Time-inhomogeneous diffusion geometry and topology

Diffusion condensation is a dynamic process that yields a sequence of multiscale data representations that aim to encode meaningful abstractions. It has proven effective for manifold learning, denoising, clustering, and visualization of high-dimensional data. Diffusion condensation is constructed as a time-inhomogeneous process where each step first computes and then applies a diffusion operator to the data. We theoretically analyze the convergence and evolution of this process from geometric, spectral, and topological perspectives. From a geometric perspective, we obtain convergence bounds based on the smallest transition probability and the radius of the data, whereas from a spectral perspective, our bounds are based on the eigenspectrum of the diffusion kernel. Our spectral results are of particular interest since most of the literature on data diffusion is focused on homogeneous processes. From a topological perspective, we show diffusion condensation generalizes centroid-based hierarchical clustering. We use this perspective to obtain a bound based on the number of data points, independent of their location. To understand the evolution of the data geometry beyond convergence, we use topological data analysis. We show that the condensation process itself defines an intrinsic condensation homology. We use this intrinsic topology as well as the ambient persistent homology of the condensation process to study how the data changes over diffusion time. We demonstrate both types of topological information in well-understood toy examples. Our work gives theoretical insights into the convergence of diffusion condensation, and shows that it provides a link between topological and geometric data analysis.

==> Data/Barbell/barbell_box_n128_intrinsic_diffusion_homology.txt <==
0.00000000	0
2.00000000	0

0.00000000	1
2.00000000	1

0.00000000	2
2.00000000	2

0.00000000	3
2.00000000	3

0.00000000	4
2.00000000	4

0.00000000	5
2.00000000	5

0.00000000	6
2.00000000	6

0.00000000	7
2.00000000	7

0.00000000	8
2.00000000	8

0.00000000	9
2.00000000	9

0.00000000	10
2.00000000	10

0.00000000	11
2.00000000	11

0.00000000	12
2.00000000	12

0.00000000	13
2.00000000	13

0.00000000	14
2.00000000	14

0.00000000	15
2.00000000	15

0.00000000	16
2.00000000	16

0.00000000	17
3.00000000	17

0.00000000	18
3.00000000	18

0.00000000	19
5.00000000	19

0.00000000	20
5.00000000	20

0.00000000	21
5.00000000	21

0.00000000	22
5.00000000	22

0.00000000	23
5.00000000	23

0.00000000	24
5.00000000	24

0.00000000	25
5.00000000	25

0.00000000	26
5.00000000	26

0.00000000	27
5.00000000	27

0.00000000	28
6.00000000	28

0.00000000	29
6.00000000	29

0.00000000	30
6.00000000	30

0.00000000	31
6.00000000	31

0.00000000	32
6.00000000	32

0.00000000	33
6.00000000	33

0.00000000	34
6.00000000	34

0.00000000	35
6.00000000	35

0.00000000	36
6.00000000	36

0.00000000	37
6.00000000	37

0.00000000	38
6.00000000	38

0.00000000	39
6.00000000	39

0.00000000	40
6.00000000	40

0.00000000	41
6.00000000	41

0.00000000	42
6.00000000	42

0.00000000	43
6.00000000	43

0.00000000	44
6.00000000	44

0.00000000	45
7.00000000	45

0.00000000	46
7.00000000	46

0.00000000	47
7.00000000	47

0.00000000	48
7.00000000	48

0.00000000	49
8.00000000	49

0.00000000	50
8.00000000	50

0.00000000	51
8.00000000	51

0.00000000	52
8.00000000	52

0.00000000	53
8.00000000	53

0.00000000	54
8.00000000	54

0.00000000	55
9.00000000	55

0.00000000	56
9.00000000	56

0.00000000	57
9.00000000	57

0.00000000	58
9.00000000	58

0.00000000	59
11.00000000	59

0.00000000	60
11.00000000	60

0.00000000	61
11.00000000	61

0.00000000	62
11.00000000	62

0.00000000	63
12.00000000	63

0.00000000	64
12.00000000	64

0.00000000	65
12.00000000	65

0.00000000	66
12.00000000	66

0.00000000	67
12.00000000	67

0.00000000	68
12.00000000	68

0.00000000	69
12.00000000	69

0.00000000	70
12.00000000	70

0.00000000	71
12.00000000	71

0.00000000	72
12.00000000	72

0.00000000	73
12.00000000	73

0.00000000	74
12.00000000	74

0.00000000	75
13.00000000	75

0.00000000	76
13.00000000	76

0.00000000	77
13.00000000	77

0.00000000	78
13.00000000	78

0.00000000	79
13.00000000	79

0.00000000	80
13.00000000	80

0.00000000	81
13.00000000	81

0.00000000	82
13.00000000	82

0.00000000	83
14.00000000	83

0.00000000	84
14.00000000	84

0.00000000	85
14.00000000	85

0.00000000	86
14.00000000	86

0.00000000	87
14.00000000	87

0.00000000	88
14.00000000	88

0.00000000	89
14.00000000	89

0.00000000	90
14.00000000	90

0.00000000	91
14.00000000	91

0.00000000	92
14.00000000	92

0.00000000	93
15.00000000	93

0.00000000	94
15.00000000	94

0.00000000	95
15.00000000	95

0.00000000	96
15.00000000	96

0.00000000	97
15.00000000	97

0.00000000	98
16.00000000	98

0.00000000	99
16.00000000	99

0.00000000	100
17.00000000	100

0.00000000	101
17.00000000	101

0.00000000	102
17.00000000	102

0.00000000	103
17.00000000	103

0.00000000	104
20.00000000	104

0.00000000	105
20.00000000	105

0.00000000	106
20.00000000	106

0.00000000	107
20.00000000	107

0.00000000	108
20.00000000	108

0.00000000	109
21.00000000	109

0.00000000	110
21.00000000	110

0.00000000	111
22.00000000	111

0.00000000	112
22.00000000	112

0.00000000	113
22.00000000	113

0.00000000	114
22.00000000	114

0.00000000	115
22.00000000	115

0.00000000	116
22.00000000	116

0.00000000	117
23.00000000	117

0.00000000	118
23.00000000	118

0.00000000	119
23.00000000	119

0.00000000	120
23.00000000	120

0.00000000	121
25.00000000	121

0.00000000	122
25.00000000	122

0.00000000	123
25.00000000	123

0.00000000	124
26.00000000	124

0.00000000	125
26.00000000	125



==> Data/Barbell/barbell_box_n128_t00.txt <==
x	y
0.34736789	0.78168271
0.24223599	0.14642821
1.13036311	0.50462562
1.42326280	0.48773994
1.83056257	0.17264069
2.07003593	0.51117349
2.05947796	0.76287693
0.76885866	0.50330666
0.38653702	0.97174875
1.98123683	0.68533419
0.93074092	0.68838044
2.06474761	0.76350046
2.05000507	0.43782549
1.79411927	0.37062074
2.14497362	0.74185061
1.83386307	0.37001419
0.66669972	0.95601763
1.87981066	0.16870472
2.26353562	0.20046230
1.70123821	0.20847323
1.98851840	0.05487787
1.84064704	0.31930554
1.90493565	0.04650594
2.35041367	0.17621347
1.46814642	0.60001668
1.20841010	0.48138143
0.73107967	0.85718186
0.84334049	0.21008039
0.02180175	0.42034899
2.18901075	0.65687387
1.63071563	0.67513990
1.53500752	0.38631005
0.51936068	0.56460048
1.00360756	0.49759051
1.90697324	0.35875897
1.42331960	0.53397298
0.34840532	0.10192943
0.59633892	0.31753220
0.18150037	0.44975500
2.08163783	0.31676975
0.78301255	0.20542212
0.72744020	0.73521631
0.49807169	0.44145174
0.43186923	0.63682446
0.60526720	0.11324298
2.38862450	0.32201033
0.95322665	0.61690923
0.60156285	0.49296876
0.81725036	0.44688222
0.61586922	0.25989518
0.95950552	0.57897557
1.74538666	0.24452895
0.46233096	0.62758083
0.31029358	0.34461018
0.81041372	0.44813001
1.61566082	0.69706161
2.30197422	0.72351273
0.62098051	0.77779603
0.17287053	0.18554489
0.86883764	0.37385920
1.20399829	0.60870624
1.98787640	0.87327831
0.84006388	0.51059034
0.74234694	0.32030613
0.80005231	0.61549348
0.88502537	0.21199230
2.06326908	0.43673549
0.89234823	0.64219391
1.98982053	0.45991468
0.10754593	0.24202148
1.34612261	0.40255240
1.23264272	0.58469621
0.35118779	0.55716761
0.57035809	0.88976237
1.78162842	0.51195634
0.79985628	0.31436011
1.33940181	0.56963749
0.17858075	0.63628344
0.31485612	0.59192653
0.48190929	0.60803586
1.67051523	0.21913772
0.31972784	0.96031601
0.35814460	0.02419645
1.88409626	0.47886000
2.25890428	0.60685521
2.34861152	0.68453262
0.37833989	0.73424247
1.47069716	0.56212716
2.28309146	0.85913447
2.17213998	0.27355762
0.36376681	0.10265521
1.83394362	0.06556043
0.60173716	0.38375479
0.86051474	0.65315196
0.80535880	0.24749679
1.81212648	0.60805915
0.76313596	0.64507612
1.99872904	0.51620878
0.86747473	0.38211826
1.82679875	0.72184678
0.34008748	0.36632882
0.86767878	0.43974598
1.11270098	0.38363090
0.73984390	0.49856173
2.08472087	0.07400728
1.95976509	0.20183409
0.32505396	0.89363613
0.91911574	0.40173887
2.00375029	0.21562984
0.54656162	0.21460522
0.38163626	0.26707049
1.79225142	0.52532081
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.92948138	0.46274704
2.21780883	0.90641071
1.83602070	0.77489605
2.08937686	0.85929279
0.57399692	0.44443388
1.92543966	0.20039696
1.85415720	0.68592655
0.67484723	0.95127631
1.94103196	0.10480728
0.67101503	0.29106953
2.22490666	0.38126442
0.62510757	0.03304738
0.52537509	0.56252802


==> Data/Barbell/barbell_box_n128_t01.txt <==
x	y
0.34736789	0.78168271
0.24223599	0.14642821
1.13036311	0.50462562
1.42326280	0.48773994
1.83056257	0.17264069
2.07003593	0.51117349
2.06211278	0.76318869
0.75435128	0.50093419
0.38653702	0.97174875
1.98123683	0.68533419
0.93074092	0.68838044
2.06211278	0.76318869
2.05663707	0.43728049
1.79411927	0.37062074
2.14497362	0.74185061
1.83386307	0.37001419
0.67077347	0.95364697
1.87981066	0.16870472
2.26353562	0.20046230
1.68587672	0.21380547
1.98851840	0.05487787
1.84064704	0.31930554
1.90493565	0.04650594
2.35041367	0.17621347
1.46942179	0.58107192
1.20841010	0.48138143
0.73107967	0.85718186
0.84334049	0.21008039
0.02180175	0.42034899
2.18901075	0.65687387
1.62318822	0.68610075
1.53500752	0.38631005
0.52236789	0.56356425
1.00360756	0.49759051
1.90697324	0.35875897
1.42331960	0.53397298
0.35608606	0.10229232
0.59633892	0.31753220
0.18150037	0.44975500
2.08163783	0.31676975
0.78301255	0.20542212
0.72744020	0.73521631
0.49807169	0.44145174
0.44405392	0.63312701
0.60526720	0.11324298
2.38862450	0.32201033
0.95636608	0.59794240
0.60156285	0.49296876
0.81383204	0.44750611
0.61586922	0.25989518
0.95636608	0.59794240
1.74538666	0.24452895
0.45824968	0.62371783
0.32519053	0.35546950
0.81383204	0.44750611
1.62318822	0.68610075
2.30197422	0.72351273
0.62098051	0.77779603
0.17287053	0.18554489
0.86815618	0.37798873
1.21832050	0.59670123
1.98787640	0.87327831
0.84006388	0.51059034
0.74234694	0.32030613
0.80005231	0.61549348
0.88502537	0.21199230
2.05663707	0.43728049
0.87643148	0.64767293
1.98982053	0.45991468
0.10754593	0.24202148
1.34612261	0.40255240
1.21832050	0.59670123
0.35118779	0.55716761
0.57035809	0.88976237
1.78693992	0.51863858
0.79985628	0.31436011
1.33940181	0.56963749
0.17858075	0.63628344
0.31485612	0.59192653
0.47407795	0.61585385
1.68587672	0.21380547
0.31972784	0.96031601
0.35814460	0.02419645
1.88409626	0.47886000
2.25890428	0.60685521
2.34861152	0.68453262
0.37833989	0.73424247
1.46942179	0.58107192
2.28309146	0.85913447
2.17213998	0.27355762
0.35608606	0.10229232
1.83394362	0.06556043
0.60173716	0.38375479
0.87643148	0.64767293
0.80535880	0.24749679
1.81212648	0.60805915
0.76313596	0.64507612
1.99872904	0.51620878
0.86815618	0.37798873
1.82679875	0.72184678
0.32519053	0.35546950
0.86767878	0.43974598
1.11270098	0.38363090
0.75435128	0.50093419
2.08472087	0.07400728
1.94260237	0.20111552
0.32505396	0.89363613
0.91911574	0.40173887
2.00375029	0.21562984
0.54656162	0.21460522
0.38163626	0.26707049
1.78693992	0.51863858
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.92948138	0.46274704
2.21780883	0.90641071
1.83602070	0.77489605
2.08937686	0.85929279
0.57399692	0.44443388
1.94260237	0.20111552
1.85415720	0.68592655
0.67077347	0.95364697
1.94103196	0.10480728
0.67101503	0.29106953
2.22490666	0.38126442
0.62510757	0.03304738
0.52236789	0.56356425


==> Data/Barbell/barbell_box_n128_t02.txt <==
x	y
0.34736789	0.78168271
0.24223599	0.14642821
1.13036311	0.50462562
1.42326280	0.48773994
1.83056257	0.17264069
2.07003593	0.51117349
2.06211278	0.76318869
0.75435128	0.50093419
0.38653702	0.97174875
1.98123683	0.68533419
0.93074092	0.68838044
2.06211278	0.76318869
2.05663707	0.43728049
1.79411927	0.37062074
2.14497362	0.74185061
1.83386307	0.37001419
0.67077347	0.95364697
1.87981066	0.16870472
2.26353562	0.20046230
1.68587672	0.21380547
1.98851840	0.05487787
1.84064704	0.31930554
1.90493565	0.04650594
2.35041367	0.17621347
1.46942179	0.58107192
1.20841010	0.48138143
0.73107967	0.85718186
0.84334049	0.21008039
0.02180175	0.42034899
2.18901075	0.65687387
1.62318822	0.68610075
1.53500752	0.38631005
0.52236789	0.56356425
1.00360756	0.49759051
1.90697324	0.35875897
1.42331960	0.53397298
0.35608606	0.10229232
0.59633892	0.31753220
0.18150037	0.44975500
2.08163783	0.31676975
0.78301255	0.20542212
0.72744020	0.73521631
0.49807169	0.44145174
0.45879385	0.62423290
0.60526720	0.11324298
2.38862450	0.32201033
0.95636608	0.59794240
0.60156285	0.49296876
0.81383204	0.44750611
0.61586922	0.25989518
0.95636608	0.59794240
1.74538666	0.24452895
0.45879385	0.62423290
0.32519053	0.35546950
0.81383204	0.44750611
1.62318822	0.68610075
2.30197422	0.72351273
0.62098051	0.77779603
0.17287053	0.18554489
0.86815618	0.37798873
1.21832050	0.59670123
1.98787640	0.87327831
0.84006388	0.51059034
0.74234694	0.32030613
0.80005231	0.61549348
0.88502537	0.21199230
2.05663707	0.43728049
0.87643148	0.64767293
1.98982053	0.45991468
0.10754593	0.24202148
1.34612261	0.40255240
1.21832050	0.59670123
0.35118779	0.55716761
0.57035809	0.88976237
1.78693992	0.51863858
0.79985628	0.31436011
1.33940181	0.56963749
0.17858075	0.63628344
0.31485612	0.59192653
0.45879385	0.62423290
1.68587672	0.21380547
0.31972784	0.96031601
0.35814460	0.02419645
1.88409626	0.47886000
2.25890428	0.60685521
2.34861152	0.68453262
0.37833989	0.73424247
1.46942179	0.58107192
2.28309146	0.85913447
2.17213998	0.27355762
0.35608606	0.10229232
1.83394362	0.06556043
0.60173716	0.38375479
0.87643148	0.64767293
0.80535880	0.24749679
1.81212648	0.60805915
0.76313596	0.64507612
1.99872904	0.51620878
0.86815618	0.37798873
1.82679875	0.72184678
0.32519053	0.35546950
0.86767878	0.43974598
1.11270098	0.38363090
0.75435128	0.50093419
2.08472087	0.07400728
1.94260237	0.20111552
0.32505396	0.89363613
0.91911574	0.40173887
2.00375029	0.21562984
0.54656162	0.21460522
0.38163626	0.26707049
1.78693992	0.51863858
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.92948138	0.46274704
2.21780883	0.90641071
1.83602070	0.77489605
2.08937686	0.85929279
0.57399692	0.44443388
1.94260237	0.20111552
1.85415720	0.68592655
0.67077347	0.95364697
1.94103196	0.10480728
0.67101503	0.29106953
2.22490666	0.38126442
0.62510757	0.03304738
0.52236789	0.56356425


==> Data/Barbell/barbell_box_n128_t03.txt <==
x	y
0.34736789	0.78168271
0.24223599	0.14642821
1.13036311	0.50462562
1.42326280	0.48773994
1.83056257	0.17264069
2.07003593	0.51117349
2.06211278	0.76318869
0.75435128	0.50093419
0.38653702	0.97174875
1.98123683	0.68533419
0.93074092	0.68838044
2.06211278	0.76318869
2.05663707	0.43728049
1.79411927	0.37062074
2.14497362	0.74185061
1.83386307	0.37001419
0.67077347	0.95364697
1.87981066	0.16870472
2.26353562	0.20046230
1.68587672	0.21380547
1.98851840	0.05487787
1.84064704	0.31930554
1.90493565	0.04650594
2.35041367	0.17621347
1.46942179	0.58107192
1.20841010	0.48138143
0.73107967	0.85718186
0.84334049	0.21008039
0.02180175	0.42034899
2.18901075	0.65687387
1.62318822	0.68610075
1.53500752	0.38631005
0.52236789	0.56356425
1.00360756	0.49759051
1.90697324	0.35875897
1.42331960	0.53397298
0.35608606	0.10229232
0.59633892	0.31753220
0.18150037	0.44975500
2.08163783	0.31676975
0.78301255	0.20542212
0.72744020	0.73521631
0.49807169	0.44145174
0.45879385	0.62423290
0.60526720	0.11324298
2.38862450	0.32201033
0.95636608	0.59794240
0.60156285	0.49296876
0.81383204	0.44750611
0.61586922	0.25989518
0.95636608	0.59794240
1.74538666	0.24452895
0.45879385	0.62423290
0.32519053	0.35546950
0.81383204	0.44750611
1.62318822	0.68610075
2.30197422	0.72351273
0.62098051	0.77779603
0.17287053	0.18554489
0.86815618	0.37798873
1.21832050	0.59670123
1.98787640	0.87327831
0.84006388	0.51059034
0.74234694	0.32030613
0.80005231	0.61549348
0.88502537	0.21199230
2.05663707	0.43728049
0.87643148	0.64767293
1.98982053	0.45991468
0.10754593	0.24202148
1.34612261	0.40255240
1.21832050	0.59670123
0.35118779	0.55716761
0.57035809	0.88976237
1.78693992	0.51863858
0.79985628	0.31436011
1.33940181	0.56963749
0.17858075	0.63628344
0.31485612	0.59192653
0.45879385	0.62423290
1.68587672	0.21380547
0.31972784	0.96031601
0.35814460	0.02419645
1.88409626	0.47886000
2.25890428	0.60685521
2.34861152	0.68453262
0.37833989	0.73424247
1.46942179	0.58107192
2.28309146	0.85913447
2.17213998	0.27355762
0.35608606	0.10229232
1.83394362	0.06556043
0.60173716	0.38375479
0.87643148	0.64767293
0.80535880	0.24749679
1.81212648	0.60805915
0.76313596	0.64507612
1.99872904	0.51620878
0.86815618	0.37798873
1.82679875	0.72184678
0.32519053	0.35546950
0.86767878	0.43974598
1.11270098	0.38363090
0.75435128	0.50093419
2.08472087	0.07400728
1.94260237	0.20111552
0.32505396	0.89363613
0.91911574	0.40173887
2.00375029	0.21562984
0.54656162	0.21460522
0.38163626	0.26707049
1.78693992	0.51863858
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.92948138	0.46274704
2.21780883	0.90641071
1.83602070	0.77489605
2.08937686	0.85929279
0.57399692	0.44443388
1.94260237	0.20111552
1.85415720	0.68592655
0.67077347	0.95364697
1.94103196	0.10480728
0.67101503	0.29106953
2.22490666	0.38126442
0.62510757	0.03304738
0.52236789	0.56356425


==> Data/Barbell/barbell_box_n128_t04.txt <==
x	y
0.36285389	0.75796259
0.24223599	0.14642821
1.13036311	0.50462562
1.42328173	0.50315095
1.84697860	0.17132870
2.04191126	0.47861835
2.06211278	0.76318869
0.75435128	0.50093419
0.35981335	0.96717565
1.98123683	0.68533419
0.89453463	0.66124210
2.06211278	0.76318869
2.04328265	0.46141229
1.82000074	0.35504422
2.14497362	0.74185061
1.84485003	0.35610557
0.67077347	0.95364697
1.88522811	0.18324343
2.26353562	0.20046230
1.70571337	0.22404663
1.96952383	0.07484963
1.84485003	0.35610557
1.88482372	0.07132968
2.35041367	0.17621347
1.45684847	0.56822675
1.20841010	0.48138143
0.73107967	0.85718186
0.83676877	0.21664836
0.02180175	0.42034899
2.18901075	0.65687387
1.62318822	0.68610075
1.53500752	0.38631005
0.52236789	0.56356425
1.00360756	0.49759051
1.86514233	0.35029951
1.44499470	0.53981964
0.35677224	0.07626036
0.61946338	0.31431465
0.18150037	0.44975500
2.08163783	0.31676975
0.80781481	0.21944200
0.72744020	0.73521631
0.52338010	0.44244579
0.45879385	0.62423290
0.60526720	0.11324298
2.38862450	0.32201033
0.95636608	0.59794240
0.59237421	0.47679047
0.82901924	0.46442159
0.62655387	0.28653859
0.95636608	0.59794240
1.70571337	0.22404663
0.45879385	0.62423290
0.32519053	0.35546950
0.82901924	0.46442159
1.62318822	0.68610075
2.32529287	0.70402267
0.62098051	0.77779603
0.17287053	0.18554489
0.88043768	0.39310350
1.21832050	0.59670123
1.98787640	0.87327831
0.82901924	0.46442159
0.74380527	0.31017032
0.78159414	0.63028480
0.87113041	0.21135500
2.04328265	0.46141229
0.89453463	0.66124210
2.02340002	0.46678939
0.10754593	0.24202148
1.34612261	0.40255240
1.21832050	0.59670123
0.33302196	0.57454707
0.57035809	0.88976237
1.78693992	0.51863858
0.78044448	0.29828685
1.33940181	0.56963749
0.17858075	0.63628344
0.33302196	0.57454707
0.45879385	0.62423290
1.70571337	0.22404663
0.34677858	0.93959833
0.35677224	0.07626036
1.88409626	0.47886000
2.25890428	0.60685521
2.32529287	0.70402267
0.36285389	0.75796259
1.45684847	0.56822675
2.28309146	0.85913447
2.17213998	0.27355762
0.35677224	0.07626036
1.86234043	0.05793863
0.59179561	0.38209174
0.89453463	0.66124210
0.80554094	0.24656146
1.81212648	0.60805915
0.78159414	0.63028480
2.01744855	0.49780996
0.88043768	0.39310350
1.84051640	0.72827017
0.32519053	0.35546950
0.86626386	0.43491356
1.11270098	0.38363090
0.75435128	0.50093419
2.08472087	0.07400728
1.94692672	0.19810205
0.32292351	0.92030808
0.89455098	0.41314480
1.96706154	0.20692125
0.54656162	0.21460522
0.38163626	0.26707049
1.78693992	0.51863858
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.91459765	0.43984562
2.21780883	0.90641071
1.83233192	0.75367634
2.08937686	0.85929279
0.56456561	0.44604441
1.94692672	0.19810205
1.84321382	0.70029464
0.67077347	0.95364697
1.95107006	0.06675143
0.65963761	0.29618646
2.22490666	0.38126442
0.62510757	0.03304738
0.52236789	0.56356425


==> Data/Barbell/barbell_box_n128_t05.txt <==
x	y
0.36285389	0.75796259
0.24223599	0.14642821
1.13036311	0.50462562
1.44549334	0.54485603
1.85972843	0.17530027
2.03386503	0.47320846
2.06211278	0.76318869
0.75435128	0.50093419
0.34317181	0.94236069
1.98123683	0.68533419
0.89453463	0.66124210
2.06211278	0.76318869
2.03386503	0.47320846
1.84371078	0.35438872
2.14497362	0.74185061
1.84371078	0.35438872
0.67077347	0.95364697
1.89460775	0.18442098
2.26353562	0.20046230
1.70571337	0.22404663
1.96214232	0.07161035
1.84371078	0.35438872
1.89411555	0.06428259
2.35041367	0.17621347
1.44549334	0.54485603
1.20841010	0.48138143
0.73107967	0.85718186
0.83161756	0.22228803
0.02180175	0.42034899
2.18901075	0.65687387
1.62318822	0.68610075
1.53500752	0.38631005
0.52236789	0.56356425
1.00360756	0.49759051
1.84371078	0.35438872
1.44549334	0.54485603
0.35677224	0.07626036
0.62468923	0.32014741
0.18150037	0.44975500
2.08163783	0.31676975
0.83161756	0.22228803
0.72744020	0.73521631
0.55970128	0.45591620
0.45879385	0.62423290
0.60526720	0.11324298
2.38862450	0.32201033
0.95636608	0.59794240
0.55970128	0.45591620
0.83433990	0.46020615
0.63665055	0.29762220
0.95636608	0.59794240
1.70571337	0.22404663
0.45879385	0.62423290
0.32519053	0.35546950
0.83433990	0.46020615
1.62318822	0.68610075
2.32529287	0.70402267
0.62098051	0.77779603
0.17287053	0.18554489
0.88895976	0.41319317
1.21832050	0.59670123
1.98787640	0.87327831
0.83433990	0.46020615
0.75846095	0.30541693
0.78159414	0.63028480
0.83161756	0.22228803
2.03386503	0.47320846
0.89453463	0.66124210
2.03386503	0.47320846
0.10754593	0.24202148
1.34612261	0.40255240
1.21832050	0.59670123
0.33302196	0.57454707
0.57035809	0.88976237
1.78693992	0.51863858
0.76757321	0.29402555
1.33940181	0.56963749
0.17858075	0.63628344
0.33302196	0.57454707
0.45879385	0.62423290
1.70571337	0.22404663
0.34317181	0.94236069
0.35677224	0.07626036
1.88409626	0.47886000
2.25890428	0.60685521
2.32529287	0.70402267
0.36285389	0.75796259
1.44549334	0.54485603
2.28309146	0.85913447
2.17213998	0.27355762
0.35677224	0.07626036
1.87133375	0.06329505
0.59192694	0.38094441
0.89453463	0.66124210
0.81832585	0.24202799
1.81212648	0.60805915
0.78159414	0.63028480
2.03386503	0.47320846
0.88895976	0.41319317
1.83868738	0.72741372
0.32519053	0.35546950
0.86212072	0.43613126
1.11270098	0.38363090
0.75435128	0.50093419
2.08472087	0.07400728
1.93888391	0.19738674
0.34317181	0.94236069
0.88895976	0.41319317
1.95498065	0.20162973
0.54656162	0.21460522
0.38163626	0.26707049
1.78693992	0.51863858
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.88895976	0.41319317
2.21780883	0.90641071
1.83868738	0.72741372
2.08937686	0.85929279
0.56825977	0.43622968
1.93888391	0.19738674
1.83868738	0.72741372
0.67077347	0.95364697
1.94005129	0.07153016
0.63665055	0.29762220
2.22490666	0.38126442
0.62510757	0.03304738
0.52236789	0.56356425


==> Data/Barbell/barbell_box_n128_t06.txt <==
x	y
0.36285389	0.75796259
0.24223599	0.14642821
1.13036311	0.50462562
1.44549334	0.54485603
1.86969395	0.17790619
2.03386503	0.47320846
2.06211278	0.76318869
0.75435128	0.50093419
0.34317181	0.94236069
1.98123683	0.68533419
0.89453463	0.66124210
2.06211278	0.76318869
2.03386503	0.47320846
1.84371078	0.35438872
2.14497362	0.74185061
1.84371078	0.35438872
0.67077347	0.95364697
1.90825716	0.18871389
2.26353562	0.20046230
1.70571337	0.22404663
1.93510698	0.06938797
1.84371078	0.35438872
1.91688606	0.06764713
2.35041367	0.17621347
1.44549334	0.54485603
1.20841010	0.48138143
0.73107967	0.85718186
0.82881931	0.22644381
0.02180175	0.42034899
2.18901075	0.65687387
1.62318822	0.68610075
1.53500752	0.38631005
0.52236789	0.56356425
1.00360756	0.49759051
1.84371078	0.35438872
1.44549334	0.54485603
0.35677224	0.07626036
0.62233199	0.32434650
0.18150037	0.44975500
2.08163783	0.31676975
0.82881931	0.22644381
0.72744020	0.73521631
0.56203541	0.45054715
0.45879385	0.62423290
0.60526720	0.11324298
2.38862450	0.32201033
0.95636608	0.59794240
0.56203541	0.45054715
0.86512244	0.43369030
0.63338837	0.30376543
0.95636608	0.59794240
1.70571337	0.22404663
0.45879385	0.62423290
0.32519053	0.35546950
0.86512244	0.43369030
1.62318822	0.68610075
2.32529287	0.70402267
0.62098051	0.77779603
0.17287053	0.18554489
0.86512244	0.43369030
1.21832050	0.59670123
1.98787640	0.87327831
0.86512244	0.43369030
0.76210586	0.30086038
0.78159414	0.63028480
0.82881931	0.22644381
2.03386503	0.47320846
0.89453463	0.66124210
2.03386503	0.47320846
0.10754593	0.24202148
1.34612261	0.40255240
1.21832050	0.59670123
0.33302196	0.57454707
0.57035809	0.88976237
1.78693992	0.51863858
0.77298715	0.28947347
1.33940181	0.56963749
0.17858075	0.63628344
0.33302196	0.57454707
0.45879385	0.62423290
1.70571337	0.22404663
0.34317181	0.94236069
0.35677224	0.07626036
1.88409626	0.47886000
2.25890428	0.60685521
2.32529287	0.70402267
0.36285389	0.75796259
1.44549334	0.54485603
2.28309146	0.85913447
2.17213998	0.27355762
0.35677224	0.07626036
1.89878355	0.06606184
0.59465548	0.37929089
0.89453463	0.66124210
0.81291123	0.24399751
1.81212648	0.60805915
0.78159414	0.63028480
2.03386503	0.47320846
0.86512244	0.43369030
1.83868738	0.72741372
0.32519053	0.35546950
0.86512244	0.43369030
1.11270098	0.38363090
0.75435128	0.50093419
2.08472087	0.07400728
1.93379860	0.19577368
0.34317181	0.94236069
0.86512244	0.43369030
1.93379860	0.19577368
0.54656162	0.21460522
0.38163626	0.26707049
1.78693992	0.51863858
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.86512244	0.43369030
2.21780883	0.90641071
1.83868738	0.72741372
2.08937686	0.85929279
0.57000649	0.43198642
1.93379860	0.19577368
1.83868738	0.72741372
0.67077347	0.95364697
1.91688606	0.06764713
0.63338837	0.30376543
2.22490666	0.38126442
0.62510757	0.03304738
0.52236789	0.56356425


==> Data/Barbell/barbell_box_n128_t07.txt <==
x	y
0.36285389	0.75796259
0.24223599	0.14642821
1.13036311	0.50462562
1.44549334	0.54485603
1.91586938	0.19078822
2.03386503	0.47320846
2.06211278	0.76318869
0.75435128	0.50093419
0.34317181	0.94236069
1.98123683	0.68533419
0.89453463	0.66124210
2.06211278	0.76318869
2.03386503	0.47320846
1.84371078	0.35438872
2.14497362	0.74185061
1.84371078	0.35438872
0.67077347	0.95364697
1.91586938	0.19078822
2.26353562	0.20046230
1.70571337	0.22404663
1.91691566	0.06768602
1.84371078	0.35438872
1.91691566	0.06768602
2.35041367	0.17621347
1.44549334	0.54485603
1.20841010	0.48138143
0.73107967	0.85718186
0.82592693	0.22963540
0.02180175	0.42034899
2.18901075	0.65687387
1.62318822	0.68610075
1.53500752	0.38631005
0.52236789	0.56356425
1.00360756	0.49759051
1.84371078	0.35438872
1.44549334	0.54485603
0.35677224	0.07626036
0.62397583	0.32190008
0.18150037	0.44975500
2.08163783	0.31676975
0.82592693	0.22963540
0.72744020	0.73521631
0.57100045	0.43066143
0.45879385	0.62423290
0.60526720	0.11324298
2.38862450	0.32201033
0.95636608	0.59794240
0.57100045	0.43066143
0.86512244	0.43369030
0.63037300	0.30937845
0.95636608	0.59794240
1.70571337	0.22404663
0.45879385	0.62423290
0.32519053	0.35546950
0.86512244	0.43369030
1.62318822	0.68610075
2.32529287	0.70402267
0.62098051	0.77779603
0.17287053	0.18554489
0.86512244	0.43369030
1.21832050	0.59670123
1.98787640	0.87327831
0.86512244	0.43369030
0.77661945	0.28493304
0.78159414	0.63028480
0.82592693	0.22963540
2.03386503	0.47320846
0.89453463	0.66124210
2.03386503	0.47320846
0.10754593	0.24202148
1.34612261	0.40255240
1.21832050	0.59670123
0.33302196	0.57454707
0.57035809	0.88976237
1.78693992	0.51863858
0.77661945	0.28493304
1.33940181	0.56963749
0.17858075	0.63628344
0.33302196	0.57454707
0.45879385	0.62423290
1.70571337	0.22404663
0.34317181	0.94236069
0.35677224	0.07626036
1.88409626	0.47886000
2.25890428	0.60685521
2.32529287	0.70402267
0.36285389	0.75796259
1.44549334	0.54485603
2.28309146	0.85913447
2.17213998	0.27355762
0.35677224	0.07626036
1.91691566	0.06768602
0.58169452	0.40851249
0.89453463	0.66124210
0.80134570	0.25722762
1.81212648	0.60805915
0.78159414	0.63028480
2.03386503	0.47320846
0.86512244	0.43369030
1.83868738	0.72741372
0.32519053	0.35546950
0.86512244	0.43369030
1.11270098	0.38363090
0.75435128	0.50093419
2.08472087	0.07400728
1.91586938	0.19078822
0.34317181	0.94236069
0.86512244	0.43369030
1.91586938	0.19078822
0.54656162	0.21460522
0.38163626	0.26707049
1.78693992	0.51863858
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.86512244	0.43369030
2.21780883	0.90641071
1.83868738	0.72741372
2.08937686	0.85929279
0.57100045	0.43066143
1.91586938	0.19078822
1.83868738	0.72741372
0.67077347	0.95364697
1.91691566	0.06768602
0.63037300	0.30937845
2.22490666	0.38126442
0.62510757	0.03304738
0.52236789	0.56356425


==> Data/Barbell/barbell_box_n128_t08.txt <==
x	y
0.36285389	0.75796259
0.24223599	0.14642821
1.13036311	0.50462562
1.44549334	0.54485603
1.91586938	0.19078822
2.03386503	0.47320846
2.06211278	0.76318869
0.75435128	0.50093419
0.34317181	0.94236069
1.98123683	0.68533419
0.89453463	0.66124210
2.06211278	0.76318869
2.03386503	0.47320846
1.84371078	0.35438872
2.14497362	0.74185061
1.84371078	0.35438872
0.67077347	0.95364697
1.91586938	0.19078822
2.26353562	0.20046230
1.70571337	0.22404663
1.91691566	0.06768602
1.84371078	0.35438872
1.91691566	0.06768602
2.35041367	0.17621347
1.44549334	0.54485603
1.20841010	0.48138143
0.73107967	0.85718186
0.80539423	0.25266665
0.02180175	0.42034899
2.18901075	0.65687387
1.62318822	0.68610075
1.53500752	0.38631005
0.52236789	0.56356425
1.00360756	0.49759051
1.84371078	0.35438872
1.44549334	0.54485603
0.35677224	0.07626036
0.62824061	0.31355233
0.18150037	0.44975500
2.08163783	0.31676975
0.80539423	0.25266665
0.72744020	0.73521631
0.57367396	0.42512420
0.45879385	0.62423290
0.60526720	0.11324298
2.38862450	0.32201033
0.95636608	0.59794240
0.57367396	0.42512420
0.86512244	0.43369030
0.62824061	0.31355233
0.95636608	0.59794240
1.70571337	0.22404663
0.45879385	0.62423290
0.32519053	0.35546950
0.86512244	0.43369030
1.62318822	0.68610075
2.32529287	0.70402267
0.62098051	0.77779603
0.17287053	0.18554489
0.86512244	0.43369030
1.21832050	0.59670123
1.98787640	0.87327831
0.86512244	0.43369030
0.80539423	0.25266665
0.78159414	0.63028480
0.80539423	0.25266665
2.03386503	0.47320846
0.89453463	0.66124210
2.03386503	0.47320846
0.10754593	0.24202148
1.34612261	0.40255240
1.21832050	0.59670123
0.33302196	0.57454707
0.57035809	0.88976237
1.78693992	0.51863858
0.80539423	0.25266665
1.33940181	0.56963749
0.17858075	0.63628344
0.33302196	0.57454707
0.45879385	0.62423290
1.70571337	0.22404663
0.34317181	0.94236069
0.35677224	0.07626036
1.88409626	0.47886000
2.25890428	0.60685521
2.32529287	0.70402267
0.36285389	0.75796259
1.44549334	0.54485603
2.28309146	0.85913447
2.17213998	0.27355762
0.35677224	0.07626036
1.91691566	0.06768602
0.57367396	0.42512420
0.89453463	0.66124210
0.80539423	0.25266665
1.81212648	0.60805915
0.78159414	0.63028480
2.03386503	0.47320846
0.86512244	0.43369030
1.83868738	0.72741372
0.32519053	0.35546950
0.86512244	0.43369030
1.11270098	0.38363090
0.75435128	0.50093419
2.08472087	0.07400728
1.91586938	0.19078822
0.34317181	0.94236069
0.86512244	0.43369030
1.91586938	0.19078822
0.54656162	0.21460522
0.38163626	0.26707049
1.78693992	0.51863858
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.86512244	0.43369030
2.21780883	0.90641071
1.83868738	0.72741372
2.08937686	0.85929279
0.57367396	0.42512420
1.91586938	0.19078822
1.83868738	0.72741372
0.67077347	0.95364697
1.91691566	0.06768602
0.62824061	0.31355233
2.22490666	0.38126442
0.62510757	0.03304738
0.52236789	0.56356425


==> Data/Barbell/barbell_box_n128_t09.txt <==
x	y
0.36285389	0.75796259
0.24223599	0.14642821
1.13036311	0.50462562
1.44549334	0.54485603
1.91586938	0.19078822
2.03386503	0.47320846
2.06211278	0.76318869
0.75435128	0.50093419
0.34317181	0.94236069
1.98123683	0.68533419
0.89453463	0.66124210
2.06211278	0.76318869
2.03386503	0.47320846
1.84371078	0.35438872
2.14497362	0.74185061
1.84371078	0.35438872
0.67077347	0.95364697
1.91586938	0.19078822
2.26353562	0.20046230
1.70571337	0.22404663
1.91691566	0.06768602
1.84371078	0.35438872
1.91691566	0.06768602
2.35041367	0.17621347
1.44549334	0.54485603
1.20841010	0.48138143
0.73107967	0.85718186
0.80539423	0.25266665
0.02180175	0.42034899
2.18901075	0.65687387
1.62318822	0.68610075
1.53500752	0.38631005
0.52236789	0.56356425
1.00360756	0.49759051
1.84371078	0.35438872
1.44549334	0.54485603
0.35677224	0.07626036
0.62824061	0.31355233
0.18150037	0.44975500
2.08163783	0.31676975
0.80539423	0.25266665
0.72744020	0.73521631
0.57367396	0.42512420
0.45879385	0.62423290
0.60526720	0.11324298
2.38862450	0.32201033
0.95636608	0.59794240
0.57367396	0.42512420
0.86512244	0.43369030
0.62824061	0.31355233
0.95636608	0.59794240
1.70571337	0.22404663
0.45879385	0.62423290
0.32519053	0.35546950
0.86512244	0.43369030
1.62318822	0.68610075
2.32529287	0.70402267
0.62098051	0.77779603
0.17287053	0.18554489
0.86512244	0.43369030
1.21832050	0.59670123
1.98787640	0.87327831
0.86512244	0.43369030
0.80539423	0.25266665
0.78159414	0.63028480
0.80539423	0.25266665
2.03386503	0.47320846
0.89453463	0.66124210
2.03386503	0.47320846
0.10754593	0.24202148
1.34612261	0.40255240
1.21832050	0.59670123
0.33302196	0.57454707
0.57035809	0.88976237
1.78693992	0.51863858
0.80539423	0.25266665
1.33940181	0.56963749
0.17858075	0.63628344
0.33302196	0.57454707
0.45879385	0.62423290
1.70571337	0.22404663
0.34317181	0.94236069
0.35677224	0.07626036
1.88409626	0.47886000
2.25890428	0.60685521
2.32529287	0.70402267
0.36285389	0.75796259
1.44549334	0.54485603
2.28309146	0.85913447
2.17213998	0.27355762
0.35677224	0.07626036
1.91691566	0.06768602
0.57367396	0.42512420
0.89453463	0.66124210
0.80539423	0.25266665
1.81212648	0.60805915
0.78159414	0.63028480
2.03386503	0.47320846
0.86512244	0.43369030
1.83868738	0.72741372
0.32519053	0.35546950
0.86512244	0.43369030
1.11270098	0.38363090
0.75435128	0.50093419
2.08472087	0.07400728
1.91586938	0.19078822
0.34317181	0.94236069
0.86512244	0.43369030
1.91586938	0.19078822
0.54656162	0.21460522
0.38163626	0.26707049
1.78693992	0.51863858
1.62327065	0.52419076
1.67523426	0.40494946
0.66495251	0.55868551
0.86512244	0.43369030
2.21780883	0.90641071
1.83868738	0.72741372
2.08937686	0.85929279
0.57367396	0.42512420
1.91586938	0.19078822
1.83868738	0.72741372
0.67077347	0.95364697
1.91691566	0.06768602
0.62824061	0.31355233
2.22490666	0.38126442
0.62510757	0.03304738
0.52236789	0.56356425


==> Data/Barbell/barbell_box_n128_t10.txt <==
x	y
0.36285389	0.75796259
0.29115576	0.11558120
1.16139853	0.50724978
1.43115665	0.54820487
1.91633439	0.13607613
2.02120851	0.47368605
2.05233167	0.78673770
0.81360634	0.49137722
0.34317181	0.94236069
1.92799045	0.73187893
0.88997485	0.63281152
2.05233167	0.78673770
2.02120851	0.47368605
1.84725336	0.36530725
2.11377475	0.75261844
1.84725336	0.36530725
0.65704441	0.91652679
1.91633439	0.13607613
2.27020156	0.21157963
1.70571337	0.22404663
1.91633439	0.13607613
1.84725336	0.36530725
1.91633439	0.13607613
2.34196744	0.24562608
1.43115665	0.54820487
1.24139116	0.47960286
0.68029203	0.86065402
0.80539423	0.25266665
0.02180175	0.42034899
2.25579946	0.68127829
1.62318822	0.68610075
1.59109822	0.39376581
0.53546623	0.53377082
0.95981364	0.47163520
1.84725336	0.36530725
1.43115665	0.54820487
0.33265935	0.09103254
0.58842712	0.34278205
0.18150037	0.44975500
2.15841799	0.32843723
0.80539423	0.25266665
0.71155798	0.74865317
0.58368067	0.41124268
0.42224418	0.59311395
0.60350501	0.09405716
2.37334017	0.26369159
0.92910753	0.62108072
0.58368067	0.41124268
0.85845361	0.44961926
0.58842712	0.34278205
0.92910753	0.62108072
1.70571337	0.22404663
0.42224418	0.59311395
0.34400577	0.32600316
0.85845361	0.44961926
1.62318822	0.68610075
2.27913122	0.66852623
0.65504292	0.81707693
0.15468743	0.20530130
0.85845361	0.44961926
1.21719390	0.55451770
2.04342601	0.82124170
0.85845361	0.44961926
0.80539423	0.25266665
0.79616322	0.63387972
0.80539423	0.25266665
2.02120851	0.47368605
0.88997485	0.63281152
2.02120851	0.47368605
0.13367577	0.21943084
1.31551983	0.42006996
1.21719390	0.55451770
0.39807639	0.60024663
0.63322139	0.89371308
1.80232190	0.53213502
0.80539423	0.25266665
1.35147901	0.55491693
0.17858075	0.63628344
0.39807639	0.60024663
0.42224418	0.59311395
1.70571337	0.22404663
0.34317181	0.94236069
0.33265935	0.09103254
1.89839194	0.45083741
2.27913122	0.66852623
2.27913122	0.66852623
0.36285389	0.75796259
1.43115665	0.54820487
2.25697841	0.87804497
2.18644936	0.29431058
0.33265935	0.09103254
1.91633439	0.13607613
0.58368067	0.41124268
0.88997485	0.63281152
0.80539423	0.25266665
1.81885442	0.62091285
0.79616322	0.63387972
2.02120851	0.47368605
0.85845361	0.44961926
1.86063714	0.70095602
0.34400577	0.32600316
0.85845361	0.44961926
1.12562369	0.45103051
0.81360634	0.49137722
2.08472087	0.07400728
1.91633439	0.13607613
0.34317181	0.94236069
0.85845361	0.44961926
1.91633439	0.13607613
0.60182563	0.21825779
0.34400577	0.32600316
1.80232190	0.53213502
1.64405609	0.47649424
1.60316288	0.44267517
0.68047163	0.56981585
0.85845361	0.44961926
2.22904481	0.87491960
1.86063714	0.70095602
2.10454585	0.83099088
0.58368067	0.41124268
1.91633439	0.13607613
1.86063714	0.70095602
0.65704441	0.91652679
1.91633439	0.13607613
0.58842712	0.34278205
2.15841799	0.32843723
0.61717142	0.06512562
0.53546623	0.53377082


==> Data/Barbell/barbell_box_n128_t11.txt <==
x	y
0.36285389	0.75796259
0.32228345	0.09716971
1.18750131	0.50789183
1.42143986	0.54902342
1.91633439	0.13607613
2.01004337	0.47160890
2.05632903	0.78617803
0.83064787	0.49548739
0.34317181	0.94236069
1.93141441	0.73098264
0.88152113	0.62962868
2.05632903	0.78617803
2.01004337	0.47160890
1.85207776	0.37337613
2.07483940	0.79400963
1.85207776	0.37337613
0.65573343	0.88390195
1.91633439	0.13607613
2.30222737	0.25392438
1.70571337	0.22404663
1.91633439	0.13607613
1.85207776	0.37337613
1.91633439	0.13607613
2.33380319	0.24290996
1.42143986	0.54902342
1.23360988	0.48968169
0.66558482	0.86003452
0.80539423	0.25266665
0.02180175	0.42034899
2.27329828	0.67171424
1.62318822	0.68610075
1.61277240	0.43764507
0.50438558	0.53044592
0.87437075	0.49182652
1.85207776	0.37337613
1.42143986	0.54902342
0.32228345	0.09716971
0.58855241	0.35259119
0.18150037	0.44975500
2.16606291	0.31912996
0.80539423	0.25266665
0.71261035	0.76152159
0.57733674	0.40591733
0.43582636	0.58420017
0.60863570	0.10732467
2.33380319	0.24290996
0.88794642	0.61666252
0.57733674	0.40591733
0.85992150	0.45770641
0.58855241	0.35259119
0.88794642	0.61666252
1.70571337	0.22404663
0.43582636	0.58420017
0.34400577	0.32600316
0.85992150	0.45770641
1.62318822	0.68610075
2.27329828	0.67171424
0.66558482	0.86003452
0.14418160	0.21236607
0.85992150	0.45770641
1.20595539	0.51318404
2.05632903	0.78617803
0.85992150	0.45770641
0.80539423	0.25266665
0.82772432	0.62629313
0.80539423	0.25266665
2.01004337	0.47160890
0.88152113	0.62962868
2.01004337	0.47160890
0.14418160	0.21236607
1.30429162	0.46006252
1.20595539	0.51318404
0.43582636	0.58420017
0.65573343	0.88390195
1.81659863	0.54027028
0.80539423	0.25266665
1.34640366	0.51934235
0.17858075	0.63628344
0.43582636	0.58420017
0.43582636	0.58420017
1.70571337	0.22404663
0.34317181	0.94236069
0.32228345	0.09716971
1.90443762	0.44689691
2.27329828	0.67171424
2.27329828	0.67171424
0.36285389	0.75796259
1.42143986	0.54902342
2.24580497	0.87679482
2.18837833	0.29608346
0.32228345	0.09716971
1.91633439	0.13607613
0.57733674	0.40591733
0.88152113	0.62962868
0.80539423	0.25266665
1.84111213	0.63371225
0.82772432	0.62629313
2.01004337	0.47160890
0.85992150	0.45770641
1.86346042	0.69223411
0.34400577	0.32600316
0.85992150	0.45770641
1.18750131	0.50789183
0.83064787	0.49548739
2.08472087	0.07400728
1.91633439	0.13607613
0.34317181	0.94236069
0.85992150	0.45770641
1.91633439	0.13607613
0.60236407	0.18039765
0.34400577	0.32600316
1.81659863	0.54027028
1.61277240	0.43764507
1.61277240	0.43764507
0.70552135	0.56104093
0.85992150	0.45770641
2.22226178	0.86916083
1.86346042	0.69223411
2.11767424	0.81648463
0.57733674	0.40591733
1.91633439	0.13607613
1.86346042	0.69223411
0.65573343	0.88390195
1.91633439	0.13607613
0.58855241	0.35259119
2.16606291	0.31912996
0.60863570	0.10732467
0.50438558	0.53044592


==> Data/Barbell/barbell_box_n128_t12.txt <==
x	y
0.36285389	0.75796259
0.32228345	0.09716971
1.21385739	0.50151587
1.39958251	0.53591714
1.91633439	0.13607613
2.00044284	0.46936236
2.05412323	0.78563706
0.84470723	0.53712258
0.34317181	0.94236069
1.95291119	0.73161218
0.86461171	0.59998898
2.05412323	0.78563706
2.00044284	0.46936236
1.85701737	0.38031206
2.05412323	0.78563706
1.85701737	0.38031206
0.66849671	0.85554941
1.91633439	0.13607613
2.24877550	0.27951595
1.70571337	0.22404663
1.91633439	0.13607613
1.85701737	0.38031206
1.91633439	0.13607613
2.29840305	0.25574754
1.39958251	0.53591714
1.22913593	0.50357072
0.66849671	0.85554941
0.80539423	0.25266665
0.02180175	0.42034899
2.27329828	0.67171424
1.62318822	0.68610075
1.61277240	0.43764507
0.49204128	0.51780173
0.86243893	0.53407548
1.85701737	0.38031206
1.39958251	0.53591714
0.32228345	0.09716971
0.58284261	0.37973904
0.18150037	0.44975500
2.19775889	0.30147955
0.80539423	0.25266665
0.66849671	0.85554941
0.56931924	0.40571588
0.44973693	0.57329351
0.60654515	0.13168233
2.29840305	0.25574754
0.86461171	0.59998898
0.56931924	0.40571588
0.85735567	0.46431891
0.58284261	0.37973904
0.86461171	0.59998898
1.70571337	0.22404663
0.44973693	0.57329351
0.34400577	0.32600316
0.85735567	0.46431891
1.62318822	0.68610075
2.27329828	0.67171424
0.66849671	0.85554941
0.14418160	0.21236607
0.85735567	0.46431891
1.22913593	0.50357072
2.05412323	0.78563706
0.85735567	0.46431891
0.80539423	0.25266665
0.83409478	0.59251791
0.80539423	0.25266665
2.00044284	0.46936236
0.86461171	0.59998898
2.00044284	0.46936236
0.14418160	0.21236607
1.30775931	0.52215403
1.22913593	0.50357072
0.44973693	0.57329351
0.66849671	0.85554941
1.83150084	0.54793733
0.80539423	0.25266665
1.33865986	0.52581874
0.17858075	0.63628344
0.44973693	0.57329351
0.44973693	0.57329351
1.70571337	0.22404663
0.34317181	0.94236069
0.32228345	0.09716971
1.90542893	0.45071498
2.27329828	0.67171424
2.27329828	0.67171424
0.36285389	0.75796259
1.39958251	0.53591714
2.21349941	0.86300844
2.24877550	0.27951595
0.32228345	0.09716971
1.91633439	0.13607613
0.56931924	0.40571588
0.86461171	0.59998898
0.80539423	0.25266665
1.84937363	0.63312136
0.83409478	0.59251791
2.00044284	0.46936236
0.85735567	0.46431891
1.86856345	0.68748583
0.34400577	0.32600316
0.85735567	0.46431891
1.21385739	0.50151587
0.84470723	0.53712258
2.08472087	0.07400728
1.91633439	0.13607613
0.34317181	0.94236069
0.85735567	0.46431891
1.91633439	0.13607613
0.60654515	0.13168233
0.34400577	0.32600316
1.83150084	0.54793733
1.61277240	0.43764507
1.61277240	0.43764507
0.77817849	0.57123155
0.85735567	0.46431891
2.21349941	0.86300844
1.86856345	0.68748583
2.14460912	0.82919505
0.56931924	0.40571588
1.91633439	0.13607613
1.86856345	0.68748583
0.66849671	0.85554941
1.91633439	0.13607613
0.58284261	0.37973904
2.19775889	0.30147955
0.60654515	0.13168233
0.49204128	0.51780173


==> Data/Barbell/barbell_box_n128_t13.txt <==
x	y
0.36285389	0.75796259
0.32228345	0.09716971
1.24335192	0.50705786
1.38321688	0.53336055
1.91633439	0.13607613
1.99180522	0.46766714
2.05594890	0.78587581
0.85158554	0.53047812
0.34317181	0.94236069
1.96516623	0.73386178
0.85158554	0.53047812
2.05594890	0.78587581
1.99180522	0.46766714
1.86158450	0.38695384
2.05594890	0.78587581
1.86158450	0.38695384
0.66849671	0.85554941
1.91633439	0.13607613
2.24831248	0.27891435
1.70571337	0.22404663
1.91633439	0.13607613
1.86158450	0.38695384
1.91633439	0.13607613
2.24831248	0.27891435
1.38321688	0.53336055
1.24335192	0.50705786
0.66849671	0.85554941
0.80539423	0.25266665
0.02180175	0.42034899
2.27329828	0.67171424
1.62318822	0.68610075
1.61277240	0.43764507
0.49512089	0.51020861
0.85158554	0.53047812
1.86158450	0.38695384
1.38321688	0.53336055
0.32228345	0.09716971
0.57595799	0.39296361
0.18150037	0.44975500
2.24831248	0.27891435
0.80539423	0.25266665
0.66849671	0.85554941
0.56149355	0.41448154
0.45832042	0.56203431
0.60654515	0.13168233
2.24831248	0.27891435
0.85158554	0.53047812
0.56149355	0.41448154
0.85158554	0.53047812
0.57595799	0.39296361
0.85158554	0.53047812
1.70571337	0.22404663
0.45832042	0.56203431
0.34400577	0.32600316
0.85158554	0.53047812
1.62318822	0.68610075
2.27329828	0.67171424
0.66849671	0.85554941
0.14418160	0.21236607
0.85158554	0.53047812
1.24335192	0.50705786
2.05594890	0.78587581
0.85158554	0.53047812
0.80539423	0.25266665
0.85158554	0.53047812
0.80539423	0.25266665
1.99180522	0.46766714
0.85158554	0.53047812
1.99180522	0.46766714
0.14418160	0.21236607
1.30999876	0.51936902
1.24335192	0.50705786
0.45832042	0.56203431
0.66849671	0.85554941
1.85765558	0.61585376
0.80539423	0.25266665
1.30999876	0.51936902
0.17858075	0.63628344
0.45832042	0.56203431
0.45832042	0.56203431
1.70571337	0.22404663
0.34317181	0.94236069
0.32228345	0.09716971
1.91508079	0.44422019
2.27329828	0.67171424
2.27329828	0.67171424
0.36285389	0.75796259
1.38321688	0.53336055
2.20134230	0.85704137
2.24831248	0.27891435
0.32228345	0.09716971
1.91633439	0.13607613
0.56149355	0.41448154
0.85158554	0.53047812
0.80539423	0.25266665
1.86447491	0.64335028
0.85158554	0.53047812
1.99180522	0.46766714
0.85158554	0.53047812
1.86447491	0.64335028
0.34400577	0.32600316
0.85158554	0.53047812
1.24335192	0.50705786
0.85158554	0.53047812
2.08472087	0.07400728
1.91633439	0.13607613
0.34317181	0.94236069
0.85158554	0.53047812
1.91633439	0.13607613
0.60654515	0.13168233
0.34400577	0.32600316
1.85765558	0.61585376
1.61277240	0.43764507
1.61277240	0.43764507
0.85158554	0.53047812
0.85158554	0.53047812
2.20134230	0.85704137
1.86447491	0.64335028
2.13485627	0.82479426
0.56149355	0.41448154
1.91633439	0.13607613
1.86447491	0.64335028
0.66849671	0.85554941
1.91633439	0.13607613
0.57595799	0.39296361
2.24831248	0.27891435
0.60654515	0.13168233
0.49512089	0.51020861


==> Data/Barbell/barbell_box_n128_t14.txt <==
x	y
0.36285389	0.75796259
0.32228345	0.09716971
1.30632952	0.51886087
1.30632952	0.51886087
1.91633439	0.13607613
1.93204449	0.43303713
2.05723662	0.78563733
0.85158554	0.53047812
0.34317181	0.94236069
1.96737781	0.72122855
0.85158554	0.53047812
2.05723662	0.78563733
1.93204449	0.43303713
1.93204449	0.43303713
2.05723662	0.78563733
1.93204449	0.43303713
0.66849671	0.85554941
1.91633439	0.13607613
2.24831248	0.27891435
1.70571337	0.22404663
1.91633439	0.13607613
1.93204449	0.43303713
1.91633439	0.13607613
2.24831248	0.27891435
1.30632952	0.51886087
1.30632952	0.51886087
0.66849671	0.85554941
0.80539423	0.25266665
0.02180175	0.42034899
2.27329828	0.67171424
1.62318822	0.68610075
1.61277240	0.43764507
0.51356742	0.48292369
0.85158554	0.53047812
1.93204449	0.43303713
1.30632952	0.51886087
0.32228345	0.09716971
0.55643147	0.42154477
0.18150037	0.44975500
2.24831248	0.27891435
0.80539423	0.25266665
0.66849671	0.85554941
0.55643147	0.42154477
0.46445383	0.55339669
0.60654515	0.13168233
2.24831248	0.27891435
0.85158554	0.53047812
0.55643147	0.42154477
0.85158554	0.53047812
0.55643147	0.42154477
0.85158554	0.53047812
1.70571337	0.22404663
0.46445383	0.55339669
0.34400577	0.32600316
0.85158554	0.53047812
1.62318822	0.68610075
2.27329828	0.67171424
0.66849671	0.85554941
0.14418160	0.21236607
0.85158554	0.53047812
1.30632952	0.51886087
2.05723662	0.78563733
0.85158554	0.53047812
0.80539423	0.25266665
0.85158554	0.53047812
0.80539423	0.25266665
1.93204449	0.43303713
0.85158554	0.53047812
1.93204449	0.43303713
0.14418160	0.21236607
1.30632952	0.51886087
1.30632952	0.51886087
0.46445383	0.55339669
0.66849671	0.85554941
1.86196252	0.63321998
0.80539423	0.25266665
1.30632952	0.51886087
0.17858075	0.63628344
0.46445383	0.55339669
0.46445383	0.55339669
1.70571337	0.22404663
0.34317181	0.94236069
0.32228345	0.09716971
1.93204449	0.43303713
2.27329828	0.67171424
2.27329828	0.67171424
0.36285389	0.75796259
1.30632952	0.51886087
2.18960947	0.85135070
2.24831248	0.27891435
0.32228345	0.09716971
1.91633439	0.13607613
0.55643147	0.42154477
0.85158554	0.53047812
0.80539423	0.25266665
1.87325043	0.64422768
0.85158554	0.53047812
1.93204449	0.43303713
0.85158554	0.53047812
1.87325043	0.64422768
0.34400577	0.32600316
0.85158554	0.53047812
1.30632952	0.51886087
0.85158554	0.53047812
2.08472087	0.07400728
1.91633439	0.13607613
0.34317181	0.94236069
0.85158554	0.53047812
1.91633439	0.13607613
0.60654515	0.13168233
0.34400577	0.32600316
1.86196252	0.63321998
1.61277240	0.43764507
1.61277240	0.43764507
0.85158554	0.53047812
0.85158554	0.53047812
2.18960947	0.85135070
1.87325043	0.64422768
2.12924663	0.82178140
0.55643147	0.42154477
1.91633439	0.13607613
1.87325043	0.64422768
0.66849671	0.85554941
1.91633439	0.13607613
0.55643147	0.42154477
2.24831248	0.27891435
0.60654515	0.13168233
0.51356742	0.48292369


==> Data/Barbell/barbell_box_n128_t15.txt <==
x	y
0.36285389	0.75796259
0.32228345	0.09716971
1.30632952	0.51886087
1.30632952	0.51886087
1.91633439	0.13607613
1.93204449	0.43303713
2.09641243	0.80337513
0.85158554	0.53047812
0.34317181	0.94236069
1.94046142	0.69571744
0.85158554	0.53047812
2.09641243	0.80337513
1.93204449	0.43303713
1.93204449	0.43303713
2.09641243	0.80337513
1.93204449	0.43303713
0.66849671	0.85554941
1.91633439	0.13607613
2.24831248	0.27891435
1.70571337	0.22404663
1.91633439	0.13607613
1.93204449	0.43303713
1.91633439	0.13607613
2.24831248	0.27891435
1.30632952	0.51886087
1.30632952	0.51886087
0.66849671	0.85554941
0.80539423	0.25266665
0.02180175	0.42034899
2.27329828	0.67171424
1.62318822	0.68610075
1.61277240	0.43764507
0.51250166	0.48451319
0.85158554	0.53047812
1.93204449	0.43303713
1.30632952	0.51886087
0.32228345	0.09716971
0.54978015	0.43106908
0.18150037	0.44975500
2.24831248	0.27891435
0.80539423	0.25266665
0.66849671	0.85554941
0.54978015	0.43106908
0.47263943	0.54165119
0.60654515	0.13168233
2.24831248	0.27891435
0.85158554	0.53047812
0.54978015	0.43106908
0.85158554	0.53047812
0.54978015	0.43106908
0.85158554	0.53047812
1.70571337	0.22404663
0.47263943	0.54165119
0.34400577	0.32600316
0.85158554	0.53047812
1.62318822	0.68610075
2.27329828	0.67171424
0.66849671	0.85554941
0.14418160	0.21236607
0.85158554	0.53047812
1.30632952	0.51886087
2.09641243	0.80337513
0.85158554	0.53047812
0.80539423	0.25266665
0.85158554	0.53047812
0.80539423	0.25266665
1.93204449	0.43303713
0.85158554	0.53047812
1.93204449	0.43303713
0.14418160	0.21236607
1.30632952	0.51886087
1.30632952	0.51886087
0.47263943	0.54165119
0.66849671	0.85554941
1.87887451	0.64829394
0.80539423	0.25266665
1.30632952	0.51886087
0.17858075	0.63628344
0.47263943	0.54165119
0.47263943	0.54165119
1.70571337	0.22404663
0.34317181	0.94236069
0.32228345	0.09716971
1.93204449	0.43303713
2.27329828	0.67171424
2.27329828	0.67171424
0.36285389	0.75796259
1.30632952	0.51886087
2.10904519	0.81141745
2.24831248	0.27891435
0.32228345	0.09716971
1.91633439	0.13607613
0.54978015	0.43106908
0.85158554	0.53047812
0.80539423	0.25266665
1.87887451	0.64829394
0.85158554	0.53047812
1.93204449	0.43303713
0.85158554	0.53047812
1.87887451	0.64829394
0.34400577	0.32600316
0.85158554	0.53047812
1.30632952	0.51886087
0.85158554	0.53047812
2.08472087	0.07400728
1.91633439	0.13607613
0.34317181	0.94236069
0.85158554	0.53047812
1.91633439	0.13607613
0.60654515	0.13168233
0.34400577	0.32600316
1.87887451	0.64829394
1.61277240	0.43764507
1.61277240	0.43764507
0.85158554	0.53047812
0.85158554	0.53047812
2.10904519	0.81141745
1.87887451	0.64829394
2.10904519	0.81141745
0.54978015	0.43106908
1.91633439	0.13607613
1.87887451	0.64829394
0.66849671	0.85554941
1.91633439	0.13607613
0.54978015	0.43106908
2.24831248	0.27891435
0.60654515	0.13168233
0.51250166	0.48451319


==> Data/Barbell/barbell_box_n128_t16.txt <==
x	y
0.36285389	0.75796259
0.32228345	0.09716971
1.30632952	0.51886087
1.30632952	0.51886087
1.91633439	0.13607613
1.93204449	0.43303713
2.10182647	0.80682184
0.85158554	0.53047812
0.34317181	0.94236069
1.88767264	0.65506872
0.85158554	0.53047812
2.10182647	0.80682184
1.93204449	0.43303713
1.93204449	0.43303713
2.10182647	0.80682184
1.93204449	0.43303713
0.66849671	0.85554941
1.91633439	0.13607613
2.24831248	0.27891435
1.70571337	0.22404663
1.91633439	0.13607613
1.93204449	0.43303713
1.91633439	0.13607613
2.24831248	0.27891435
1.30632952	0.51886087
1.30632952	0.51886087
0.66849671	0.85554941
0.80539423	0.25266665
0.02180175	0.42034899
2.27329828	0.67171424
1.62318822	0.68610075
1.61277240	0.43764507
0.51690439	0.47819757
0.85158554	0.53047812
1.93204449	0.43303713
1.30632952	0.51886087
0.32228345	0.09716971
0.51690439	0.47819757
0.18150037	0.44975500
2.24831248	0.27891435
0.80539423	0.25266665
0.66849671	0.85554941
0.51690439	0.47819757
0.51690439	0.47819757
0.60654515	0.13168233
2.24831248	0.27891435
0.85158554	0.53047812
0.51690439	0.47819757
0.85158554	0.53047812
0.51690439	0.47819757
0.85158554	0.53047812
1.70571337	0.22404663
0.51690439	0.47819757
0.34400577	0.32600316
0.85158554	0.53047812
1.62318822	0.68610075
2.27329828	0.67171424
0.66849671	0.85554941
0.14418160	0.21236607
0.85158554	0.53047812
1.30632952	0.51886087
2.10182647	0.80682184
0.85158554	0.53047812
0.80539423	0.25266665
0.85158554	0.53047812
0.80539423	0.25266665
1.93204449	0.43303713
0.85158554	0.53047812
1.93204449	0.43303713
0.14418160	0.21236607
1.30632952	0.51886087
1.30632952	0.51886087
0.51690439	0.47819757
0.66849671	0.85554941
1.88767264	0.65506872
0.80539423	0.25266665
1.30632952	0.51886087
0.17858075	0.63628344
0.51690439	0.47819757
0.51690439	0.47819757
1.70571337	0.22404663
0.34317181	0.94236069
0.32228345	0.09716971
1.93204449	0.43303713
2.27329828	0.67171424
2.27329828	0.67171424
0.36285389	0.75796259
1.30632952	0.51886087
2.10182647	0.80682184
2.24831248	0.27891435
0.32228345	0.09716971
1.91633439	0.13607613
0.51690439	0.47819757
0.85158554	0.53047812
0.80539423	0.25266665
1.88767264	0.65506872
0.85158554	0.53047812
1.93204449	0.43303713
0.85158554	0.53047812
1.88767264	0.65506872
0.34400577	0.32600316
0.85158554	0.53047812
1.30632952	0.51886087
0.85158554	0.53047812
2.08472087	0.07400728
1.91633439	0.13607613
0.34317181	0.94236069
0.85158554	0.53047812
1.91633439	0.13607613
0.60654515	0.13168233
0.34400577	0.32600316
1.88767264	0.65506872
1.61277240	0.43764507
1.61277240	0.43764507
0.85158554	0.53047812
0.85158554	0.53047812
2.10182647	0.80682184
1.88767264	0.65506872
2.10182647	0.80682184
0.51690439	0.47819757
1.91633439	0.13607613
1.88767264	0.65506872
0.66849671	0.85554941
1.91633439	0.13607613
0.51690439	0.47819757
2.24831248	0.27891435
0.60654515	0.13168233
0.51690439	0.47819757


==> Data/Barbell/barbell_box_n128_t17.txt <==
x	y
0.36285389	0.75796259
0.32228345	0.09716971
1.30632952	0.51886087
1.30632952	0.51886087
1.91633439	0.13607613
1.93204449	0.43303713
2.10182647	0.80682184
0.85158554	0.53047812
0.34317181	0.94236069
1.88767264	0.65506872
0.85158554	0.53047812
2.10182647	0.80682184
1.93204449	0.43303713
1.93204449	0.43303713
2.10182647	0.80682184
1.93204449	0.43303713
0.66849671	0.85554941
1.91633439	0.13607613
2.24831248	0.27891435
1.70571337	0.22404663
1.91633439	0.13607613
1.93204449	0.43303713
1.91633439	0.13607613
2.24831248	0.27891435
1.30632952	0.51886087
1.30632952	0.51886087
0.66849671	0.85554941
0.80539423	0.25266665
0.02180175	0.42034899
2.27329828	0.67171424
1.62318822	0.68610075
1.61277240	0.43764507
0.51690439	0.47819757
0.85158554	0.53047812
1.93204449	0.43303713
1.30632952	0.51886087
0.32228345	0.09716971
0.51690439	0.47819757
0.18150037	0.44975500
2.24831248	0.27891435
0.80539423	0.25266665
0.66849671	0.85554941
0.51690439	0.47819757
0.51690439	0.47819757
0.60654515	0.13168233
2.24831248	0.27891435
0.85158554	0.53047812
0.51690439	0.47819757
0.85158554	0.53047812
0.51690439	0.47819757
0.85158554	0.53047812
1.70571337	0.22404663
0.51690439	0.47819757
0.34400577	0.32600316
0.85158554	0.53047812
1.62318822	0.68610075
2.27329828	0.67171424
0.66849671	0.85554941
0.14418160	0.21236607
0.85158554	0.53047812
1.30632952	0.51886087
2.10182647	0.80682184
0.85158554	0.53047812
0.80539423	0.25266665
0.85158554	0.53047812
0.80539423	0.25266665
1.93204449	0.43303713
0.85158554	0.53047812
1.93204449	0.43303713
0.14418160	0.21236607
1.30632952	0.51886087
1.30632952	0.51886087
0.51690439	0.47819757
0.66849671	0.85554941
1.88767264	0.65506872
0.80539423	0.25266665
1.30632952	0.51886087
0.17858075	0.63628344
0.51690439	0.47819757
0.51690439	0.47819757
1.70571337	0.22404663
0.34317181	0.94236069
0.32228345	0.09716971
1.93204449	0.43303713
2.27329828	0.67171424
2.27329828	0.67171424
0.36285389	0.75796259
1.30632952	0.51886087
2.10182647	0.80682184
2.24831248	0.27891435
0.32228345	0.09716971
1.91633439	0.13607613
0.51690439	0.47819757
0.85158554	0.53047812
0.80539423	0.25266665
1.88767264	0.65506872
0.85158554	0.53047812
1.93204449	0.43303713
0.85158554	0.53047812
1.88767264	0.65506872
0.34400577	0.32600316
0.85158554	0.53047812
1.30632952	0.51886087
0.85158554	0.53047812
2.08472087	0.07400728
1.91633439	0.13607613
0.34317181	0.94236069
0.85158554	0.53047812
1.91633439	0.13607613
0.60654515	0.13168233
0.34400577	0.32600316
1.88767264	0.65506872
1.61277240	0.43764507
1.61277240	0.43764507
0.85158554	0.53047812
0.85158554	0.53047812
2.10182647	0.80682184
1.88767264	0.65506872
2.10182647	0.80682184
0.51690439	0.47819757
1.91633439	0.13607613
1.88767264	0.65506872
0.66849671	0.85554941
1.91633439	0.13607613
0.51690439	0.47819757
2.24831248	0.27891435
0.60654515	0.13168233
0.51690439	0.47819757


==> Data/Barbell/barbell_box_n128_t18.txt <==
x	y
0.31991518	0.83411232
0.36354092	0.16320721
1.35760681	0.50527097
1.35760681	0.50527097
1.90617462	0.25481520
1.89183218	0.36061314
2.10642305	0.71875126
0.84142616	0.46937589
0.35020113	0.87650423
1.93427088	0.64448787
0.84142616	0.46937589
2.10642305	0.71875126
1.89183218	0.36061314
1.89183218	0.36061314
2.10642305	0.71875126
1.89183218	0.36061314
0.66849671	0.85554941
1.90617462	0.25481520
2.23719460	0.26498862
1.84948399	0.29442794
1.90617462	0.25481520
1.89183218	0.36061314
1.90617462	0.25481520
2.23719460	0.26498862
1.35760681	0.50527097
1.35760681	0.50527097
0.66849671	0.85554941
0.79644621	0.40470723
0.12588652	0.43314940
2.18468533	0.74153495
1.74033820	0.60596392
1.42753939	0.50233779
0.49411930	0.45814094
0.84142616	0.46937589
1.89183218	0.36061314
1.35760681	0.50527097
0.36354092	0.16320721
0.49411930	0.45814094
0.15866400	0.41704819
2.23719460	0.26498862
0.79644621	0.40470723
0.66849671	0.85554941
0.49411930	0.45814094
0.49411930	0.45814094
0.53955624	0.15020908
2.23719460	0.26498862
0.84142616	0.46937589
0.49411930	0.45814094
0.84142616	0.46937589
0.49411930	0.45814094
0.84142616	0.46937589
1.84948399	0.29442794
0.49411930	0.45814094
0.39341877	0.35361503
0.84142616	0.46937589
1.74033820	0.60596392
2.18468533	0.74153495
0.66849671	0.85554941
0.21104590	0.26114188
0.84142616	0.46937589
1.35760681	0.50527097
2.10642305	0.71875126
0.84142616	0.46937589
0.79644621	0.40470723
0.84142616	0.46937589
0.79644621	0.40470723
1.89183218	0.36061314
0.84142616	0.46937589
1.89183218	0.36061314
0.21104590	0.26114188
1.35760681	0.50527097
1.35760681	0.50527097
0.49411930	0.45814094
0.66849671	0.85554941
1.93427088	0.64448787
0.79644621	0.40470723
1.35760681	0.50527097
0.21403729	0.60605832
0.49411930	0.45814094
0.49411930	0.45814094
1.84948399	0.29442794
0.35020113	0.87650423
0.36354092	0.16320721
1.89183218	0.36061314
2.18468533	0.74153495
2.18468533	0.74153495
0.31991518	0.83411232
1.35760681	0.50527097
2.10642305	0.71875126
2.23719460	0.26498862
0.36354092	0.16320721
1.90617462	0.25481520
0.49411930	0.45814094
0.84142616	0.46937589
0.79644621	0.40470723
1.93427088	0.64448787
0.84142616	0.46937589
1.89183218	0.36061314
0.84142616	0.46937589
1.93427088	0.64448787
0.39341877	0.35361503
0.84142616	0.46937589
1.35760681	0.50527097
0.84142616	0.46937589
2.14142111	0.22650956
1.90617462	0.25481520
0.35020113	0.87650423
0.84142616	0.46937589
1.90617462	0.25481520
0.53955624	0.15020908
0.39341877	0.35361503
1.93427088	0.64448787
1.42753939	0.50233779
1.42753939	0.50233779
0.84142616	0.46937589
0.84142616	0.46937589
2.10642305	0.71875126
1.93427088	0.64448787
2.10642305	0.71875126
0.49411930	0.45814094
1.90617462	0.25481520
1.93427088	0.64448787
0.66849671	0.85554941
1.90617462	0.25481520
0.49411930	0.45814094
2.23719460	0.26498862
0.53955624	0.15020908
0.49411930	0.45814094


==> Data/Barbell/barbell_box_n128_t19.txt <==
x	y
0.33240509	0.84793727
0.35999918	0.21145749
1.37259236	0.50464243
1.37259236	0.50464243
1.90184125	0.29769737
1.89402773	0.39159712
2.07945002	0.70422682
0.83385378	0.45848891
0.33240509	0.84793727
2.00471861	0.61095949
0.83385378	0.45848891
2.07945002	0.70422682
1.89402773	0.39159712
1.89402773	0.39159712
2.07945002	0.70422682
1.89402773	0.39159712
0.66849671	0.85554941
1.90184125	0.29769737
2.23349066	0.26350048
1.90184125	0.29769737
1.90184125	0.29769737
1.89402773	0.39159712
1.90184125	0.29769737
2.23349066	0.26350048
1.37259236	0.50464243
1.37259236	0.50464243
0.66849671	0.85554941
0.71086931	0.45836294
0.21416299	0.37300669
2.07945002	0.70422682
1.88254881	0.50201129
1.37259236	0.50464243
0.52661341	0.40328584
0.83385378	0.45848891
1.89402773	0.39159712
1.37259236	0.50464243
0.35999918	0.21145749
0.52661341	0.40328584
0.21416299	0.37300669
2.23349066	0.26350048
0.71086931	0.45836294
0.66849671	0.85554941
0.52661341	0.40328584
0.52661341	0.40328584
0.44944301	0.32149766
2.23349066	0.26350048
0.83385378	0.45848891
0.52661341	0.40328584
0.83385378	0.45848891
0.52661341	0.40328584
0.83385378	0.45848891
1.90184125	0.29769737
0.52661341	0.40328584
0.36597444	0.33844800
0.83385378	0.45848891
1.88254881	0.50201129
2.07945002	0.70422682
0.66849671	0.85554941
0.27149396	0.28176188
0.83385378	0.45848891
1.37259236	0.50464243
2.07945002	0.70422682
0.83385378	0.45848891
0.71086931	0.45836294
0.83385378	0.45848891
0.71086931	0.45836294
1.89402773	0.39159712
0.83385378	0.45848891
1.89402773	0.39159712
0.27149396	0.28176188
1.37259236	0.50464243
1.37259236	0.50464243
0.52661341	0.40328584
0.66849671	0.85554941
2.00471861	0.61095949
0.71086931	0.45836294
1.37259236	0.50464243
0.35683133	0.64226318
0.52661341	0.40328584
0.52661341	0.40328584
1.90184125	0.29769737
0.33240509	0.84793727
0.35999918	0.21145749
1.89402773	0.39159712
2.07945002	0.70422682
2.07945002	0.70422682
0.33240509	0.84793727
1.37259236	0.50464243
2.07945002	0.70422682
2.23349066	0.26350048
0.35999918	0.21145749
1.90184125	0.29769737
0.52661341	0.40328584
0.83385378	0.45848891
0.71086931	0.45836294
2.00471861	0.61095949
0.83385378	0.45848891
1.89402773	0.39159712
0.83385378	0.45848891
2.00471861	0.61095949
0.36597444	0.33844800
0.83385378	0.45848891
1.37259236	0.50464243
0.83385378	0.45848891
2.06839296	0.28145272
1.90184125	0.29769737
0.33240509	0.84793727
0.83385378	0.45848891
1.90184125	0.29769737
0.44944301	0.32149766
0.36597444	0.33844800
2.00471861	0.61095949
1.37259236	0.50464243
1.37259236	0.50464243
0.83385378	0.45848891
0.83385378	0.45848891
2.07945002	0.70422682
2.00471861	0.61095949
2.07945002	0.70422682
0.52661341	0.40328584
1.90184125	0.29769737
2.00471861	0.61095949
0.66849671	0.85554941
1.90184125	0.29769737
0.52661341	0.40328584
2.23349066	0.26350048
0.44944301	0.32149766
0.52661341	0.40328584


==> Data/Barbell/barbell_box_n128_t20.txt <==
x	y
0.33352385	0.83851709
0.40811595	0.33232842
1.37259236	0.50464243
1.37259236	0.50464243
1.90417530	0.34168217
1.92541379	0.39856358
2.04740123	0.66666830
0.72452670	0.44237515
0.33352385	0.83851709
2.00544436	0.59141980
0.72452670	0.44237515
2.04740123	0.66666830
1.92541379	0.39856358
1.92541379	0.39856358
2.04740123	0.66666830
1.92541379	0.39856358
0.66849671	0.85554941
1.90417530	0.34168217
2.22750266	0.26415160
1.90417530	0.34168217
1.90417530	0.34168217
1.92541379	0.39856358
1.90417530	0.34168217
2.22750266	0.26415160
1.37259236	0.50464243
1.37259236	0.50464243
0.66849671	0.85554941
0.69969671	0.43146433
0.40546624	0.34834171
2.04740123	0.66666830
1.97661636	0.50016788
1.37259236	0.50464243
0.58515939	0.39774867
0.72452670	0.44237515
1.92541379	0.39856358
1.37259236	0.50464243
0.40811595	0.33232842
0.58515939	0.39774867
0.40546624	0.34834171
2.22750266	0.26415160
0.69969671	0.43146433
0.66849671	0.85554941
0.58515939	0.39774867
0.58515939	0.39774867
0.45742946	0.35285736
2.22750266	0.26415160
0.72452670	0.44237515
0.58515939	0.39774867
0.72452670	0.44237515
0.58515939	0.39774867
0.72452670	0.44237515
1.90417530	0.34168217
0.58515939	0.39774867
0.40546624	0.34834171
0.72452670	0.44237515
1.97661636	0.50016788
2.04740123	0.66666830
0.66849671	0.85554941
0.40811595	0.33232842
0.72452670	0.44237515
1.37259236	0.50464243
2.04740123	0.66666830
0.72452670	0.44237515
0.69969671	0.43146433
0.72452670	0.44237515
0.69969671	0.43146433
1.92541379	0.39856358
0.72452670	0.44237515
1.92541379	0.39856358
0.40811595	0.33232842
1.37259236	0.50464243
1.37259236	0.50464243
0.58515939	0.39774867
0.66849671	0.85554941
2.00544436	0.59141980
0.69969671	0.43146433
1.37259236	0.50464243
0.36814853	0.68781041
0.58515939	0.39774867
0.58515939	0.39774867
1.90417530	0.34168217
0.33352385	0.83851709
0.40811595	0.33232842
1.92541379	0.39856358
2.04740123	0.66666830
2.04740123	0.66666830
0.33352385	0.83851709
1.37259236	0.50464243
2.04740123	0.66666830
2.22750266	0.26415160
0.40811595	0.33232842
1.90417530	0.34168217
0.58515939	0.39774867
0.72452670	0.44237515
0.69969671	0.43146433
2.00544436	0.59141980
0.72452670	0.44237515
1.92541379	0.39856358
0.72452670	0.44237515
2.00544436	0.59141980
0.40546624	0.34834171
0.72452670	0.44237515
1.37259236	0.50464243
0.72452670	0.44237515
2.06748718	0.30291083
1.90417530	0.34168217
0.33352385	0.83851709
0.72452670	0.44237515
1.90417530	0.34168217
0.45742946	0.35285736
0.40546624	0.34834171
2.00544436	0.59141980
1.37259236	0.50464243
1.37259236	0.50464243
0.72452670	0.44237515
0.72452670	0.44237515
2.04740123	0.66666830
2.00544436	0.59141980
2.04740123	0.66666830
0.58515939	0.39774867
1.90417530	0.34168217
2.00544436	0.59141980
0.66849671	0.85554941
1.90417530	0.34168217
0.58515939	0.39774867
2.22750266	0.26415160
0.45742946	0.35285736
0.58515939	0.39774867


==> Data/Barbell/barbell_box_n128_t21.txt <==
x	y
0.33929463	0.81339931
0.51660163	0.37460039
1.37259236	0.50464243
1.37259236	0.50464243
1.93867802	0.41311958
1.97162873	0.48996250
1.99979407	0.56482398
0.66276320	0.42196504
0.33929463	0.81339931
1.97162873	0.48996250
0.66276320	0.42196504
1.99979407	0.56482398
1.97162873	0.48996250
1.97162873	0.48996250
1.99979407	0.56482398
1.97162873	0.48996250
0.66849671	0.85554941
1.93867802	0.41311958
2.22273624	0.26530613
1.93867802	0.41311958
1.93867802	0.41311958
1.97162873	0.48996250
1.93867802	0.41311958
2.22273624	0.26530613
1.37259236	0.50464243
1.37259236	0.50464243
0.66849671	0.85554941
0.59434646	0.39994191
0.51660163	0.37460039
1.99979407	0.56482398
1.97162873	0.48996250
1.37259236	0.50464243
0.59434646	0.39994191
0.66276320	0.42196504
1.97162873	0.48996250
1.37259236	0.50464243
0.51660163	0.37460039
0.59434646	0.39994191
0.51660163	0.37460039
2.22273624	0.26530613
0.59434646	0.39994191
0.66849671	0.85554941
0.59434646	0.39994191
0.59434646	0.39994191
0.59434646	0.39994191
2.22273624	0.26530613
0.66276320	0.42196504
0.59434646	0.39994191
0.66276320	0.42196504
0.59434646	0.39994191
0.66276320	0.42196504
1.93867802	0.41311958
0.59434646	0.39994191
0.51660163	0.37460039
0.66276320	0.42196504
1.97162873	0.48996250
1.99979407	0.56482398
0.66849671	0.85554941
0.51660163	0.37460039
0.66276320	0.42196504
1.37259236	0.50464243
1.99979407	0.56482398
0.66276320	0.42196504
0.59434646	0.39994191
0.66276320	0.42196504
0.59434646	0.39994191
1.97162873	0.48996250
0.66276320	0.42196504
1.97162873	0.48996250
0.51660163	0.37460039
1.37259236	0.50464243
1.37259236	0.50464243
0.59434646	0.39994191
0.66849671	0.85554941
1.97162873	0.48996250
0.59434646	0.39994191
1.37259236	0.50464243
0.33929463	0.81339931
0.59434646	0.39994191
0.59434646	0.39994191
1.93867802	0.41311958
0.33929463	0.81339931
0.51660163	0.37460039
1.97162873	0.48996250
1.99979407	0.56482398
1.99979407	0.56482398
0.33929463	0.81339931
1.37259236	0.50464243
1.99979407	0.56482398
2.22273624	0.26530613
0.51660163	0.37460039
1.93867802	0.41311958
0.59434646	0.39994191
0.66276320	0.42196504
0.59434646	0.39994191
1.97162873	0.48996250
0.66276320	0.42196504
1.97162873	0.48996250
0.66276320	0.42196504
1.97162873	0.48996250
0.51660163	0.37460039
0.66276320	0.42196504
1.37259236	0.50464243
0.66276320	0.42196504
2.08427656	0.33802377
1.93867802	0.41311958
0.33929463	0.81339931
0.66276320	0.42196504
1.93867802	0.41311958
0.59434646	0.39994191
0.51660163	0.37460039
1.97162873	0.48996250
1.37259236	0.50464243
1.37259236	0.50464243
0.66276320	0.42196504
0.66276320	0.42196504
1.99979407	0.56482398
1.97162873	0.48996250
1.99979407	0.56482398
0.59434646	0.39994191
1.93867802	0.41311958
1.97162873	0.48996250
0.66849671	0.85554941
1.93867802	0.41311958
0.59434646	0.39994191
2.22273624	0.26530613
0.59434646	0.39994191
0.59434646	0.39994191


==> Data/Barbell/barbell_box_n128_t22.txt <==
x	y
0.33929463	0.81339931
0.60273750	0.40257743
1.37259236	0.50464243
1.37259236	0.50464243
1.97193809	0.48455238
1.97193809	0.48455238
1.97193809	0.48455238
0.60273750	0.40257743
0.33929463	0.81339931
1.97193809	0.48455238
0.60273750	0.40257743
1.97193809	0.48455238
1.97193809	0.48455238
1.97193809	0.48455238
1.97193809	0.48455238
1.97193809	0.48455238
0.66849671	0.85554941
1.97193809	0.48455238
2.21951625	0.26699724
1.97193809	0.48455238
1.97193809	0.48455238
1.97193809	0.48455238
1.97193809	0.48455238
2.21951625	0.26699724
1.37259236	0.50464243
1.37259236	0.50464243
0.66849671	0.85554941
0.60273750	0.40257743
0.60273750	0.40257743
1.97193809	0.48455238
1.97193809	0.48455238
1.37259236	0.50464243
0.60273750	0.40257743
0.60273750	0.40257743
1.97193809	0.48455238
1.37259236	0.50464243
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
2.21951625	0.26699724
0.60273750	0.40257743
0.66849671	0.85554941
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
2.21951625	0.26699724
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
1.97193809	0.48455238
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
1.97193809	0.48455238
1.97193809	0.48455238
0.66849671	0.85554941
0.60273750	0.40257743
0.60273750	0.40257743
1.37259236	0.50464243
1.97193809	0.48455238
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
1.97193809	0.48455238
0.60273750	0.40257743
1.97193809	0.48455238
0.60273750	0.40257743
1.37259236	0.50464243
1.37259236	0.50464243
0.60273750	0.40257743
0.66849671	0.85554941
1.97193809	0.48455238
0.60273750	0.40257743
1.37259236	0.50464243
0.33929463	0.81339931
0.60273750	0.40257743
0.60273750	0.40257743
1.97193809	0.48455238
0.33929463	0.81339931
0.60273750	0.40257743
1.97193809	0.48455238
1.97193809	0.48455238
1.97193809	0.48455238
0.33929463	0.81339931
1.37259236	0.50464243
1.97193809	0.48455238
2.21951625	0.26699724
0.60273750	0.40257743
1.97193809	0.48455238
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
1.97193809	0.48455238
0.60273750	0.40257743
1.97193809	0.48455238
0.60273750	0.40257743
1.97193809	0.48455238
0.60273750	0.40257743
0.60273750	0.40257743
1.37259236	0.50464243
0.60273750	0.40257743
2.08786884	0.38320640
1.97193809	0.48455238
0.33929463	0.81339931
0.60273750	0.40257743
1.97193809	0.48455238
0.60273750	0.40257743
0.60273750	0.40257743
1.97193809	0.48455238
1.37259236	0.50464243
1.37259236	0.50464243
0.60273750	0.40257743
0.60273750	0.40257743
1.97193809	0.48455238
1.97193809	0.48455238
1.97193809	0.48455238
0.60273750	0.40257743
1.97193809	0.48455238
1.97193809	0.48455238
0.66849671	0.85554941
1.97193809	0.48455238
0.60273750	0.40257743
2.21951625	0.26699724
0.60273750	0.40257743
0.60273750	0.40257743


==> Data/Barbell/barbell_box_n128_t23.txt <==
x	y
0.33929463	0.81339931
0.60273750	0.40257743
1.37259236	0.50464243
1.37259236	0.50464243
1.97431078	0.48247819
1.97431078	0.48247819
1.97431078	0.48247819
0.60273750	0.40257743
0.33929463	0.81339931
1.97431078	0.48247819
0.60273750	0.40257743
1.97431078	0.48247819
1.97431078	0.48247819
1.97431078	0.48247819
1.97431078	0.48247819
1.97431078	0.48247819
0.66849671	0.85554941
1.97431078	0.48247819
2.21645468	0.26969978
1.97431078	0.48247819
1.97431078	0.48247819
1.97431078	0.48247819
1.97431078	0.48247819
2.21645468	0.26969978
1.37259236	0.50464243
1.37259236	0.50464243
0.66849671	0.85554941
0.60273750	0.40257743
0.60273750	0.40257743
1.97431078	0.48247819
1.97431078	0.48247819
1.37259236	0.50464243
0.60273750	0.40257743
0.60273750	0.40257743
1.97431078	0.48247819
1.37259236	0.50464243
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
2.21645468	0.26969978
0.60273750	0.40257743
0.66849671	0.85554941
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
2.21645468	0.26969978
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
1.97431078	0.48247819
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
1.97431078	0.48247819
1.97431078	0.48247819
0.66849671	0.85554941
0.60273750	0.40257743
0.60273750	0.40257743
1.37259236	0.50464243
1.97431078	0.48247819
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
1.97431078	0.48247819
0.60273750	0.40257743
1.97431078	0.48247819
0.60273750	0.40257743
1.37259236	0.50464243
1.37259236	0.50464243
0.60273750	0.40257743
0.66849671	0.85554941
1.97431078	0.48247819
0.60273750	0.40257743
1.37259236	0.50464243
0.33929463	0.81339931
0.60273750	0.40257743
0.60273750	0.40257743
1.97431078	0.48247819
0.33929463	0.81339931
0.60273750	0.40257743
1.97431078	0.48247819
1.97431078	0.48247819
1.97431078	0.48247819
0.33929463	0.81339931
1.37259236	0.50464243
1.97431078	0.48247819
2.21645468	0.26969978
0.60273750	0.40257743
1.97431078	0.48247819
0.60273750	0.40257743
0.60273750	0.40257743
0.60273750	0.40257743
1.97431078	0.48247819
0.60273750	0.40257743
1.97431078	0.48247819
0.60273750	0.40257743
1.97431078	0.48247819
0.60273750	0.40257743
0.60273750	0.40257743
1.37259236	0.50464243
0.60273750	0.40257743
2.08765633	0.38287271
1.97431078	0.48247819
0.33929463	0.81339931
0.60273750	0.40257743
1.97431078	0.48247819
0.60273750	0.40257743
0.60273750	0.40257743
1.97431078	0.48247819
1.37259236	0.50464243
1.37259236	0.50464243
0.60273750	0.40257743
0.60273750	0.40257743
1.97431078	0.48247819
1.97431078	0.48247819
1.97431078	0.48247819
0.60273750	0.40257743
1.97431078	0.48247819
1.97431078	0.48247819
0.66849671	0.85554941
1.97431078	0.48247819
0.60273750	0.40257743
2.21645468	0.26969978
0.60273750	0.40257743
0.60273750	0.40257743


==> Data/Barbell/barbell_box_n128_t24.txt <==
x	y
0.58448978	0.48231225
0.58448978	0.48231225
1.81020576	0.48852298
1.81020576	0.48852298
1.86250002	0.46119862
1.86250002	0.46119862
1.86250002	0.46119862
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
1.86250002	0.46119862
1.86250002	0.46119862
1.86250002	0.46119862
1.86250002	0.46119862
1.86250002	0.46119862
0.58448978	0.48231225
1.86250002	0.46119862
2.01379504	0.44778215
1.86250002	0.46119862
1.86250002	0.46119862
1.86250002	0.46119862
1.86250002	0.46119862
2.01379504	0.44778215
1.81020576	0.48852298
1.81020576	0.48852298
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
1.86250002	0.46119862
1.81020576	0.48852298
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
1.81020576	0.48852298
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
2.01379504	0.44778215
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
2.01379504	0.44778215
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
1.86250002	0.46119862
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.81020576	0.48852298
1.86250002	0.46119862
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
1.81020576	0.48852298
1.81020576	0.48852298
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
1.81020576	0.48852298
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
1.86250002	0.46119862
1.86250002	0.46119862
0.58448978	0.48231225
1.81020576	0.48852298
1.86250002	0.46119862
2.01379504	0.44778215
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
0.58448978	0.48231225
1.81020576	0.48852298
0.58448978	0.48231225
2.01379504	0.44778215
1.86250002	0.46119862
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
1.81020576	0.48852298
1.81020576	0.48852298
0.58448978	0.48231225
0.58448978	0.48231225
1.86250002	0.46119862
1.86250002	0.46119862
1.86250002	0.46119862
0.58448978	0.48231225
1.86250002	0.46119862
1.86250002	0.46119862
0.58448978	0.48231225
1.86250002	0.46119862
0.58448978	0.48231225
2.01379504	0.44778215
0.58448978	0.48231225
0.58448978	0.48231225


==> Data/Barbell/barbell_box_n128_t25.txt <==
x	y
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225


==> Data/Barbell/barbell_box_n128_t26.txt <==
x	y
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225


==> Data/Barbell/barbell_box_n128_t27.txt <==
x	y
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
1.86768963	0.46577998
0.58448978	0.48231225
0.58448978	0.48231225


==> Data/Barbell/barbell_box_n128_total_persistence.txt <==
time	total_persistence
0.00000000	0.00000000
1.00000000	0.00000000
2.00000000	0.02430307
3.00000000	0.02859185
4.00000000	0.02859185
5.00000000	0.06075768
6.00000000	0.13366690
7.00000000	0.15368120
8.00000000	0.18799142
9.00000000	0.21372409
10.00000000	0.21372409
11.00000000	0.24517513
12.00000000	0.34810579
13.00000000	0.42244460
14.00000000	0.52251608
15.00000000	0.57612580
16.00000000	0.59899929
17.00000000	0.64760543
18.00000000	0.64760543
19.00000000	0.64760543
20.00000000	0.71908506
21.00000000	0.74910650
22.00000000	0.84345961
23.00000000	0.90922087
24.00000000	0.90922087
25.00000000	0.96283059
26.00000000	1.00000000
27.00000000	1.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_intrinsic_diffusion_homology.txt <==
0.00000000	0
2.00000000	0

0.00000000	1
2.00000000	1

0.00000000	2
3.00000000	2

0.00000000	3
3.00000000	3

0.00000000	4
3.00000000	4

0.00000000	5
3.00000000	5

0.00000000	6
4.00000000	6

0.00000000	7
4.00000000	7

0.00000000	8
4.00000000	8

0.00000000	9
4.00000000	9

0.00000000	10
4.00000000	10

0.00000000	11
4.00000000	11

0.00000000	12
5.00000000	12

0.00000000	13
5.00000000	13

0.00000000	14
5.00000000	14

0.00000000	15
5.00000000	15

0.00000000	16
5.00000000	16

0.00000000	17
5.00000000	17

0.00000000	18
5.00000000	18

0.00000000	19
5.00000000	19

0.00000000	20
5.00000000	20

0.00000000	21
5.00000000	21

0.00000000	22
5.00000000	22

0.00000000	23
5.00000000	23

0.00000000	24
5.00000000	24

0.00000000	25
5.00000000	25

0.00000000	26
5.00000000	26

0.00000000	27
5.00000000	27

0.00000000	28
5.00000000	28

0.00000000	29
6.00000000	29

0.00000000	30
6.00000000	30

0.00000000	31
6.00000000	31

0.00000000	32
6.00000000	32

0.00000000	33
6.00000000	33

0.00000000	34
6.00000000	34

0.00000000	35
6.00000000	35

0.00000000	36
6.00000000	36

0.00000000	37
6.00000000	37

0.00000000	38
6.00000000	38

0.00000000	39
6.00000000	39

0.00000000	40
6.00000000	40

0.00000000	41
6.00000000	41

0.00000000	42
6.00000000	42

0.00000000	43
6.00000000	43

0.00000000	44
6.00000000	44

0.00000000	45
6.00000000	45

0.00000000	46
6.00000000	46

0.00000000	47
7.00000000	47

0.00000000	48
7.00000000	48

0.00000000	49
7.00000000	49

0.00000000	50
7.00000000	50

0.00000000	51
7.00000000	51

0.00000000	52
7.00000000	52

0.00000000	53
7.00000000	53

0.00000000	54
7.00000000	54

0.00000000	55
7.00000000	55

0.00000000	56
7.00000000	56

0.00000000	57
7.00000000	57

0.00000000	58
7.00000000	58

0.00000000	59
7.00000000	59

0.00000000	60
7.00000000	60

0.00000000	61
7.00000000	61

0.00000000	62
7.00000000	62

0.00000000	63
7.00000000	63

0.00000000	64
7.00000000	64

0.00000000	65
7.00000000	65

0.00000000	66
7.00000000	66

0.00000000	67
7.00000000	67

0.00000000	68
7.00000000	68

0.00000000	69
7.00000000	69

0.00000000	70
7.00000000	70

0.00000000	71
7.00000000	71

0.00000000	72
7.00000000	72

0.00000000	73
7.00000000	73

0.00000000	74
7.00000000	74

0.00000000	75
7.00000000	75

0.00000000	76
7.00000000	76

0.00000000	77
7.00000000	77

0.00000000	78
7.00000000	78

0.00000000	79
8.00000000	79

0.00000000	80
8.00000000	80

0.00000000	81
8.00000000	81

0.00000000	82
8.00000000	82

0.00000000	83
8.00000000	83

0.00000000	84
8.00000000	84

0.00000000	85
8.00000000	85

0.00000000	86
8.00000000	86

0.00000000	87
8.00000000	87

0.00000000	88
8.00000000	88

0.00000000	89
8.00000000	89

0.00000000	90
8.00000000	90

0.00000000	91
8.00000000	91

0.00000000	92
9.00000000	92

0.00000000	93
9.00000000	93

0.00000000	94
9.00000000	94

0.00000000	95
9.00000000	95

0.00000000	96
9.00000000	96

0.00000000	97
9.00000000	97

0.00000000	98
9.00000000	98

0.00000000	99
9.00000000	99

0.00000000	100
9.00000000	100

0.00000000	101
9.00000000	101

0.00000000	102
9.00000000	102

0.00000000	103
9.00000000	103

0.00000000	104
9.00000000	104

0.00000000	105
10.00000000	105

0.00000000	106
10.00000000	106

0.00000000	107
10.00000000	107

0.00000000	108
10.00000000	108

0.00000000	109
10.00000000	109

0.00000000	110
10.00000000	110

0.00000000	111
10.00000000	111

0.00000000	112
10.00000000	112

0.00000000	113
11.00000000	113

0.00000000	114
11.00000000	114

0.00000000	115
11.00000000	115

0.00000000	116
11.00000000	116

0.00000000	117
11.00000000	117

0.00000000	118
11.00000000	118

0.00000000	119
11.00000000	119

0.00000000	120
12.00000000	120

0.00000000	121
12.00000000	121

0.00000000	122
12.00000000	122

0.00000000	123
29.00000000	123

0.00000000	124
32.00000000	124

0.00000000	125
72.00000000	125

0.00000000	126
138.00000000	126



==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t000.txt <==
creation	destruction
0.12534698	0.40805633
0.07954242	0.08152279
0.07366393	0.20755363
0.06696711	0.07780785
0.06228647	0.06714276
0.05987006	0.09607287
0.05827377	0.06678421
0.05742878	0.06858317
0.05520399	0.07091013
0.04318245	0.05449894
0.04227185	0.05837622
0.03956249	0.04295420


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t001.txt <==
creation	destruction
0.12534698	0.40805633
0.07954242	0.08152279
0.07366393	0.20755363
0.06696711	0.07780785
0.06228647	0.06714276
0.05987006	0.09607287
0.05827377	0.06678421
0.05742878	0.06858317
0.05520399	0.07091013
0.04318245	0.05449894
0.04227185	0.05837622
0.03956249	0.04295420


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t002.txt <==
creation	destruction
0.14679705	0.41521652
0.07292090	0.07643882
0.06530418	0.26597470
0.04995998	0.05206331
0.04959417	0.05400000
0.04548589	0.04854864
0.04020043	0.04038042
0.03394383	0.04020966
0.03130074	0.03233966
0.03078154	0.03291583
0.02989822	0.03101729
0.02445390	0.02687462


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t003.txt <==
creation	destruction
0.18199792	0.41914429
0.06569473	0.28397982
0.01522260	0.01632086
0.00917386	0.01126919


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t004.txt <==
creation	destruction
0.23516413	0.42534603
0.07759923	0.26631561


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t005.txt <==
creation	destruction
0.30829629	0.41960397
0.10012214	0.24208940


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t006.txt <==
creation	destruction
0.38122533	0.41622097
0.15597360	0.22109564


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t007.txt <==
creation	destruction
0.41272216	0.41520537
0.22343678	0.22624801


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t008.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t009.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t010.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t011.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t012.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t013.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t014.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t015.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t016.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t017.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t018.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t019.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t020.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t021.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t022.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t023.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t024.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t025.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t026.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t027.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t028.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t029.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t030.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t031.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t032.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t033.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t034.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t035.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t036.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t037.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t038.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t039.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t040.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t041.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t042.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t043.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t044.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t045.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t046.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t047.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t048.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t049.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t050.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t051.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t052.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t053.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t054.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t055.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t056.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t057.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t058.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t059.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t060.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t061.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t062.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t063.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t064.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t065.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t066.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t067.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t068.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t069.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t070.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t071.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t072.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t073.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t074.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t075.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t076.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t077.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t078.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t079.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t080.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t081.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t082.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t083.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t084.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t085.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t086.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t087.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t088.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t089.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t090.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t091.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t092.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t093.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t094.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t095.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t096.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t097.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t098.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t099.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t100.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t101.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t102.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t103.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t104.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t105.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t106.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t107.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t108.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t109.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t110.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t111.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t112.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t113.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t114.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t115.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t116.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t117.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t118.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t119.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t120.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t121.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t122.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t123.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t124.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t125.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t126.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t127.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t128.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t129.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t130.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t131.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t132.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t133.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t134.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t135.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t136.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t137.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t138.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t139.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t140.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_persistence_diagram_t141.txt <==
creation	destruction
0.00000000	0.00000000


==> Data/Double_Annulus/double_annulus_gaussian_n128_t000.txt <==
x	y
0.06325629	0.30945425
0.32159606	0.97871493
0.29875744	0.36956691
0.30384210	0.47764088
0.38418274	0.05906930
0.43599882	0.19824445
0.30706072	0.99714005
0.22731466	0.11792154
0.26334040	0.43187654
0.48356088	0.71680796
0.46988372	0.59334048
0.33257992	0.33981066
0.43371434	0.30172295
0.15445641	0.19501030
0.07173151	0.38759282
0.03724786	0.88694819
0.41678490	0.26984414
0.16686855	0.98166584
0.43485456	0.30197929
0.43343669	0.56047699
0.25640512	0.51440755
0.33891730	0.34095939
0.32490260	0.46560164
0.23282460	0.10885853
0.43166464	0.16809016
0.37629731	0.14046143
0.45221347	0.29307876
0.38489688	0.14021207
0.13235175	0.38112556
0.39483880	0.05745117
0.47343994	0.77138241
0.35620016	0.07380051
0.20852100	0.96001709
0.38636477	0.11936509
0.31781826	0.05215028
0.31116088	0.42824372
0.34292478	0.37835718
0.31646108	0.40103762
0.52579931	0.26325365
0.41619706	0.44873468
0.14628197	0.34049291
0.17057242	0.07446124
0.46174201	0.25814374
0.03709723	0.89114004
0.15772625	0.37836400
0.32023197	0.14691150
0.14463812	0.38226230
0.10047125	0.22020897
0.11672108	0.52695027
0.19800570	0.48342674
0.35540788	0.40578878
0.47592324	0.62615855
0.45143903	0.44235946
0.41040375	0.95907396
0.36229205	0.98626704
0.27797095	0.13956988
0.27108796	0.05025575
0.40071611	0.13558490
0.34110097	0.52448462
0.11712743	0.11863605
0.02736668	0.17299453
0.43850918	0.11832260
0.22837195	0.48877415
0.15751896	0.07254617
0.02963806	0.85114183
0.14549448	0.29035132
0.45477479	0.42615815
0.09586484	0.16958095
0.08154027	0.24990117
0.11905928	0.03465014
0.38125249	0.41503517
0.36608974	0.99322692
0.49345298	0.71315947
0.21739847	0.02376305
0.48673945	0.82479350
0.18969590	0.49725307
0.01999520	0.65409495
0.32775288	0.38252330
0.46699470	0.83189145
0.28739635	0.52676806
0.11825775	0.19076026
0.16492717	0.17181349
0.12135330	0.09494073
0.36575279	0.08862348
0.01155666	0.82568844
0.20318899	0.12158103
0.08813143	0.24610100
0.22840766	0.10185986
0.05523433	0.12976815
0.43132509	0.90542624
0.16344789	0.17232647
0.48618450	0.28553983
0.12245925	0.30785638
0.20691695	0.44644452
0.22506931	0.11614106
0.47219958	0.59967322
0.10461512	0.56544719
0.14299130	0.95820949
0.07742153	0.54755925
0.17608938	0.14179280
0.38850814	0.45063685
0.41822154	0.34711037
0.11901834	0.42888409
0.30155961	0.00000000
0.21804468	1.00000000
0.01507860	0.71711105
0.38872885	0.41461263
0.14871993	0.11977645
0.17959200	0.07524725
0.47018262	0.87965988
0.43453464	0.16764204
0.14476421	0.45746523
0.23478316	0.11965904
0.46388915	0.63729068
0.41864220	0.17717131
0.28350161	0.05721851
0.51946038	0.69656587
0.32954010	0.53005649
0.06408282	0.21715322
0.33613666	0.48435379
0.01786442	0.71883450
0.52507739	0.26893177
0.39974238	0.57535979
0.11150582	0.35388717
0.23346840	0.49735169
0.19658011	0.07267543
0.27075547	0.49687900
0.37359461	0.19856630


==> Data/Double_Annulus/double_annulus_gaussian_n128_t001.txt <==
x	y
0.10097588	0.30437553
0.32697918	0.98060108
0.31803542	0.39701989
0.30525775	0.46884437
0.36527718	0.09199773
0.42674654	0.20054717
0.31197537	0.98344300
0.21825117	0.10774566
0.27205776	0.44494011
0.48463354	0.71388075
0.45865598	0.60794283
0.35200153	0.36817006
0.43485579	0.29739538
0.13897727	0.17897860
0.11441490	0.37705199
0.03965317	0.87114797
0.43043353	0.27002411
0.18062314	0.97088042
0.43545216	0.29735183
0.43256147	0.56908958
0.26074504	0.48793234
0.35636399	0.36731632
0.32386033	0.45914191
0.22470349	0.10306461
0.41453564	0.17143149
0.38030521	0.13477718
0.44673992	0.28654026
0.38520180	0.13694132
0.13404577	0.38088555
0.37043801	0.09360793
0.48023082	0.77186767
0.35065901	0.09303389
0.20490445	0.97528928
0.38058118	0.12447979
0.31449106	0.07654314
0.31808824	0.43519717
0.35022928	0.39461213
0.32708209	0.41529747
0.48222171	0.26689263
0.39166477	0.44195202
0.13141474	0.34829475
0.18032921	0.09693156
0.45290654	0.26038270
0.04066619	0.87284200
0.14632664	0.38441714
0.33219258	0.12383700
0.14002990	0.38456387
0.10596525	0.21498908
0.12394677	0.51853039
0.20081464	0.47543350
0.35405877	0.41229658
0.46898546	0.63266196
0.41183513	0.43610886
0.39208607	0.95041346
0.35568639	0.97494417
0.27474587	0.11366249
0.26847679	0.07487798
0.39190012	0.13818098
0.33978845	0.49957006
0.13671757	0.13113325
0.07893413	0.18257158
0.40224472	0.13707545
0.23263965	0.47798099
0.17183251	0.09781321
0.03107977	0.85191343
0.12241393	0.29514469
0.41409905	0.41960388
0.11135961	0.17253306
0.09884809	0.24457064
0.15276500	0.08531086
0.37039141	0.41596143
0.35647302	0.97544313
0.48539578	0.71053931
0.22230298	0.07071355
0.47192637	0.82135139
0.19179170	0.48333901
0.02752472	0.67408390
0.33884248	0.40044870
0.46820448	0.83173292
0.29050687	0.49354227
0.11906641	0.18506502
0.15384108	0.15509151
0.14481356	0.11558479
0.36069539	0.10262158
0.02591674	0.83077225
0.19670263	0.11354026
0.10079410	0.24097822
0.22151369	0.10067800
0.09673515	0.15282130
0.43054595	0.90474890
0.15262436	0.15599607
0.46444257	0.27770812
0.11705712	0.31177107
0.20763529	0.45298234
0.21644076	0.10729878
0.46106575	0.61300286
0.10268694	0.54948433
0.15883959	0.95993060
0.09748139	0.54757367
0.17116279	0.13072222
0.37299072	0.44372979
0.41024723	0.34678478
0.13637027	0.42355104
0.29703459	0.05436278
0.21748346	0.97965706
0.01917870	0.71715770
0.37543927	0.41483842
0.15738505	0.12427734
0.18649320	0.09607433
0.45500608	0.86811779
0.41554877	0.17201193
0.15353465	0.45464470
0.22517364	0.10745005
0.46945242	0.63799566
0.41208326	0.17496299
0.28072425	0.07727294
0.48698400	0.69690536
0.33006363	0.50070730
0.09214109	0.21370483
0.33186332	0.47144473
0.01919443	0.71838508
0.48204762	0.26896958
0.41738333	0.56599448
0.12136328	0.35361400
0.23781846	0.48164951
0.19924206	0.09272759
0.27466213	0.48065403
0.39602154	0.18110243


==> Data/Double_Annulus/double_annulus_gaussian_n128_t002.txt <==
x	y
0.11824590	0.30656849
0.32942019	0.97067495
0.33231988	0.42330007
0.30907875	0.45601938
0.35514170	0.11745304
0.41801003	0.20270760
0.31642727	0.97271266
0.21158942	0.10933398
0.28173475	0.45186779
0.47659890	0.70932211
0.45661343	0.62197535
0.36243867	0.39538758
0.43327709	0.28881580
0.13816762	0.16890013
0.13329206	0.37457710
0.03973877	0.85512048
0.43510648	0.26700181
0.19339742	0.96831853
0.43346459	0.28865356
0.43703319	0.58645323
0.26570471	0.46655560
0.36518785	0.39300401
0.32416227	0.44989242
0.21805078	0.10708392
0.40235852	0.17249281
0.37581401	0.13751034
0.43825253	0.27868373
0.37874565	0.14017688
0.13848152	0.38220020
0.35845860	0.11931938
0.47413489	0.77063026
0.34613238	0.11384162
0.20782666	0.97142873
0.37259122	0.13311587
0.31209117	0.10194576
0.32388916	0.44056061
0.35260616	0.41331274
0.33402985	0.42984031
0.44634052	0.26611238
0.36343725	0.43429868
0.13006757	0.35401160
0.18755638	0.11581376
0.44001510	0.26056197
0.04022035	0.85594521
0.14324684	0.38843705
0.34004589	0.11759973
0.14116473	0.38685208
0.11836468	0.20883608
0.13352960	0.50693276
0.20081524	0.46573253
0.35010849	0.42227116
0.46370730	0.64001463
0.37268979	0.42845588
0.37756912	0.94608086
0.34959683	0.96469187
0.27141452	0.10431205
0.26402091	0.09803230
0.38196149	0.14305224
0.33512156	0.46980409
0.15431921	0.14131433
0.11902315	0.18854245
0.38550001	0.14597311
0.23562718	0.46561821
0.18244527	0.11825337
0.03581427	0.84558101
0.11885020	0.29955190
0.37587658	0.41463733
0.13037471	0.17349417
0.11396875	0.23961913
0.17574936	0.11974130
0.35735084	0.42080852
0.34993926	0.96460277
0.47644235	0.70609788
0.22162480	0.10196263
0.46466959	0.81944358
0.19133016	0.47007833
0.02757751	0.69616297
0.34474274	0.41964213
0.46172889	0.82882023
0.29435488	0.46593995
0.12904033	0.18016250
0.15395459	0.14750837
0.16323051	0.13202449
0.35533827	0.11936047
0.03295973	0.83240995
0.19371698	0.11594195
0.11439499	0.23564870
0.21576515	0.10722833
0.13149981	0.16568341
0.42188740	0.89889000
0.15300163	0.14849223
0.44289414	0.27185074
0.12086564	0.31682702
0.20722219	0.45496664
0.21018416	0.10962608
0.45824159	0.62569744
0.11386010	0.53460865
0.17951712	0.96250262
0.11269811	0.53529742
0.17222480	0.12943528
0.35443328	0.43686649
0.40321352	0.34722796
0.14865995	0.42109936
0.29240119	0.09603255
0.21706655	0.97262681
0.02398661	0.72088720
0.35994887	0.41906460
0.16676387	0.13142289
0.19149944	0.11405623
0.44788535	0.86037718
0.40291717	0.17335001
0.16093277	0.45139474
0.21762859	0.10786479
0.46488426	0.64369011
0.40299120	0.17426570
0.27708191	0.09848150
0.47543681	0.69340604
0.32768181	0.46927366
0.11600751	0.20993971
0.32854409	0.45472433
0.02397373	0.72170074
0.44637959	0.26715610
0.42914152	0.57604518
0.12955735	0.35634028
0.24123328	0.46649873
0.20055618	0.11029434
0.28046941	0.46321219
0.39995273	0.17259203


==> Data/Double_Annulus/double_annulus_gaussian_n128_t003.txt <==
x	y
0.12834141	0.31416233
0.32858190	0.96004117
0.33129234	0.43264780
0.31244539	0.44400085
0.35153204	0.13478035
0.40728875	0.20463949
0.31795709	0.96224023
0.20753580	0.12337975
0.29019043	0.44652530
0.46787166	0.70142091
0.45657475	0.63651472
0.35202323	0.41342733
0.42578747	0.27520732
0.15391372	0.16528393
0.14202700	0.37842007
0.03878168	0.83678097
0.42632591	0.26006478
0.20888794	0.96659198
0.42583064	0.27507398
0.44692316	0.61343875
0.27190338	0.45108564
0.35401415	0.41101141
0.32279019	0.44080897
0.21273787	0.12179865
0.39078895	0.17473809
0.36831763	0.14696623
0.42701547	0.26798542
0.37046014	0.14892902
0.14493866	0.38586609
0.35402832	0.13615611
0.46578477	0.76878107
0.34466683	0.13153940
0.21651758	0.96750788
0.36547015	0.14438227
0.31237077	0.12148509
0.32386880	0.43858571
0.34275056	0.42493185
0.33098455	0.43420630
0.42766592	0.26020529
0.34290343	0.43096485
0.13706456	0.36074256
0.19105128	0.13004215
0.42643471	0.25612405
0.03892058	0.83717084
0.14770885	0.39213373
0.34122059	0.13074572
0.14673400	0.39033190
0.13686283	0.20045792
0.14585300	0.48835379
0.19729445	0.45494260
0.33974195	0.42885483
0.45983315	0.64745200
0.34718662	0.42705485
0.36420777	0.94223619
0.34308767	0.95525173
0.26619992	0.11683574
0.25763382	0.11613446
0.37275270	0.15115104
0.32729150	0.44536928
0.16843705	0.14707840
0.14265671	0.18389226
0.37514903	0.15359594
0.23651771	0.45347748
0.18772111	0.13189862
0.03748852	0.83218757
0.12772670	0.30642944
0.35126932	0.41976167
0.15012530	0.17047634
0.12956467	0.23328291
0.18398779	0.13401414
0.34298171	0.42682813
0.34331180	0.95515866
0.46769288	0.69830769
0.21639015	0.12045471
0.45656261	0.81748227
0.18816964	0.45741039
0.02755434	0.72138024
0.33795918	0.42903303
0.45392047	0.82559087
0.29994622	0.44770824
0.14766069	0.17509591
0.16636996	0.14967780
0.17487188	0.14109995
0.35217360	0.13530810
0.03612706	0.82500494
0.19450389	0.12857000
0.13028395	0.22867173
0.21098589	0.12224011
0.15291282	0.16561623
0.41257161	0.89328606
0.16569082	0.15039314
0.42753694	0.26361654
0.12972589	0.32523281
0.20382914	0.45012740
0.20648278	0.12371014
0.45729670	0.63873684
0.13197385	0.50967933
0.20195882	0.96481800
0.13143096	0.51040201
0.17965389	0.13769619
0.33903415	0.43318700
0.39528461	0.34529695
0.15656650	0.42058360
0.29000920	0.11763959
0.22215794	0.96782528
0.02750919	0.73380091
0.34436714	0.42557351
0.17658871	0.13987937
0.19367543	0.12869850
0.44126372	0.85290060
0.39130240	0.17554483
0.16594895	0.44601111
0.21227329	0.12199317
0.46043190	0.64975855
0.39168555	0.17620852
0.27257460	0.11651048
0.46675947	0.68668694
0.32309898	0.44551513
0.13615763	0.20206374
0.32472420	0.44152943
0.02752941	0.73427790
0.42773619	0.26085142
0.44187710	0.60397704
0.13746266	0.36258648
0.24325301	0.45332753
0.19995090	0.12586503
0.28765027	0.44880231
0.39004912	0.17386397


==> Data/Double_Annulus/double_annulus_gaussian_n128_t004.txt <==
x	y
0.13986263	0.32898930
0.32300952	0.95102112
0.32169646	0.43139624
0.31133699	0.43498016
0.34975445	0.15197444
0.39552348	0.20565410
0.31462156	0.95333949
0.20438621	0.13965800
0.29585965	0.43721556
0.46045456	0.69089765
0.45710338	0.65255742
0.33239720	0.42363597
0.41389864	0.25732820
0.17291974	0.16160238
0.15174221	0.38659796
0.03674901	0.81284610
0.41289620	0.24782220
0.22934055	0.96437991
0.41390106	0.25724313
0.45491288	0.64345333
0.27857606	0.43918290
0.33358770	0.42239610
0.31702756	0.43358005
0.20790974	0.13863666
0.38002200	0.18054140
0.36212783	0.16042489
0.41371835	0.25280870
0.36369100	0.16177663
0.15394992	0.39266117
0.35161300	0.15300793
0.45703041	0.76617931
0.34448501	0.14938257
0.23308299	0.96430689
0.36001956	0.15869813
0.31417717	0.14001702
0.31775816	0.43314810
0.32715998	0.42837816
0.32139005	0.43169932
0.41308784	0.24806219
0.32639549	0.42967318
0.14734197	0.37222451
0.19436825	0.14358893
0.41241495	0.24538948
0.03678205	0.81300966
0.15597715	0.39776173
0.34187226	0.14832579
0.15533436	0.39626725
0.15927056	0.18607509
0.16176916	0.45935291
0.19371590	0.44171831
0.32551111	0.42964306
0.45789257	0.65720504
0.32841621	0.42823168
0.35047789	0.93781487
0.33389301	0.94704449
0.25863460	0.13403683
0.24868200	0.13393870
0.36537521	0.16331530
0.31867823	0.43382481
0.18172637	0.15207967
0.16515842	0.17347669
0.36714850	0.16502816
0.23683620	0.44133434
0.19247776	0.14456293
0.03638719	0.81090150
0.13936296	0.32028287
0.33094676	0.42570371
0.17057071	0.16474371
0.14871726	0.22059867
0.19042686	0.14570259
0.32697370	0.42877264
0.33405884	0.94697301
0.46038699	0.68827024
0.21056087	0.13792719
0.44761588	0.81599336
0.18616100	0.44262081
0.03002899	0.75343262
0.32481258	0.42991030
0.44529311	0.82285959
0.30312795	0.43653620
0.16873547	0.16752119
0.18044815	0.15328328
0.18533018	0.14913887
0.35028349	0.15228437
0.03587854	0.80774145
0.19631905	0.14269735
0.15006769	0.21493930
0.20671015	0.13896018
0.17255152	0.16198100
0.40306505	0.88803755
0.18006059	0.15364722
0.41342646	0.25014577
0.14099678	0.34049934
0.19967251	0.43997069
0.20369979	0.13987397
0.45727207	0.65346961
0.15512568	0.47114900
0.22622292	0.96429957
0.15488582	0.47155077
0.18789664	0.14735939
0.32470758	0.43059087
0.38308580	0.34092376
0.16417952	0.41911769
0.28787436	0.13587045
0.23611209	0.96417004
0.03052210	0.75899330
0.32764732	0.42829130
0.18623985	0.14848918
0.19588367	0.14286740
0.43429105	0.84592439
0.38047608	0.18117976
0.17133366	0.43590172
0.20757748	0.13873291
0.45804725	0.65824405
0.38083635	0.18169473
0.26632164	0.13423231
0.46002240	0.67931690
0.31673717	0.43421959
0.15866780	0.18751746
0.31786842	0.43349860
0.03054316	0.75922018
0.41316916	0.24846658
0.45357587	0.63946221
0.14775189	0.37373109
0.24518887	0.44110474
0.19962642	0.14128599
0.29356795	0.43769504
0.37946749	0.17979126


==> Data/Double_Annulus/double_annulus_gaussian_n128_t005.txt <==
x	y
0.15466941	0.35654693
0.31291147	0.94491712
0.30816684	0.42808205
0.30340128	0.42902328
0.34956012	0.17126353
0.38286542	0.20415226
0.30709215	0.94711533
0.20456677	0.15308665
0.29468856	0.42977692
0.45666537	0.68524562
0.45716977	0.66929164
0.31271745	0.42620224
0.39671201	0.23421405
0.19086294	0.15963112
0.16554847	0.39636002
0.03448283	0.79193615
0.39536722	0.22892447
0.25653929	0.95962837
0.39670350	0.23416667
0.45712642	0.66689364
0.28193522	0.43016046
0.31323669	0.42588598
0.30608469	0.42859729
0.20638839	0.15269855
0.37141696	0.18897824
0.35855304	0.17694590
0.39616785	0.23170331
0.35966277	0.17778725
0.16725385	0.39968075
0.35094780	0.17202207
0.44942747	0.76112153
0.34550325	0.16924226
0.25817720	0.95935092
0.35704852	0.17585735
0.31676621	0.15984394
0.30642475	0.42851074
0.31047326	0.42733210
0.30802468	0.42813667
0.39543222	0.22907893
0.31009803	0.42755931
0.16195167	0.38808580
0.19985972	0.15442007
0.39492572	0.22757437
0.03448717	0.79196151
0.16878406	0.40240416
0.34342963	0.16831644
0.16831531	0.40160732
0.18401160	0.16863607
0.17895472	0.42638773
0.19625140	0.42438379
0.30976863	0.42761655
0.45716855	0.67066330
0.31094196	0.42721932
0.33391311	0.93427384
0.32072582	0.94150408
0.24782941	0.15092608
0.23713556	0.15063884
0.36085773	0.17873231
0.30678045	0.42853473
0.19453438	0.15689155
0.18731351	0.16351537
0.36211630	0.17977258
0.23908510	0.42875875
0.19903271	0.15472114
0.03443234	0.79163510
0.15400616	0.34784497
0.31203790	0.42665287
0.18984517	0.16059685
0.17449621	0.19322310
0.19815372	0.15506756
0.31037601	0.42739893
0.32084844	0.94144572
0.45674262	0.68373478
0.20782965	0.15242593
0.43852315	0.81389089
0.19083988	0.42376331
0.03324773	0.78260776
0.30948500	0.42769840
0.43645358	0.81973468
0.29906024	0.42950005
0.18901265	0.16147749
0.19400524	0.15722591
0.19601694	0.15606021
0.34996303	0.17148278
0.03435372	0.79114661
0.20072815	0.15413132
0.17619298	0.18771758
0.20575760	0.15282584
0.19071676	0.15975438
0.39347765	0.88223799
0.19384620	0.15732883
0.39577660	0.23023270
0.15601933	0.36646483
0.20087838	0.42461834
0.20422325	0.15316641
0.45717071	0.66955207
0.17706486	0.42942107
0.25523083	0.95983949
0.17699752	0.42952314
0.19707982	0.15554378
0.30939944	0.42779157
0.36485739	0.33851002
0.17539785	0.41277843
0.28434755	0.15408921
0.25955439	0.95910869
0.03335062	0.78348555
0.31065844	0.42728456
0.19639158	0.15587205
0.20053463	0.15419155
0.42715045	0.83897833
0.37175001	0.18935819
0.18113141	0.41986819
0.20621184	0.15273429
0.45716625	0.67098593
0.37201566	0.18966413
0.25685936	0.15140507
0.45695034	0.67912480
0.30592403	0.42868133
0.18363487	0.16931868
0.30645311	0.42854321
0.03335485	0.78352144
0.39550295	0.22930440
0.45708502	0.66593663
0.16230128	0.38898341
0.24848916	0.42931327
0.20225439	0.15367020
0.29318720	0.42987268
0.37101658	0.18852791


==> Data/Double_Annulus/double_annulus_gaussian_n128_t006.txt <==
x	y
0.17852177	0.39095097
0.30457122	0.94162722
0.29064969	0.42316484
0.28858228	0.42322009
0.34936017	0.18812504
0.36833663	0.20056943
0.30191502	0.94310023
0.21083694	0.16023625
0.28438295	0.42311378
0.45489345	0.69009283
0.45560499	0.68469673
0.29250044	0.42296612
0.37485367	0.21039920
0.20650756	0.16055931
0.18716424	0.40244022
0.03399530	0.78808286
0.37409889	0.20860803
0.28487890	0.95081498
0.37484781	0.21038295
0.45568679	0.68404065
0.27715131	0.42261858
0.29270605	0.42292898
0.28976483	0.42320457
0.21151380	0.16024121
0.36259656	0.19554223
0.35523681	0.19093515
0.37452019	0.20954363
0.35591530	0.19130022
0.18831839	0.40324728
0.35031520	0.18854496
0.44489253	0.75128469
0.34645157	0.18691458
0.28531704	0.95065246
0.35430165	0.19044755
0.31975076	0.17844848
0.28991115	0.42319857
0.29160015	0.42309152
0.29059015	0.42316967
0.37412646	0.20866137
0.29144725	0.42311446
0.18467922	0.40040968
0.20920933	0.16026276
0.37387804	0.20815850
0.03399535	0.78808299
0.18934831	0.40391150
0.34489497	0.18630423
0.18903505	0.40371565
0.20467548	0.16128939
0.19771139	0.40879495
0.20814126	0.41112611
0.29131281	0.42312067
0.45555545	0.68508870
0.29178953	0.42307872
0.31662145	0.93406364
0.30853601	0.93929255
0.23695512	0.16253274
0.22820759	0.16148273
0.35663582	0.19169910
0.29006391	0.42320234
0.20755452	0.16038458
0.20554703	0.16084634
0.35738379	0.19212611
0.24390125	0.41824546
0.20894021	0.16027424
0.03399468	0.78808136
0.17747919	0.38714490
0.29222948	0.42301674
0.20622797	0.16062679
0.20192084	0.16504898
0.20865929	0.16028899
0.29156056	0.42309828
0.30860246	0.93925206
0.45497459	0.68949661
0.21206919	0.16025039
0.43091483	0.80764566
0.20442135	0.41021292
0.03397916	0.78803864
0.29119646	0.42312891
0.42894163	0.81289916
0.28656164	0.42319491
0.20600197	0.16069056
0.20739945	0.16040433
0.20799743	0.16033806
0.34964005	0.18824708
0.03399371	0.78807894
0.20949716	0.16025323
0.20248287	0.16387937
0.21127628	0.16023858
0.20646719	0.16056782
0.38383850	0.87582970
0.20735314	0.16041051
0.37430530	0.20904802
0.18001440	0.39443817
0.21146837	0.41188328
0.21071235	0.16023619
0.45559574	0.68477021
0.19711257	0.40891230
0.28453337	0.95094178
0.19709069	0.40891570
0.20832305	0.16031149
0.29116119	0.42313781
0.33677717	0.34671331
0.19391106	0.40644079
0.27872071	0.16929961
0.28569017	0.95051255
0.03398048	0.78804265
0.29167514	0.42308624
0.20811141	0.16032814
0.20943253	0.16025504
0.42083949	0.82973724
0.36277352	0.19567410
0.19798119	0.40825709
0.21144699	0.16024042
0.45554351	0.68518269
0.36291427	0.19577987
0.24569447	0.16373445
0.45520328	0.68779431
0.28969571	0.42321116
0.20457618	0.16135457
0.28992351	0.42320162
0.03398053	0.78804282
0.37416228	0.20873688
0.45571774	0.68378902
0.18492558	0.40063295
0.25209332	0.41953502
0.21001630	0.16024156
0.28360103	0.42307696
0.36238327	0.19538502


==> Data/Double_Annulus/double_annulus_gaussian_n128_t007.txt <==
x	y
0.21497391	0.40649769
0.30540347	0.93796340
0.26863728	0.41622626
0.26787856	0.41617281
0.34235148	0.19360722
0.35134217	0.19672135
0.30474013	0.93851359
0.22306279	0.16397695
0.26628542	0.41603267
0.45216486	0.70202247
0.45253605	0.70030332
0.26930056	0.41625842
0.35387199	0.19817074
0.22166259	0.16368661
0.21930033	0.40793498
0.03400145	0.78807229
0.35356664	0.19793053
0.30149866	0.94111855
0.35386952	0.19816860
0.45257814	0.70010715
0.26338579	0.41572245
0.26937321	0.41626057
0.26831477	0.41620520
0.22329901	0.16402757
0.34895723	0.19576258
0.34549989	0.19458249
0.35373442	0.19805702
0.34583995	0.19469217
0.21984854	0.40807382
0.34288898	0.19376950
0.44354874	0.73861013
0.34064887	0.19310168
0.30156480	0.94106716
0.34502352	0.19443053
0.31984672	0.18741277
0.26836829	0.41620880
0.26898000	0.41624549
0.26861572	0.41622503
0.35357721	0.19793793
0.26892535	0.41624330
0.21811574	0.40761818
0.22251287	0.16386029
0.35348006	0.19786903
0.03400145	0.78807229
0.22033777	0.40819454
0.33969588	0.19282353
0.22018902	0.40815816
0.22114925	0.16359520
0.22441409	0.40915059
0.22948090	0.41016189
0.26887688	0.41624032
0.45251059	0.70042181
0.26904798	0.41624931
0.30918696	0.93474914
0.30649807	0.93704584
0.23569686	0.16681121
0.23059364	0.16564690
0.34619609	0.19480821
0.26842437	0.41621324
0.22198166	0.16375021
0.22138473	0.16363450
0.34656043	0.19492828
0.24787346	0.41348653
0.22242448	0.16384174
0.03400145	0.78807228
0.21430658	0.40610091
0.26920466	0.41625561
0.22158004	0.16367070
0.22057312	0.16357125
0.22233301	0.16382263
0.26896588	0.41624499
0.30651756	0.93702940
0.45220813	0.70182301
0.22349608	0.16406997
0.42663754	0.79389899
0.22763464	0.40979506
0.03400142	0.78807227
0.26883496	0.41623793
0.42452365	0.79907967
0.26712050	0.41610981
0.22151430	0.16365827
0.22193350	0.16374044
0.22212086	0.16377868
0.34251011	0.19365498
0.03400145	0.78807228
0.22260823	0.16388038
0.22066434	0.16355828
0.22321561	0.16400967
0.22165056	0.16368426
0.37233881	0.87317643
0.22191917	0.16373755
0.35364808	0.19799037
0.21580430	0.40686954
0.23115275	0.41048762
0.22301978	0.16396777
0.45253129	0.70032546
0.22415345	0.40910624
0.30144703	0.94115861
0.22414387	0.40910457
0.22222465	0.16380011
0.26882241	0.41623767
0.29623265	0.37482242
0.22251976	0.40870783
0.27391784	0.17587904
0.30162171	0.94102287
0.03400142	0.78807227
0.26900693	0.41624700
0.22215706	0.16378614
0.22258674	0.16387584
0.41641851	0.81583901
0.34903447	0.19579111
0.22449097	0.40914507
0.22327550	0.16402252
0.45250446	0.70045038
0.34909573	0.19581383
0.24180388	0.16822412
0.45232853	0.70126672
0.26828956	0.41620377
0.22112362	0.16359134
0.26837291	0.41620936
0.03400142	0.78807227
0.35359133	0.19794821
0.45259411	0.70003264
0.21823370	0.40765099
0.25196761	0.41414099
0.22278228	0.16391721
0.26598138	0.41600310
0.34886380	0.19572825


==> Data/Double_Annulus/double_annulus_gaussian_n128_t008.txt <==
x	y
0.24551210	0.41093989
0.31037393	0.93262427
0.25204546	0.41157483
0.25195660	0.41157333
0.32429562	0.19044206
0.32868978	0.19158343
0.31025011	0.93275350
0.24157861	0.16901810
0.25176966	0.41156848
0.44776860	0.71697396
0.44791501	0.71649465
0.25212306	0.41157536
0.32985133	0.19190596
0.24101008	0.16886862
0.24605473	0.41103737
0.03401141	0.78807780
0.32970840	0.19186388
0.30968817	0.93333815
0.32985016	0.19190561
0.44793142	0.71644085
0.25142808	0.41155574
0.25213156	0.41157535
0.25200770	0.41157428
0.24167619	0.16904377
0.32758011	0.19129053
0.32590351	0.19085570
0.32978656	0.19188670
0.32607241	0.19089929
0.24612306	0.41104762
0.32457586	0.19051403
0.44327809	0.73107839
0.32339200	0.19021022
0.30969892	0.93332699
0.32566536	0.19079430
0.31036594	0.18687350
0.25201397	0.41157438
0.25208556	0.41157524
0.25204293	0.41157480
0.32971328	0.19186529
0.25207917	0.41157521
0.24590688	0.41101434
0.24135325	0.16895881
0.32966830	0.19185231
0.03401141	0.78807780
0.24618401	0.41105659
0.32287555	0.19007783
0.24616548	0.41105388
0.24080687	0.16881544
0.24669098	0.41112761
0.24731839	0.41120470
0.25207350	0.41157514
0.44790507	0.71652723
0.25209352	0.41157531
0.31114014	0.93182162
0.31058495	0.93240370
0.24745004	0.17056170
0.24491630	0.16989611
0.32624833	0.19094473
0.25202053	0.41157451
0.24113805	0.16890223
0.24089959	0.16883966
0.32642730	0.19099099
0.24957158	0.41143377
0.24131727	0.16894935
0.03401141	0.78807780
0.24542680	0.41091682
0.25211185	0.41157537
0.24097715	0.16885998
0.24058861	0.16875967
0.24128010	0.16893957
0.25208391	0.41157523
0.31058879	0.93239969
0.44778583	0.71691762
0.24175795	0.16906529
0.42825831	0.77033287
0.24708999	0.41117718
0.03401141	0.78807780
0.25206859	0.41157509
0.42597738	0.77532236
0.25186771	0.41157126
0.24095098	0.16885312
0.24111867	0.16889714
0.24119419	0.16891699
0.32437858	0.19046336
0.03401141	0.78807780
0.24139215	0.16896904
0.24062142	0.16876775
0.24164169	0.16903469
0.24100527	0.16886736
0.35474234	0.88184759
0.24111290	0.16889562
0.32974623	0.19187487
0.24561713	0.41096305
0.24752492	0.41122887
0.24156090	0.16901344
0.44791316	0.71650073
0.24665872	0.41112384
0.30967979	0.93334684
0.24665753	0.41112370
0.24123617	0.16892802
0.25206712	0.41157510
0.25702654	0.40465375
0.24645550	0.41109503
0.27328454	0.17730388
0.30970820	0.93331736
0.03401141	0.78807780
0.25208871	0.41157527
0.24120882	0.16892083
0.24138338	0.16896673
0.41674977	0.79352499
0.32761659	0.19130007
0.24670035	0.41112796
0.24166646	0.16904121
0.44790267	0.71653509
0.32764549	0.19130763
0.25077936	0.17143491
0.44783354	0.71676150
0.25200475	0.41157425
0.24079684	0.16881282
0.25201451	0.41157440
0.03401141	0.78807780
0.32971983	0.19186719
0.44793764	0.71642046
0.24592162	0.41101669
0.25006609	0.41147314
0.24146334	0.16898777
0.25173392	0.41156737
0.32753594	0.19127899


==> Data/Double_Annulus/double_annulus_gaussian_n128_t009.txt <==
x	y
0.24990457	0.41044070
0.31477607	0.92734813
0.24992834	0.41042280
0.24992797	0.41042334
0.29673221	0.18407509
0.29831933	0.18449440
0.31476102	0.92736680
0.26547388	0.17567094
0.24992718	0.41042441
0.44271653	0.72995576
0.44274988	0.72987624
0.24992868	0.41042230
0.29873353	0.18460445
0.26529219	0.17562130
0.24990623	0.41044103
0.03402012	0.78808228
0.29868253	0.18459082
0.31469359	0.92745038
0.29873311	0.18460434
0.44275360	0.72986735
0.24992579	0.41042620
0.24992871	0.41042224
0.24992818	0.41042304
0.26550515	0.17567948
0.29792204	0.18438936
0.29731735	0.18422964
0.29871041	0.18459826
0.29737852	0.18424580
0.24990645	0.41044099
0.29683456	0.18410213
0.44159296	0.73257983
0.29640113	0.18398761
0.31469487	0.92744880
0.29723101	0.18420684
0.29147034	0.18268052
0.24992821	0.41042300
0.24992851	0.41042255
0.24992833	0.41042282
0.29868428	0.18459128
0.24992849	0.41042259
0.24990576	0.41044107
0.26540175	0.17565123
0.29866824	0.18458700
0.03402012	0.78808228
0.24990665	0.41044095
0.29621119	0.18393741
0.24990659	0.41044096
0.26522748	0.17560362
0.24990834	0.41044047
0.24991049	0.41043945
0.24992846	0.41042263
0.44274762	0.72988162
0.24992855	0.41042250
0.31487082	0.92723045
0.31480189	0.92731608
0.26740038	0.17619674
0.26655798	0.17596696
0.29744217	0.18426261
0.24992824	0.41042296
0.26533301	0.17563245
0.26525699	0.17561168
0.29750686	0.18427969
0.24991859	0.41043374
0.26539025	0.17564809
0.03402012	0.78808228
0.24990435	0.41044036
0.24992863	0.41042238
0.26528170	0.17561843
0.26515821	0.17558473
0.26537837	0.17564485
0.24992851	0.41042256
0.31480236	0.92731549
0.44272046	0.72994638
0.26553137	0.17568665
0.43573161	0.74479267
0.24990970	0.41043984
0.03402012	0.78808228
0.24992844	0.41042266
0.43442095	0.74728350
0.24992759	0.41042386
0.26527336	0.17561616
0.26532682	0.17563076
0.26535093	0.17563735
0.29676253	0.18408310
0.03402012	0.78808228
0.26541419	0.17565463
0.26516859	0.17558756
0.26549409	0.17567646
0.26529066	0.17562088
0.33056199	0.90626762
0.26532498	0.17563026
0.29869603	0.18459442
0.24990486	0.41044093
0.24991121	0.41043906
0.26546820	0.17566939
0.44274945	0.72987724
0.24990823	0.41044053
0.31469260	0.92745161
0.24990822	0.41044053
0.26536434	0.17564101
0.24992843	0.41042267
0.25001024	0.41005836
0.24990755	0.41044071
0.27680355	0.17874847
0.31469597	0.92744744
0.03402012	0.78808228
0.24992853	0.41042253
0.26535560	0.17563862
0.26541139	0.17565387
0.42735990	0.75991791
0.29793514	0.18439282
0.24990837	0.41044043
0.26550203	0.17567863
0.44274707	0.72988293
0.29794551	0.18439556
0.26853188	0.17650507
0.44273135	0.72992044
0.24992817	0.41042306
0.26522429	0.17560275
0.24992821	0.41042300
0.03402012	0.78808228
0.29868661	0.18459190
0.44275501	0.72986398
0.24990580	0.41044107
0.24992046	0.41043202
0.26543697	0.17566085
0.24992704	0.41042461
0.29790618	0.18438516


==> Data/Double_Annulus/double_annulus_gaussian_n128_t010.txt <==
x	y
0.25002392	0.40967285
0.31680976	0.92451720
0.25002403	0.40967208
0.25002403	0.40967210
0.28058548	0.18055234
0.28067509	0.18058476
0.31680899	0.92451833
0.27883664	0.17992507
0.25002402	0.40967214
0.43993357	0.73541479
0.43993611	0.73541048
0.25002404	0.40967206
0.28069849	0.18059325
0.27882661	0.17992151
0.25002392	0.40967285
0.03402821	0.78808623
0.28069560	0.18059220
0.31680555	0.92452339
0.28069846	0.18059324
0.43993640	0.73541000
0.25002401	0.40967221
0.25002404	0.40967205
0.25002403	0.40967209
0.27883837	0.17992569
0.28065265	0.18057663
0.28061851	0.18056428
0.28069718	0.18059278
0.28062196	0.18056553
0.25002392	0.40967285
0.28059125	0.18055443
0.43984503	0.73556407
0.28056679	0.18054559
0.31680562	0.92452330
0.28061363	0.18056252
0.28028873	0.18044520
0.25002403	0.40967208
0.25002403	0.40967207
0.25002403	0.40967208
0.28069570	0.18059224
0.25002403	0.40967207
0.25002392	0.40967286
0.27883266	0.17992366
0.28069480	0.18059191
0.03402821	0.78808623
0.25002392	0.40967285
0.28055607	0.18054171
0.25002392	0.40967285
0.27882304	0.17992024
0.25002393	0.40967282
0.25002394	0.40967277
0.25002403	0.40967207
0.43993594	0.73541077
0.25002404	0.40967207
0.31681463	0.92451004
0.31681109	0.92451525
0.27894313	0.17996295
0.27889654	0.17994637
0.28062555	0.18056683
0.25002403	0.40967208
0.27882886	0.17992231
0.27882467	0.17992082
0.28062921	0.18056815
0.25002397	0.40967253
0.27883202	0.17992343
0.03402821	0.78808623
0.25002393	0.40967284
0.25002404	0.40967206
0.27882603	0.17992130
0.27881921	0.17991888
0.27883137	0.17992320
0.25002403	0.40967207
0.31681111	0.92451522
0.43993387	0.73541428
0.27883982	0.17992620
0.43927838	0.73649957
0.25002393	0.40967279
0.03402821	0.78808623
0.25002403	0.40967207
0.43912023	0.73675644
0.25002403	0.40967212
0.27882557	0.17992114
0.27882852	0.17992219
0.27882985	0.17992266
0.28058719	0.18055296
0.03402821	0.78808623
0.27883334	0.17992390
0.27881979	0.17991908
0.27883776	0.17992547
0.27882652	0.17992148
0.31827862	0.92232164
0.27882842	0.17992215
0.28069637	0.18059248
0.25002392	0.40967286
0.25002394	0.40967276
0.27883633	0.17992496
0.43993608	0.73541054
0.25002393	0.40967283
0.31680550	0.92452347
0.25002393	0.40967283
0.27883059	0.17992292
0.25002403	0.40967207
0.25002593	0.40965820
0.25002393	0.40967284
0.27946583	0.18014949
0.31680567	0.92452321
0.03402821	0.78808623
0.25002403	0.40967207
0.27883011	0.17992275
0.27883319	0.17992385
0.43795801	0.73861543
0.28065339	0.18057690
0.25002393	0.40967282
0.27883819	0.17992563
0.43993590	0.73541084
0.28065397	0.18057711
0.27900578	0.17998525
0.43993470	0.73541288
0.25002403	0.40967209
0.27882286	0.17992018
0.25002403	0.40967208
0.03402821	0.78808623
0.28069583	0.18059229
0.43993650	0.73540982
0.25002392	0.40967286
0.25002398	0.40967245
0.27883460	0.17992435
0.25002402	0.40967215
0.28065175	0.18057631


==> Data/Double_Annulus/double_annulus_gaussian_n128_t011.txt <==
x	y
0.25012443	0.40889477
0.31751017	0.92343135
0.25012443	0.40889474
0.25012443	0.40889474
0.27953312	0.18099408
0.27953304	0.18099488
0.31751013	0.92343140
0.27953475	0.18097884
0.25012443	0.40889474
0.43911043	0.73670551
0.43911056	0.73670530
0.25012443	0.40889474
0.27953301	0.18099509
0.27953476	0.18097875
0.25012443	0.40889477
0.03403617	0.78809006
0.27953302	0.18099507
0.31750997	0.92343166
0.27953301	0.18099509
0.43911058	0.73670528
0.25012443	0.40889474
0.25012443	0.40889474
0.25012443	0.40889474
0.27953475	0.18097885
0.27953306	0.18099468
0.27953309	0.18099438
0.27953302	0.18099508
0.27953309	0.18099441
0.25012443	0.40889477
0.27953312	0.18099413
0.43910583	0.73671257
0.27953314	0.18099392
0.31750997	0.92343165
0.27953310	0.18099433
0.27953340	0.18099145
0.25012443	0.40889474
0.25012443	0.40889474
0.25012443	0.40889474
0.27953302	0.18099507
0.25012443	0.40889474
0.25012443	0.40889477
0.27953475	0.18097880
0.27953302	0.18099506
0.03403617	0.78809006
0.25012443	0.40889477
0.27953315	0.18099382
0.25012443	0.40889477
0.27953476	0.18097872
0.25012443	0.40889476
0.25012443	0.40889476
0.25012443	0.40889474
0.43911055	0.73670532
0.25012443	0.40889474
0.31751040	0.92343099
0.31751023	0.92343125
0.27953465	0.18097975
0.27953469	0.18097935
0.27953308	0.18099444
0.25012443	0.40889474
0.27953476	0.18097877
0.27953476	0.18097874
0.27953308	0.18099447
0.25012443	0.40889475
0.27953475	0.18097880
0.03403617	0.78809006
0.25012443	0.40889477
0.25012443	0.40889474
0.27953476	0.18097875
0.27953476	0.18097869
0.27953475	0.18097879
0.25012443	0.40889474
0.31751023	0.92343125
0.43911045	0.73670548
0.27953475	0.18097887
0.43907596	0.73675846
0.25012443	0.40889476
0.03403617	0.78809006
0.25012443	0.40889474
0.43906745	0.73677154
0.25012443	0.40889474
0.27953476	0.18097874
0.27953476	0.18097877
0.27953475	0.18097878
0.27953312	0.18099410
0.03403617	0.78809006
0.27953475	0.18097881
0.27953476	0.18097870
0.27953475	0.18097885
0.27953476	0.18097875
0.31758583	0.92331557
0.27953476	0.18097877
0.27953302	0.18099507
0.25012443	0.40889477
0.25012443	0.40889476
0.27953475	0.18097884
0.43911056	0.73670531
0.25012443	0.40889476
0.31750996	0.92343166
0.25012443	0.40889476
0.27953475	0.18097879
0.25012443	0.40889474
0.25012450	0.40889420
0.25012443	0.40889477
0.27953417	0.18098424
0.31750997	0.92343165
0.03403617	0.78809006
0.25012443	0.40889474
0.27953475	0.18097878
0.27953475	0.18097881
0.43900178	0.73687242
0.27953306	0.18099469
0.25012443	0.40889476
0.27953475	0.18097885
0.43911055	0.73670532
0.27953306	0.18099469
0.27953459	0.18098028
0.43911049	0.73670542
0.25012443	0.40889474
0.27953476	0.18097872
0.25012443	0.40889474
0.03403617	0.78809006
0.27953302	0.18099507
0.43911058	0.73670527
0.25012443	0.40889477
0.25012443	0.40889475
0.27953475	0.18097882
0.25012443	0.40889474
0.27953306	0.18099467


==> Data/Double_Annulus/double_annulus_gaussian_n128_t012.txt <==
x	y
0.25023203	0.40806135
0.31813173	0.92246091
0.25023203	0.40806135
0.25023203	0.40806135
0.27942680	0.18181659
0.27942680	0.18181662
0.31813172	0.92246091
0.27942688	0.18181597
0.25023203	0.40806135
0.43847750	0.73767726
0.43847751	0.73767725
0.25023203	0.40806135
0.27942679	0.18181663
0.27942688	0.18181597
0.25023203	0.40806135
0.03404407	0.78809383
0.27942679	0.18181663
0.31813171	0.92246093
0.27942679	0.18181663
0.43847751	0.73767725
0.25023203	0.40806135
0.25023203	0.40806135
0.25023203	0.40806135
0.27942688	0.18181597
0.27942680	0.18181662
0.27942680	0.18181660
0.27942679	0.18181663
0.27942680	0.18181660
0.25023203	0.40806135
0.27942680	0.18181659
0.43847726	0.73767764
0.27942680	0.18181658
0.31813172	0.92246093
0.27942680	0.18181660
0.27942681	0.18181648
0.25023203	0.40806135
0.25023203	0.40806135
0.25023203	0.40806135
0.27942679	0.18181663
0.25023203	0.40806135
0.25023203	0.40806135
0.27942688	0.18181597
0.27942679	0.18181663
0.03404407	0.78809383
0.25023203	0.40806135
0.27942680	0.18181658
0.25023203	0.40806135
0.27942688	0.18181597
0.25023203	0.40806135
0.25023203	0.40806135
0.25023203	0.40806135
0.43847751	0.73767725
0.25023203	0.40806135
0.31813174	0.92246089
0.31813173	0.92246090
0.27942687	0.18181601
0.27942688	0.18181599
0.27942680	0.18181661
0.25023203	0.40806135
0.27942688	0.18181597
0.27942688	0.18181597
0.27942680	0.18181661
0.25023203	0.40806135
0.27942688	0.18181597
0.03404407	0.78809383
0.25023203	0.40806135
0.25023203	0.40806135
0.27942688	0.18181597
0.27942688	0.18181597
0.27942688	0.18181597
0.25023203	0.40806135
0.31813173	0.92246090
0.43847750	0.73767726
0.27942688	0.18181597
0.43847566	0.73768009
0.25023203	0.40806135
0.03404407	0.78809383
0.25023203	0.40806135
0.43847520	0.73768079
0.25023203	0.40806135
0.27942688	0.18181597
0.27942688	0.18181597
0.27942688	0.18181597
0.27942680	0.18181659
0.03404407	0.78809383
0.27942688	0.18181597
0.27942688	0.18181597
0.27942688	0.18181597
0.27942688	0.18181597
0.31813580	0.92245467
0.27942688	0.18181597
0.27942679	0.18181663
0.25023203	0.40806135
0.25023203	0.40806135
0.27942688	0.18181597
0.43847751	0.73767725
0.25023203	0.40806135
0.31813171	0.92246093
0.25023203	0.40806135
0.27942688	0.18181597
0.25023203	0.40806135
0.25023204	0.40806132
0.25023203	0.40806135
0.27942685	0.18181619
0.31813172	0.92246093
0.03404407	0.78809383
0.25023203	0.40806135
0.27942688	0.18181597
0.27942688	0.18181597
0.43847168	0.73768621
0.27942680	0.18181662
0.25023203	0.40806135
0.27942688	0.18181597
0.43847751	0.73767725
0.27942680	0.18181662
0.27942687	0.18181603
0.43847750	0.73767726
0.25023203	0.40806135
0.27942688	0.18181597
0.25023203	0.40806135
0.03404407	0.78809383
0.27942679	0.18181663
0.43847751	0.73767725
0.25023203	0.40806135
0.25023203	0.40806135
0.27942688	0.18181597
0.25023203	0.40806135
0.27942680	0.18181662


==> Data/Double_Annulus/double_annulus_gaussian_n128_t013.txt <==
x	y
0.25034790	0.40716383
0.31880972	0.92140400
0.25034790	0.40716383
0.25034790	0.40716383
0.27931147	0.18271035
0.27931147	0.18271035
0.31880972	0.92140400
0.27931147	0.18271032
0.25034790	0.40716383
0.43779529	0.73872460
0.43779529	0.73872460
0.25034790	0.40716383
0.27931147	0.18271035
0.27931147	0.18271032
0.25034790	0.40716383
0.03405192	0.78809753
0.27931147	0.18271035
0.31880972	0.92140400
0.27931147	0.18271035
0.43779529	0.73872460
0.25034790	0.40716383
0.25034790	0.40716383
0.25034790	0.40716383
0.27931147	0.18271032
0.27931147	0.18271035
0.27931147	0.18271035
0.27931147	0.18271035
0.27931147	0.18271035
0.25034790	0.40716383
0.27931147	0.18271035
0.43779528	0.73872463
0.27931147	0.18271035
0.31880972	0.92140400
0.27931147	0.18271035
0.27931147	0.18271034
0.25034790	0.40716383
0.25034790	0.40716383
0.25034790	0.40716383
0.27931147	0.18271035
0.25034790	0.40716383
0.25034790	0.40716383
0.27931147	0.18271032
0.27931147	0.18271035
0.03405192	0.78809753
0.25034790	0.40716383
0.27931147	0.18271035
0.25034790	0.40716383
0.27931147	0.18271032
0.25034790	0.40716383
0.25034790	0.40716383
0.25034790	0.40716383
0.43779529	0.73872460
0.25034790	0.40716383
0.31880972	0.92140400
0.31880972	0.92140400
0.27931147	0.18271032
0.27931147	0.18271032
0.27931147	0.18271035
0.25034790	0.40716383
0.27931147	0.18271032
0.27931147	0.18271032
0.27931147	0.18271035
0.25034790	0.40716383
0.27931147	0.18271032
0.03405192	0.78809753
0.25034790	0.40716383
0.25034790	0.40716383
0.27931147	0.18271032
0.27931147	0.18271032
0.27931147	0.18271032
0.25034790	0.40716383
0.31880972	0.92140400
0.43779529	0.73872460
0.27931147	0.18271032
0.43779518	0.73872477
0.25034790	0.40716383
0.03405192	0.78809753
0.25034790	0.40716383
0.43779516	0.73872481
0.25034790	0.40716383
0.27931147	0.18271032
0.27931147	0.18271032
0.27931147	0.18271032
0.27931147	0.18271035
0.03405192	0.78809753
0.27931147	0.18271032
0.27931147	0.18271032
0.27931147	0.18271032
0.27931147	0.18271032
0.31880996	0.92140364
0.27931147	0.18271032
0.27931147	0.18271035
0.25034790	0.40716383
0.25034790	0.40716383
0.27931147	0.18271032
0.43779529	0.73872460
0.25034790	0.40716383
0.31880972	0.92140400
0.25034790	0.40716383
0.27931147	0.18271032
0.25034790	0.40716383
0.25034790	0.40716383
0.25034790	0.40716383
0.27931147	0.18271033
0.31880972	0.92140400
0.03405192	0.78809753
0.25034790	0.40716383
0.27931147	0.18271032
0.27931147	0.18271032
0.43779495	0.73872512
0.27931147	0.18271035
0.25034790	0.40716383
0.27931147	0.18271032
0.43779529	0.73872460
0.27931147	0.18271035
0.27931147	0.18271033
0.43779529	0.73872460
0.25034790	0.40716383
0.27931147	0.18271032
0.25034790	0.40716383
0.03405192	0.78809753
0.27931147	0.18271035
0.43779529	0.73872460
0.25034790	0.40716383
0.25034790	0.40716383
0.27931147	0.18271032
0.25034790	0.40716383
0.27931147	0.18271035


==> Data/Double_Annulus/double_annulus_gaussian_n128_t014.txt <==
x	y
0.25047329	0.40619245
0.31956326	0.92023137
0.25047329	0.40619245
0.25047329	0.40619245
0.27918665	0.18367763
0.27918665	0.18367763
0.31956326	0.92023137
0.27918665	0.18367763
0.25047329	0.40619245
0.43703895	0.73988568
0.43703895	0.73988568
0.25047329	0.40619245
0.27918665	0.18367763
0.27918665	0.18367763
0.25047329	0.40619245
0.03405970	0.78810117
0.27918665	0.18367763
0.31956326	0.92023137
0.27918665	0.18367763
0.43703895	0.73988568
0.25047329	0.40619245
0.25047329	0.40619245
0.25047329	0.40619245
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.25047329	0.40619245
0.27918665	0.18367763
0.43703895	0.73988568
0.27918665	0.18367763
0.31956326	0.92023137
0.27918665	0.18367763
0.27918665	0.18367763
0.25047329	0.40619245
0.25047329	0.40619245
0.25047329	0.40619245
0.27918665	0.18367763
0.25047329	0.40619245
0.25047329	0.40619245
0.27918665	0.18367763
0.27918665	0.18367763
0.03405970	0.78810117
0.25047329	0.40619245
0.27918665	0.18367763
0.25047329	0.40619245
0.27918665	0.18367763
0.25047329	0.40619245
0.25047329	0.40619245
0.25047329	0.40619245
0.43703895	0.73988568
0.25047329	0.40619245
0.31956326	0.92023137
0.31956326	0.92023137
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.25047329	0.40619245
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.25047329	0.40619245
0.27918665	0.18367763
0.03405970	0.78810117
0.25047329	0.40619245
0.25047329	0.40619245
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.25047329	0.40619245
0.31956326	0.92023137
0.43703895	0.73988568
0.27918665	0.18367763
0.43703894	0.73988569
0.25047329	0.40619245
0.03405970	0.78810117
0.25047329	0.40619245
0.43703894	0.73988570
0.25047329	0.40619245
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.03405970	0.78810117
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.27918665	0.18367763
0.31956327	0.92023134
0.27918665	0.18367763
0.27918665	0.18367763
0.25047329	0.40619245
0.25047329	0.40619245
0.27918665	0.18367763
0.43703895	0.73988568
0.25047329	0.40619245
0.31956326	0.92023137
0.25047329	0.40619245
0.27918665	0.18367763
0.25047329	0.40619245
0.25047329	0.40619245
0.25047329	0.40619245
0.27918665	0.18367763
0.31956326	0.92023137
0.03405970	0.78810117
0.25047329	0.40619245
0.27918665	0.18367763
0.27918665	0.18367763
0.43703893	0.73988572
0.27918665	0.18367763
0.25047329	0.40619245
0.27918665	0.18367763
0.43703895	0.73988568
0.27918665	0.18367763
0.27918665	0.18367763
0.43703895	0.73988568
0.25047329	0.40619245
0.27918665	0.18367763
0.25047329	0.40619245
0.03405970	0.78810117
0.27918665	0.18367763
0.43703895	0.73988568
0.25047329	0.40619245
0.25047329	0.40619245
0.27918665	0.18367763
0.25047329	0.40619245
0.27918665	0.18367763


==> Data/Double_Annulus/double_annulus_gaussian_n128_t015.txt <==
x	y
0.25060976	0.40513522
0.32040939	0.91891686
0.25060976	0.40513522
0.25060976	0.40513522
0.27905085	0.18472998
0.27905085	0.18472998
0.32040939	0.91891686
0.27905085	0.18472998
0.25060976	0.40513522
0.43619149	0.74118656
0.43619149	0.74118656
0.25060976	0.40513522
0.27905085	0.18472998
0.27905085	0.18472998
0.25060976	0.40513522
0.03406740	0.78810472
0.27905085	0.18472998
0.32040939	0.91891686
0.27905085	0.18472998
0.43619149	0.74118656
0.25060976	0.40513522
0.25060976	0.40513522
0.25060976	0.40513522
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.25060976	0.40513522
0.27905085	0.18472998
0.43619149	0.74118656
0.27905085	0.18472998
0.32040939	0.91891686
0.27905085	0.18472998
0.27905085	0.18472998
0.25060976	0.40513522
0.25060976	0.40513522
0.25060976	0.40513522
0.27905085	0.18472998
0.25060976	0.40513522
0.25060976	0.40513522
0.27905085	0.18472998
0.27905085	0.18472998
0.03406740	0.78810472
0.25060976	0.40513522
0.27905085	0.18472998
0.25060976	0.40513522
0.27905085	0.18472998
0.25060976	0.40513522
0.25060976	0.40513522
0.25060976	0.40513522
0.43619149	0.74118656
0.25060976	0.40513522
0.32040939	0.91891686
0.32040939	0.91891686
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.25060976	0.40513522
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.25060976	0.40513522
0.27905085	0.18472998
0.03406740	0.78810472
0.25060976	0.40513522
0.25060976	0.40513522
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.25060976	0.40513522
0.32040939	0.91891686
0.43619149	0.74118656
0.27905085	0.18472998
0.43619149	0.74118656
0.25060976	0.40513522
0.03406740	0.78810472
0.25060976	0.40513522
0.43619149	0.74118656
0.25060976	0.40513522
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.03406740	0.78810472
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.27905085	0.18472998
0.32040939	0.91891686
0.27905085	0.18472998
0.27905085	0.18472998
0.25060976	0.40513522
0.25060976	0.40513522
0.27905085	0.18472998
0.43619149	0.74118656
0.25060976	0.40513522
0.32040939	0.91891686
0.25060976	0.40513522
0.27905085	0.18472998
0.25060976	0.40513522
0.25060976	0.40513522
0.25060976	0.40513522
0.27905085	0.18472998
0.32040939	0.91891686
0.03406740	0.78810472
0.25060976	0.40513522
0.27905085	0.18472998
0.27905085	0.18472998
0.43619149	0.74118656
0.27905085	0.18472998
0.25060976	0.40513522
0.27905085	0.18472998
0.43619149	0.74118656
0.27905085	0.18472998
0.27905085	0.18472998
0.43619149	0.74118656
0.25060976	0.40513522
0.27905085	0.18472998
0.25060976	0.40513522
0.03406740	0.78810472
0.27905085	0.18472998
0.43619149	0.74118656
0.25060976	0.40513522
0.25060976	0.40513522
0.27905085	0.18472998
0.25060976	0.40513522
0.27905085	0.18472998


==> Data/Double_Annulus/double_annulus_gaussian_n128_t016.txt <==
x	y
0.25075924	0.40397711
0.32137065	0.91742596
0.25075924	0.40397711
0.25075924	0.40397711
0.27890218	0.18588215
0.27890218	0.18588215
0.32137065	0.91742596
0.27890218	0.18588215
0.25075924	0.40397711
0.43523096	0.74266089
0.43523096	0.74266089
0.25075924	0.40397711
0.27890218	0.18588215
0.27890218	0.18588215
0.25075924	0.40397711
0.03407501	0.78810819
0.27890218	0.18588215
0.32137065	0.91742596
0.27890218	0.18588215
0.43523096	0.74266089
0.25075924	0.40397711
0.25075924	0.40397711
0.25075924	0.40397711
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.25075924	0.40397711
0.27890218	0.18588215
0.43523096	0.74266089
0.27890218	0.18588215
0.32137065	0.91742596
0.27890218	0.18588215
0.27890218	0.18588215
0.25075924	0.40397711
0.25075924	0.40397711
0.25075924	0.40397711
0.27890218	0.18588215
0.25075924	0.40397711
0.25075924	0.40397711
0.27890218	0.18588215
0.27890218	0.18588215
0.03407501	0.78810819
0.25075924	0.40397711
0.27890218	0.18588215
0.25075924	0.40397711
0.27890218	0.18588215
0.25075924	0.40397711
0.25075924	0.40397711
0.25075924	0.40397711
0.43523096	0.74266089
0.25075924	0.40397711
0.32137065	0.91742596
0.32137065	0.91742596
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.25075924	0.40397711
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.25075924	0.40397711
0.27890218	0.18588215
0.03407501	0.78810819
0.25075924	0.40397711
0.25075924	0.40397711
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.25075924	0.40397711
0.32137065	0.91742596
0.43523096	0.74266089
0.27890218	0.18588215
0.43523096	0.74266089
0.25075924	0.40397711
0.03407501	0.78810819
0.25075924	0.40397711
0.43523096	0.74266089
0.25075924	0.40397711
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.03407501	0.78810819
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.27890218	0.18588215
0.32137065	0.91742596
0.27890218	0.18588215
0.27890218	0.18588215
0.25075924	0.40397711
0.25075924	0.40397711
0.27890218	0.18588215
0.43523096	0.74266089
0.25075924	0.40397711
0.32137065	0.91742596
0.25075924	0.40397711
0.27890218	0.18588215
0.25075924	0.40397711
0.25075924	0.40397711
0.25075924	0.40397711
0.27890218	0.18588215
0.32137065	0.91742596
0.03407501	0.78810819
0.25075924	0.40397711
0.27890218	0.18588215
0.27890218	0.18588215
0.43523096	0.74266089
0.27890218	0.18588215
0.25075924	0.40397711
0.27890218	0.18588215
0.43523096	0.74266089
0.27890218	0.18588215
0.27890218	0.18588215
0.43523096	0.74266089
0.25075924	0.40397711
0.27890218	0.18588215
0.25075924	0.40397711
0.03407501	0.78810819
0.27890218	0.18588215
0.43523096	0.74266089
0.25075924	0.40397711
0.25075924	0.40397711
0.27890218	0.18588215
0.25075924	0.40397711
0.27890218	0.18588215


==> Data/Double_Annulus/double_annulus_gaussian_n128_t017.txt <==
x	y
0.25092419	0.40269904
0.32247815	0.91571098
0.25092419	0.40269904
0.25092419	0.40269904
0.27873820	0.18715290
0.27873820	0.18715290
0.32247815	0.91571098
0.27873820	0.18715290
0.25092419	0.40269904
0.43412720	0.74435496
0.43412720	0.74435496
0.25092419	0.40269904
0.27873820	0.18715290
0.27873820	0.18715290
0.25092419	0.40269904
0.03408250	0.78811156
0.27873820	0.18715290
0.32247815	0.91571098
0.27873820	0.18715290
0.43412720	0.74435496
0.25092419	0.40269904
0.25092419	0.40269904
0.25092419	0.40269904
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.25092419	0.40269904
0.27873820	0.18715290
0.43412720	0.74435496
0.27873820	0.18715290
0.32247815	0.91571098
0.27873820	0.18715290
0.27873820	0.18715290
0.25092419	0.40269904
0.25092419	0.40269904
0.25092419	0.40269904
0.27873820	0.18715290
0.25092419	0.40269904
0.25092419	0.40269904
0.27873820	0.18715290
0.27873820	0.18715290
0.03408250	0.78811156
0.25092419	0.40269904
0.27873820	0.18715290
0.25092419	0.40269904
0.27873820	0.18715290
0.25092419	0.40269904
0.25092419	0.40269904
0.25092419	0.40269904
0.43412720	0.74435496
0.25092419	0.40269904
0.32247815	0.91571098
0.32247815	0.91571098
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.25092419	0.40269904
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.25092419	0.40269904
0.27873820	0.18715290
0.03408250	0.78811156
0.25092419	0.40269904
0.25092419	0.40269904
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.25092419	0.40269904
0.32247815	0.91571098
0.43412720	0.74435496
0.27873820	0.18715290
0.43412720	0.74435496
0.25092419	0.40269904
0.03408250	0.78811156
0.25092419	0.40269904
0.43412720	0.74435496
0.25092419	0.40269904
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.03408250	0.78811156
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.27873820	0.18715290
0.32247815	0.91571098
0.27873820	0.18715290
0.27873820	0.18715290
0.25092419	0.40269904
0.25092419	0.40269904
0.27873820	0.18715290
0.43412720	0.74435496
0.25092419	0.40269904
0.32247815	0.91571098
0.25092419	0.40269904
0.27873820	0.18715290
0.25092419	0.40269904
0.25092419	0.40269904
0.25092419	0.40269904
0.27873820	0.18715290
0.32247815	0.91571098
0.03408250	0.78811156
0.25092419	0.40269904
0.27873820	0.18715290
0.27873820	0.18715290
0.43412720	0.74435496
0.27873820	0.18715290
0.25092419	0.40269904
0.27873820	0.18715290
0.43412720	0.74435496
0.27873820	0.18715290
0.27873820	0.18715290
0.43412720	0.74435496
0.25092419	0.40269904
0.27873820	0.18715290
0.25092419	0.40269904
0.03408250	0.78811156
0.27873820	0.18715290
0.43412720	0.74435496
0.25092419	0.40269904
0.25092419	0.40269904
0.27873820	0.18715290
0.25092419	0.40269904
0.27873820	0.18715290


==> Data/Double_Annulus/double_annulus_gaussian_n128_t018.txt <==
x	y
0.25110781	0.40127631
0.32377633	0.91370379
0.25110781	0.40127631
0.25110781	0.40127631
0.27855580	0.18856646
0.27855580	0.18856646
0.32377633	0.91370379
0.27855580	0.18856646
0.25110781	0.40127631
0.43283734	0.74633451
0.43283734	0.74633451
0.25110781	0.40127631
0.27855580	0.18856646
0.27855580	0.18856646
0.25110781	0.40127631
0.03408985	0.78811480
0.27855580	0.18856646
0.32377633	0.91370379
0.27855580	0.18856646
0.43283734	0.74633451
0.25110781	0.40127631
0.25110781	0.40127631
0.25110781	0.40127631
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.25110781	0.40127631
0.27855580	0.18856646
0.43283734	0.74633451
0.27855580	0.18856646
0.32377633	0.91370379
0.27855580	0.18856646
0.27855580	0.18856646
0.25110781	0.40127631
0.25110781	0.40127631
0.25110781	0.40127631
0.27855580	0.18856646
0.25110781	0.40127631
0.25110781	0.40127631
0.27855580	0.18856646
0.27855580	0.18856646
0.03408985	0.78811480
0.25110781	0.40127631
0.27855580	0.18856646
0.25110781	0.40127631
0.27855580	0.18856646
0.25110781	0.40127631
0.25110781	0.40127631
0.25110781	0.40127631
0.43283734	0.74633451
0.25110781	0.40127631
0.32377633	0.91370379
0.32377633	0.91370379
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.25110781	0.40127631
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.25110781	0.40127631
0.27855580	0.18856646
0.03408985	0.78811480
0.25110781	0.40127631
0.25110781	0.40127631
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.25110781	0.40127631
0.32377633	0.91370379
0.43283734	0.74633451
0.27855580	0.18856646
0.43283734	0.74633451
0.25110781	0.40127631
0.03408985	0.78811480
0.25110781	0.40127631
0.43283734	0.74633451
0.25110781	0.40127631
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.03408985	0.78811480
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.27855580	0.18856646
0.32377633	0.91370379
0.27855580	0.18856646
0.27855580	0.18856646
0.25110781	0.40127631
0.25110781	0.40127631
0.27855580	0.18856646
0.43283734	0.74633451
0.25110781	0.40127631
0.32377633	0.91370379
0.25110781	0.40127631
0.27855580	0.18856646
0.25110781	0.40127631
0.25110781	0.40127631
0.25110781	0.40127631
0.27855580	0.18856646
0.32377633	0.91370379
0.03408985	0.78811480
0.25110781	0.40127631
0.27855580	0.18856646
0.27855580	0.18856646
0.43283734	0.74633451
0.27855580	0.18856646
0.25110781	0.40127631
0.27855580	0.18856646
0.43283734	0.74633451
0.27855580	0.18856646
0.27855580	0.18856646
0.43283734	0.74633451
0.25110781	0.40127631
0.27855580	0.18856646
0.25110781	0.40127631
0.03408985	0.78811480
0.27855580	0.18856646
0.43283734	0.74633451
0.25110781	0.40127631
0.25110781	0.40127631
0.27855580	0.18856646
0.25110781	0.40127631
0.27855580	0.18856646


==> Data/Double_Annulus/double_annulus_gaussian_n128_t019.txt <==
x	y
0.25131430	0.39967625
0.32533118	0.91130324
0.25131430	0.39967625
0.25131430	0.39967625
0.27835084	0.19015476
0.27835084	0.19015476
0.32533118	0.91130324
0.27835084	0.19015476
0.25131430	0.39967625
0.43129821	0.74869644
0.43129821	0.74869644
0.25131430	0.39967625
0.27835084	0.19015476
0.27835084	0.19015476
0.25131430	0.39967625
0.03409702	0.78811790
0.27835084	0.19015476
0.32533118	0.91130324
0.27835084	0.19015476
0.43129821	0.74869644
0.25131430	0.39967625
0.25131430	0.39967625
0.25131430	0.39967625
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.25131430	0.39967625
0.27835084	0.19015476
0.43129821	0.74869644
0.27835084	0.19015476
0.32533118	0.91130324
0.27835084	0.19015476
0.27835084	0.19015476
0.25131430	0.39967625
0.25131430	0.39967625
0.25131430	0.39967625
0.27835084	0.19015476
0.25131430	0.39967625
0.25131430	0.39967625
0.27835084	0.19015476
0.27835084	0.19015476
0.03409702	0.78811790
0.25131430	0.39967625
0.27835084	0.19015476
0.25131430	0.39967625
0.27835084	0.19015476
0.25131430	0.39967625
0.25131430	0.39967625
0.25131430	0.39967625
0.43129821	0.74869644
0.25131430	0.39967625
0.32533118	0.91130324
0.32533118	0.91130324
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.25131430	0.39967625
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.25131430	0.39967625
0.27835084	0.19015476
0.03409702	0.78811790
0.25131430	0.39967625
0.25131430	0.39967625
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.25131430	0.39967625
0.32533118	0.91130324
0.43129821	0.74869644
0.27835084	0.19015476
0.43129821	0.74869644
0.25131430	0.39967625
0.03409702	0.78811790
0.25131430	0.39967625
0.43129821	0.74869644
0.25131430	0.39967625
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.03409702	0.78811790
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.27835084	0.19015476
0.32533118	0.91130324
0.27835084	0.19015476
0.27835084	0.19015476
0.25131430	0.39967625
0.25131430	0.39967625
0.27835084	0.19015476
0.43129821	0.74869644
0.25131430	0.39967625
0.32533118	0.91130324
0.25131430	0.39967625
0.27835084	0.19015476
0.25131430	0.39967625
0.25131430	0.39967625
0.25131430	0.39967625
0.27835084	0.19015476
0.32533118	0.91130324
0.03409702	0.78811790
0.25131430	0.39967625
0.27835084	0.19015476
0.27835084	0.19015476
0.43129821	0.74869644
0.27835084	0.19015476
0.25131430	0.39967625
0.27835084	0.19015476
0.43129821	0.74869644
0.27835084	0.19015476
0.27835084	0.19015476
0.43129821	0.74869644
0.25131430	0.39967625
0.27835084	0.19015476
0.25131430	0.39967625
0.03409702	0.78811790
0.27835084	0.19015476
0.43129821	0.74869644
0.25131430	0.39967625
0.25131430	0.39967625
0.27835084	0.19015476
0.25131430	0.39967625
0.27835084	0.19015476


==> Data/Double_Annulus/double_annulus_gaussian_n128_t020.txt <==
x	y
0.25154938	0.39785465
0.32724535	0.90835196
0.25154938	0.39785465
0.25154938	0.39785465
0.27811778	0.19196092
0.27811778	0.19196092
0.32724535	0.90835196
0.27811778	0.19196092
0.25154938	0.39785465
0.42941250	0.75159000
0.42941250	0.75159000
0.25154938	0.39785465
0.27811778	0.19196092
0.27811778	0.19196092
0.25154938	0.39785465
0.03410398	0.78812084
0.27811778	0.19196092
0.32724535	0.90835196
0.27811778	0.19196092
0.42941250	0.75159000
0.25154938	0.39785465
0.25154938	0.39785465
0.25154938	0.39785465
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.25154938	0.39785465
0.27811778	0.19196092
0.42941250	0.75159000
0.27811778	0.19196092
0.32724535	0.90835196
0.27811778	0.19196092
0.27811778	0.19196092
0.25154938	0.39785465
0.25154938	0.39785465
0.25154938	0.39785465
0.27811778	0.19196092
0.25154938	0.39785465
0.25154938	0.39785465
0.27811778	0.19196092
0.27811778	0.19196092
0.03410398	0.78812084
0.25154938	0.39785465
0.27811778	0.19196092
0.25154938	0.39785465
0.27811778	0.19196092
0.25154938	0.39785465
0.25154938	0.39785465
0.25154938	0.39785465
0.42941250	0.75159000
0.25154938	0.39785465
0.32724535	0.90835196
0.32724535	0.90835196
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.25154938	0.39785465
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.25154938	0.39785465
0.27811778	0.19196092
0.03410398	0.78812084
0.25154938	0.39785465
0.25154938	0.39785465
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.25154938	0.39785465
0.32724535	0.90835196
0.42941250	0.75159000
0.27811778	0.19196092
0.42941250	0.75159000
0.25154938	0.39785465
0.03410398	0.78812084
0.25154938	0.39785465
0.42941250	0.75159000
0.25154938	0.39785465
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.03410398	0.78812084
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.27811778	0.19196092
0.32724535	0.90835196
0.27811778	0.19196092
0.27811778	0.19196092
0.25154938	0.39785465
0.25154938	0.39785465
0.27811778	0.19196092
0.42941250	0.75159000
0.25154938	0.39785465
0.32724535	0.90835196
0.25154938	0.39785465
0.27811778	0.19196092
0.25154938	0.39785465
0.25154938	0.39785465
0.25154938	0.39785465
0.27811778	0.19196092
0.32724535	0.90835196
0.03410398	0.78812084
0.25154938	0.39785465
0.27811778	0.19196092
0.27811778	0.19196092
0.42941250	0.75159000
0.27811778	0.19196092
0.25154938	0.39785465
0.27811778	0.19196092
0.42941250	0.75159000
0.27811778	0.19196092
0.27811778	0.19196092
0.42941250	0.75159000
0.25154938	0.39785465
0.27811778	0.19196092
0.25154938	0.39785465
0.03410398	0.78812084
0.27811778	0.19196092
0.42941250	0.75159000
0.25154938	0.39785465
0.25154938	0.39785465
0.27811778	0.19196092
0.25154938	0.39785465
0.27811778	0.19196092


==> Data/Double_Annulus/double_annulus_gaussian_n128_t021.txt <==
x	y
0.25182099	0.39574987
0.32968784	0.90459086
0.25182099	0.39574987
0.25182099	0.39574987
0.27784888	0.19404475
0.27784888	0.19404475
0.32968784	0.90459086
0.27784888	0.19404475
0.25182099	0.39574987
0.42702243	0.75525717
0.42702243	0.75525717
0.25182099	0.39574987
0.27784888	0.19404475
0.27784888	0.19404475
0.25182099	0.39574987
0.03411065	0.78812356
0.27784888	0.19404475
0.32968784	0.90459086
0.27784888	0.19404475
0.42702243	0.75525717
0.25182099	0.39574987
0.25182099	0.39574987
0.25182099	0.39574987
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.25182099	0.39574987
0.27784888	0.19404475
0.42702243	0.75525717
0.27784888	0.19404475
0.32968784	0.90459086
0.27784888	0.19404475
0.27784888	0.19404475
0.25182099	0.39574987
0.25182099	0.39574987
0.25182099	0.39574987
0.27784888	0.19404475
0.25182099	0.39574987
0.25182099	0.39574987
0.27784888	0.19404475
0.27784888	0.19404475
0.03411065	0.78812356
0.25182099	0.39574987
0.27784888	0.19404475
0.25182099	0.39574987
0.27784888	0.19404475
0.25182099	0.39574987
0.25182099	0.39574987
0.25182099	0.39574987
0.42702243	0.75525717
0.25182099	0.39574987
0.32968784	0.90459086
0.32968784	0.90459086
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.25182099	0.39574987
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.25182099	0.39574987
0.27784888	0.19404475
0.03411065	0.78812356
0.25182099	0.39574987
0.25182099	0.39574987
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.25182099	0.39574987
0.32968784	0.90459086
0.42702243	0.75525717
0.27784888	0.19404475
0.42702243	0.75525717
0.25182099	0.39574987
0.03411065	0.78812356
0.25182099	0.39574987
0.42702243	0.75525717
0.25182099	0.39574987
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.03411065	0.78812356
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.27784888	0.19404475
0.32968784	0.90459086
0.27784888	0.19404475
0.27784888	0.19404475
0.25182099	0.39574987
0.25182099	0.39574987
0.27784888	0.19404475
0.42702243	0.75525717
0.25182099	0.39574987
0.32968784	0.90459086
0.25182099	0.39574987
0.27784888	0.19404475
0.25182099	0.39574987
0.25182099	0.39574987
0.25182099	0.39574987
0.27784888	0.19404475
0.32968784	0.90459086
0.03411065	0.78812356
0.25182099	0.39574987
0.27784888	0.19404475
0.27784888	0.19404475
0.42702243	0.75525717
0.27784888	0.19404475
0.25182099	0.39574987
0.27784888	0.19404475
0.42702243	0.75525717
0.27784888	0.19404475
0.27784888	0.19404475
0.42702243	0.75525717
0.25182099	0.39574987
0.27784888	0.19404475
0.25182099	0.39574987
0.03411065	0.78812356
0.27784888	0.19404475
0.42702243	0.75525717
0.25182099	0.39574987
0.25182099	0.39574987
0.27784888	0.19404475
0.25182099	0.39574987
0.27784888	0.19404475


==> Data/Double_Annulus/double_annulus_gaussian_n128_t022.txt <==
x	y
0.25214060	0.39327309
0.33295631	0.89956358
0.25214060	0.39327309
0.25214060	0.39327309
0.27753308	0.19649204
0.27753308	0.19649204
0.33295631	0.89956358
0.27753308	0.19649204
0.25214060	0.39327309
0.42385659	0.76011425
0.42385659	0.76011425
0.25214060	0.39327309
0.27753308	0.19649204
0.27753308	0.19649204
0.25214060	0.39327309
0.03411692	0.78812602
0.27753308	0.19649204
0.33295631	0.89956358
0.27753308	0.19649204
0.42385659	0.76011425
0.25214060	0.39327309
0.25214060	0.39327309
0.25214060	0.39327309
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.25214060	0.39327309
0.27753308	0.19649204
0.42385659	0.76011425
0.27753308	0.19649204
0.33295631	0.89956358
0.27753308	0.19649204
0.27753308	0.19649204
0.25214060	0.39327309
0.25214060	0.39327309
0.25214060	0.39327309
0.27753308	0.19649204
0.25214060	0.39327309
0.25214060	0.39327309
0.27753308	0.19649204
0.27753308	0.19649204
0.03411692	0.78812602
0.25214060	0.39327309
0.27753308	0.19649204
0.25214060	0.39327309
0.27753308	0.19649204
0.25214060	0.39327309
0.25214060	0.39327309
0.25214060	0.39327309
0.42385659	0.76011425
0.25214060	0.39327309
0.33295631	0.89956358
0.33295631	0.89956358
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.25214060	0.39327309
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.25214060	0.39327309
0.27753308	0.19649204
0.03411692	0.78812602
0.25214060	0.39327309
0.25214060	0.39327309
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.25214060	0.39327309
0.33295631	0.89956358
0.42385659	0.76011425
0.27753308	0.19649204
0.42385659	0.76011425
0.25214060	0.39327309
0.03411692	0.78812602
0.25214060	0.39327309
0.42385659	0.76011425
0.25214060	0.39327309
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.03411692	0.78812602
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.27753308	0.19649204
0.33295631	0.89956358
0.27753308	0.19649204
0.27753308	0.19649204
0.25214060	0.39327309
0.25214060	0.39327309
0.27753308	0.19649204
0.42385659	0.76011425
0.25214060	0.39327309
0.33295631	0.89956358
0.25214060	0.39327309
0.27753308	0.19649204
0.25214060	0.39327309
0.25214060	0.39327309
0.25214060	0.39327309
0.27753308	0.19649204
0.33295631	0.89956358
0.03411692	0.78812602
0.25214060	0.39327309
0.27753308	0.19649204
0.27753308	0.19649204
0.42385659	0.76011425
0.27753308	0.19649204
0.25214060	0.39327309
0.27753308	0.19649204
0.42385659	0.76011425
0.27753308	0.19649204
0.27753308	0.19649204
0.42385659	0.76011425
0.25214060	0.39327309
0.27753308	0.19649204
0.25214060	0.39327309
0.03411692	0.78812602
0.27753308	0.19649204
0.42385659	0.76011425
0.25214060	0.39327309
0.25214060	0.39327309
0.27753308	0.19649204
0.25214060	0.39327309
0.27753308	0.19649204


==> Data/Double_Annulus/double_annulus_gaussian_n128_t023.txt <==
x	y
0.25252542	0.39029096
0.33761619	0.89240317
0.25252542	0.39029096
0.25252542	0.39029096
0.27715390	0.19943057
0.27715390	0.19943057
0.33761619	0.89240317
0.27715390	0.19943057
0.25252542	0.39029096
0.41941984	0.76692056
0.41941984	0.76692056
0.25252542	0.39029096
0.27715390	0.19943057
0.27715390	0.19943057
0.25252542	0.39029096
0.03412263	0.78812813
0.27715390	0.19943057
0.33761619	0.89240317
0.27715390	0.19943057
0.41941984	0.76692056
0.25252542	0.39029096
0.25252542	0.39029096
0.25252542	0.39029096
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.25252542	0.39029096
0.27715390	0.19943057
0.41941984	0.76692056
0.27715390	0.19943057
0.33761619	0.89240317
0.27715390	0.19943057
0.27715390	0.19943057
0.25252542	0.39029096
0.25252542	0.39029096
0.25252542	0.39029096
0.27715390	0.19943057
0.25252542	0.39029096
0.25252542	0.39029096
0.27715390	0.19943057
0.27715390	0.19943057
0.03412263	0.78812813
0.25252542	0.39029096
0.27715390	0.19943057
0.25252542	0.39029096
0.27715390	0.19943057
0.25252542	0.39029096
0.25252542	0.39029096
0.25252542	0.39029096
0.41941984	0.76692056
0.25252542	0.39029096
0.33761619	0.89240317
0.33761619	0.89240317
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.25252542	0.39029096
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.25252542	0.39029096
0.27715390	0.19943057
0.03412263	0.78812813
0.25252542	0.39029096
0.25252542	0.39029096
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.25252542	0.39029096
0.33761619	0.89240317
0.41941984	0.76692056
0.27715390	0.19943057
0.41941984	0.76692056
0.25252542	0.39029096
0.03412263	0.78812813
0.25252542	0.39029096
0.41941984	0.76692056
0.25252542	0.39029096
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.03412263	0.78812813
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.27715390	0.19943057
0.33761619	0.89240317
0.27715390	0.19943057
0.27715390	0.19943057
0.25252542	0.39029096
0.25252542	0.39029096
0.27715390	0.19943057
0.41941984	0.76692056
0.25252542	0.39029096
0.33761619	0.89240317
0.25252542	0.39029096
0.27715390	0.19943057
0.25252542	0.39029096
0.25252542	0.39029096
0.25252542	0.39029096
0.27715390	0.19943057
0.33761619	0.89240317
0.03412263	0.78812813
0.25252542	0.39029096
0.27715390	0.19943057
0.27715390	0.19943057
0.41941984	0.76692056
0.27715390	0.19943057
0.25252542	0.39029096
0.27715390	0.19943057
0.41941984	0.76692056
0.27715390	0.19943057
0.27715390	0.19943057
0.41941984	0.76692056
0.25252542	0.39029096
0.27715390	0.19943057
0.25252542	0.39029096
0.03412263	0.78812813
0.27715390	0.19943057
0.41941984	0.76692056
0.25252542	0.39029096
0.25252542	0.39029096
0.27715390	0.19943057
0.25252542	0.39029096
0.27715390	0.19943057


==> Data/Double_Annulus/double_annulus_gaussian_n128_t024.txt <==
x	y
0.25300256	0.38659330
0.34480704	0.88136244
0.25300256	0.38659330
0.25300256	0.38659330
0.27668560	0.20305970
0.27668560	0.20305970
0.34480704	0.88136244
0.27668560	0.20305970
0.25300256	0.38659330
0.41278900	0.77709184
0.41278900	0.77709184
0.25300256	0.38659330
0.27668560	0.20305970
0.27668560	0.20305970
0.25300256	0.38659330
0.03412749	0.78812978
0.27668560	0.20305970
0.34480704	0.88136244
0.27668560	0.20305970
0.41278900	0.77709184
0.25300256	0.38659330
0.25300256	0.38659330
0.25300256	0.38659330
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.25300256	0.38659330
0.27668560	0.20305970
0.41278900	0.77709184
0.27668560	0.20305970
0.34480704	0.88136244
0.27668560	0.20305970
0.27668560	0.20305970
0.25300256	0.38659330
0.25300256	0.38659330
0.25300256	0.38659330
0.27668560	0.20305970
0.25300256	0.38659330
0.25300256	0.38659330
0.27668560	0.20305970
0.27668560	0.20305970
0.03412749	0.78812978
0.25300256	0.38659330
0.27668560	0.20305970
0.25300256	0.38659330
0.27668560	0.20305970
0.25300256	0.38659330
0.25300256	0.38659330
0.25300256	0.38659330
0.41278900	0.77709184
0.25300256	0.38659330
0.34480704	0.88136244
0.34480704	0.88136244
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.25300256	0.38659330
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.25300256	0.38659330
0.27668560	0.20305970
0.03412749	0.78812978
0.25300256	0.38659330
0.25300256	0.38659330
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.25300256	0.38659330
0.34480704	0.88136244
0.41278900	0.77709184
0.27668560	0.20305970
0.41278900	0.77709184
0.25300256	0.38659330
0.03412749	0.78812978
0.25300256	0.38659330
0.41278900	0.77709184
0.25300256	0.38659330
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.03412749	0.78812978
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.27668560	0.20305970
0.34480704	0.88136244
0.27668560	0.20305970
0.27668560	0.20305970
0.25300256	0.38659330
0.25300256	0.38659330
0.27668560	0.20305970
0.41278900	0.77709184
0.25300256	0.38659330
0.34480704	0.88136244
0.25300256	0.38659330
0.27668560	0.20305970
0.25300256	0.38659330
0.25300256	0.38659330
0.25300256	0.38659330
0.27668560	0.20305970
0.34480704	0.88136244
0.03412749	0.78812978
0.25300256	0.38659330
0.27668560	0.20305970
0.27668560	0.20305970
0.41278900	0.77709184
0.27668560	0.20305970
0.25300256	0.38659330
0.27668560	0.20305970
0.41278900	0.77709184
0.27668560	0.20305970
0.27668560	0.20305970
0.41278900	0.77709184
0.25300256	0.38659330
0.27668560	0.20305970
0.25300256	0.38659330
0.03412749	0.78812978
0.27668560	0.20305970
0.41278900	0.77709184
0.25300256	0.38659330
0.25300256	0.38659330
0.27668560	0.20305970
0.25300256	0.38659330
0.27668560	0.20305970


==> Data/Double_Annulus/double_annulus_gaussian_n128_t025.txt <==
x	y
0.25361740	0.38182853
0.35660350	0.86326080
0.25361740	0.38182853
0.25361740	0.38182853
0.27608583	0.20770762
0.27608583	0.20770762
0.35660350	0.86326080
0.27608583	0.20770762
0.25361740	0.38182853
0.40256188	0.79277804
0.40256188	0.79277804
0.25361740	0.38182853
0.27608583	0.20770762
0.27608583	0.20770762
0.25361740	0.38182853
0.03413105	0.78813083
0.27608583	0.20770762
0.35660350	0.86326080
0.27608583	0.20770762
0.40256188	0.79277804
0.25361740	0.38182853
0.25361740	0.38182853
0.25361740	0.38182853
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.25361740	0.38182853
0.27608583	0.20770762
0.40256188	0.79277804
0.27608583	0.20770762
0.35660350	0.86326080
0.27608583	0.20770762
0.27608583	0.20770762
0.25361740	0.38182853
0.25361740	0.38182853
0.25361740	0.38182853
0.27608583	0.20770762
0.25361740	0.38182853
0.25361740	0.38182853
0.27608583	0.20770762
0.27608583	0.20770762
0.03413105	0.78813083
0.25361740	0.38182853
0.27608583	0.20770762
0.25361740	0.38182853
0.27608583	0.20770762
0.25361740	0.38182853
0.25361740	0.38182853
0.25361740	0.38182853
0.40256188	0.79277804
0.25361740	0.38182853
0.35660350	0.86326080
0.35660350	0.86326080
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.25361740	0.38182853
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.25361740	0.38182853
0.27608583	0.20770762
0.03413105	0.78813083
0.25361740	0.38182853
0.25361740	0.38182853
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.25361740	0.38182853
0.35660350	0.86326080
0.40256188	0.79277804
0.27608583	0.20770762
0.40256188	0.79277804
0.25361740	0.38182853
0.03413105	0.78813083
0.25361740	0.38182853
0.40256188	0.79277804
0.25361740	0.38182853
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.03413105	0.78813083
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.27608583	0.20770762
0.35660350	0.86326080
0.27608583	0.20770762
0.27608583	0.20770762
0.25361740	0.38182853
0.25361740	0.38182853
0.27608583	0.20770762
0.40256188	0.79277804
0.25361740	0.38182853
0.35660350	0.86326080
0.25361740	0.38182853
0.27608583	0.20770762
0.25361740	0.38182853
0.25361740	0.38182853
0.25361740	0.38182853
0.27608583	0.20770762
0.35660350	0.86326080
0.03413105	0.78813083
0.25361740	0.38182853
0.27608583	0.20770762
0.27608583	0.20770762
0.40256188	0.79277804
0.27608583	0.20770762
0.25361740	0.38182853
0.27608583	0.20770762
0.40256188	0.79277804
0.27608583	0.20770762
0.27608583	0.20770762
0.40256188	0.79277804
0.25361740	0.38182853
0.27608583	0.20770762
0.25361740	0.38182853
0.03413105	0.78813083
0.27608583	0.20770762
0.40256188	0.79277804
0.25361740	0.38182853
0.25361740	0.38182853
0.27608583	0.20770762
0.25361740	0.38182853
0.27608583	0.20770762


==> Data/Double_Annulus/double_annulus_gaussian_n128_t026.txt <==
x	y
0.25445131	0.37536610
0.37305981	0.83801789
0.25445131	0.37536610
0.25445131	0.37536610
0.27528054	0.21394834
0.27528054	0.21394834
0.37305981	0.83801789
0.27528054	0.21394834
0.25445131	0.37536610
0.38947135	0.81285366
0.38947135	0.81285366
0.25445131	0.37536610
0.27528054	0.21394834
0.27528054	0.21394834
0.25445131	0.37536610
0.03413295	0.78813123
0.27528054	0.21394834
0.37305981	0.83801789
0.27528054	0.21394834
0.38947135	0.81285366
0.25445131	0.37536610
0.25445131	0.37536610
0.25445131	0.37536610
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.25445131	0.37536610
0.27528054	0.21394834
0.38947135	0.81285366
0.27528054	0.21394834
0.37305981	0.83801789
0.27528054	0.21394834
0.27528054	0.21394834
0.25445131	0.37536610
0.25445131	0.37536610
0.25445131	0.37536610
0.27528054	0.21394834
0.25445131	0.37536610
0.25445131	0.37536610
0.27528054	0.21394834
0.27528054	0.21394834
0.03413295	0.78813123
0.25445131	0.37536610
0.27528054	0.21394834
0.25445131	0.37536610
0.27528054	0.21394834
0.25445131	0.37536610
0.25445131	0.37536610
0.25445131	0.37536610
0.38947135	0.81285366
0.25445131	0.37536610
0.37305981	0.83801789
0.37305981	0.83801789
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.25445131	0.37536610
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.25445131	0.37536610
0.27528054	0.21394834
0.03413295	0.78813123
0.25445131	0.37536610
0.25445131	0.37536610
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.25445131	0.37536610
0.37305981	0.83801789
0.38947135	0.81285366
0.27528054	0.21394834
0.38947135	0.81285366
0.25445131	0.37536610
0.03413295	0.78813123
0.25445131	0.37536610
0.38947135	0.81285366
0.25445131	0.37536610
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.03413295	0.78813123
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.27528054	0.21394834
0.37305981	0.83801789
0.27528054	0.21394834
0.27528054	0.21394834
0.25445131	0.37536610
0.25445131	0.37536610
0.27528054	0.21394834
0.38947135	0.81285366
0.25445131	0.37536610
0.37305981	0.83801789
0.25445131	0.37536610
0.27528054	0.21394834
0.25445131	0.37536610
0.25445131	0.37536610
0.25445131	0.37536610
0.27528054	0.21394834
0.37305981	0.83801789
0.03413295	0.78813123
0.25445131	0.37536610
0.27528054	0.21394834
0.27528054	0.21394834
0.38947135	0.81285366
0.27528054	0.21394834
0.25445131	0.37536610
0.27528054	0.21394834
0.38947135	0.81285366
0.27528054	0.21394834
0.27528054	0.21394834
0.38947135	0.81285366
0.25445131	0.37536610
0.27528054	0.21394834
0.25445131	0.37536610
0.03413295	0.78813123
0.27528054	0.21394834
0.38947135	0.81285366
0.25445131	0.37536610
0.25445131	0.37536610
0.27528054	0.21394834
0.25445131	0.37536610
0.27528054	0.21394834


==> Data/Double_Annulus/double_annulus_gaussian_n128_t027.txt <==
x	y
0.25566158	0.36598703
0.38189481	0.82446874
0.25566158	0.36598703
0.25566158	0.36598703
0.27413274	0.22284324
0.27413274	0.22284324
0.38189481	0.82446874
0.27413274	0.22284324
0.25566158	0.36598703
0.38266967	0.82328205
0.38266967	0.82328205
0.25566158	0.36598703
0.27413274	0.22284324
0.27413274	0.22284324
0.25566158	0.36598703
0.03413384	0.78813134
0.27413274	0.22284324
0.38189481	0.82446874
0.27413274	0.22284324
0.38266967	0.82328205
0.25566158	0.36598703
0.25566158	0.36598703
0.25566158	0.36598703
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.25566158	0.36598703
0.27413274	0.22284324
0.38266967	0.82328205
0.27413274	0.22284324
0.38189481	0.82446874
0.27413274	0.22284324
0.27413274	0.22284324
0.25566158	0.36598703
0.25566158	0.36598703
0.25566158	0.36598703
0.27413274	0.22284324
0.25566158	0.36598703
0.25566158	0.36598703
0.27413274	0.22284324
0.27413274	0.22284324
0.03413384	0.78813134
0.25566158	0.36598703
0.27413274	0.22284324
0.25566158	0.36598703
0.27413274	0.22284324
0.25566158	0.36598703
0.25566158	0.36598703
0.25566158	0.36598703
0.38266967	0.82328205
0.25566158	0.36598703
0.38189481	0.82446874
0.38189481	0.82446874
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.25566158	0.36598703
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.25566158	0.36598703
0.27413274	0.22284324
0.03413384	0.78813134
0.25566158	0.36598703
0.25566158	0.36598703
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.25566158	0.36598703
0.38189481	0.82446874
0.38266967	0.82328205
0.27413274	0.22284324
0.38266967	0.82328205
0.25566158	0.36598703
0.03413384	0.78813134
0.25566158	0.36598703
0.38266967	0.82328205
0.25566158	0.36598703
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.03413384	0.78813134
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.27413274	0.22284324
0.38189481	0.82446874
0.27413274	0.22284324
0.27413274	0.22284324
0.25566158	0.36598703
0.25566158	0.36598703
0.27413274	0.22284324
0.38266967	0.82328205
0.25566158	0.36598703
0.38189481	0.82446874
0.25566158	0.36598703
0.27413274	0.22284324
0.25566158	0.36598703
0.25566158	0.36598703
0.25566158	0.36598703
0.27413274	0.22284324
0.38189481	0.82446874
0.03413384	0.78813134
0.25566158	0.36598703
0.27413274	0.22284324
0.27413274	0.22284324
0.38266967	0.82328205
0.27413274	0.22284324
0.25566158	0.36598703
0.27413274	0.22284324
0.38266967	0.82328205
0.27413274	0.22284324
0.27413274	0.22284324
0.38266967	0.82328205
0.25566158	0.36598703
0.27413274	0.22284324
0.25566158	0.36598703
0.03413384	0.78813134
0.27413274	0.22284324
0.38266967	0.82328205
0.25566158	0.36598703
0.25566158	0.36598703
0.27413274	0.22284324
0.25566158	0.36598703
0.27413274	0.22284324


==> Data/Double_Annulus/double_annulus_gaussian_n128_t028.txt <==
x	y
0.25756497	0.35123657
0.38233193	0.82379799
0.25756497	0.35123657
0.25756497	0.35123657
0.27238996	0.23634910
0.27238996	0.23634910
0.38233193	0.82379799
0.27238996	0.23634910
0.25756497	0.35123657
0.38233205	0.82379787
0.38233205	0.82379787
0.25756497	0.35123657
0.27238996	0.23634910
0.27238996	0.23634910
0.25756497	0.35123657
0.03413462	0.78813142
0.27238996	0.23634910
0.38233193	0.82379799
0.27238996	0.23634910
0.38233205	0.82379787
0.25756497	0.35123657
0.25756497	0.35123657
0.25756497	0.35123657
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.25756497	0.35123657
0.27238996	0.23634910
0.38233205	0.82379787
0.27238996	0.23634910
0.38233193	0.82379799
0.27238996	0.23634910
0.27238996	0.23634910
0.25756497	0.35123657
0.25756497	0.35123657
0.25756497	0.35123657
0.27238996	0.23634910
0.25756497	0.35123657
0.25756497	0.35123657
0.27238996	0.23634910
0.27238996	0.23634910
0.03413462	0.78813142
0.25756497	0.35123657
0.27238996	0.23634910
0.25756497	0.35123657
0.27238996	0.23634910
0.25756497	0.35123657
0.25756497	0.35123657
0.25756497	0.35123657
0.38233205	0.82379787
0.25756497	0.35123657
0.38233193	0.82379799
0.38233193	0.82379799
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.25756497	0.35123657
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.25756497	0.35123657
0.27238996	0.23634910
0.03413462	0.78813142
0.25756497	0.35123657
0.25756497	0.35123657
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.25756497	0.35123657
0.38233193	0.82379799
0.38233205	0.82379787
0.27238996	0.23634910
0.38233205	0.82379787
0.25756497	0.35123657
0.03413462	0.78813142
0.25756497	0.35123657
0.38233205	0.82379787
0.25756497	0.35123657
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.03413462	0.78813142
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.27238996	0.23634910
0.38233193	0.82379799
0.27238996	0.23634910
0.27238996	0.23634910
0.25756497	0.35123657
0.25756497	0.35123657
0.27238996	0.23634910
0.38233205	0.82379787
0.25756497	0.35123657
0.38233193	0.82379799
0.25756497	0.35123657
0.27238996	0.23634910
0.25756497	0.35123657
0.25756497	0.35123657
0.25756497	0.35123657
0.27238996	0.23634910
0.38233193	0.82379799
0.03413462	0.78813142
0.25756497	0.35123657
0.27238996	0.23634910
0.27238996	0.23634910
0.38233205	0.82379787
0.27238996	0.23634910
0.25756497	0.35123657
0.27238996	0.23634910
0.38233205	0.82379787
0.27238996	0.23634910
0.27238996	0.23634910
0.38233205	0.82379787
0.25756497	0.35123657
0.27238996	0.23634910
0.25756497	0.35123657
0.03413462	0.78813142
0.27238996	0.23634910
0.38233205	0.82379787
0.25756497	0.35123657
0.25756497	0.35123657
0.27238996	0.23634910
0.25756497	0.35123657
0.27238996	0.23634910


==> Data/Double_Annulus/double_annulus_gaussian_n128_t029.txt <==
x	y
0.26066702	0.32719696
0.38233122	0.82379784
0.26066702	0.32719696
0.26066702	0.32719696
0.26973218	0.25694576
0.26973218	0.25694576
0.38233122	0.82379784
0.26973218	0.25694576
0.26066702	0.32719696
0.38233122	0.82379784
0.38233122	0.82379784
0.26066702	0.32719696
0.26973218	0.25694576
0.26973218	0.25694576
0.26066702	0.32719696
0.03413540	0.78813150
0.26973218	0.25694576
0.38233122	0.82379784
0.26973218	0.25694576
0.38233122	0.82379784
0.26066702	0.32719696
0.26066702	0.32719696
0.26066702	0.32719696
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.26066702	0.32719696
0.26973218	0.25694576
0.38233122	0.82379784
0.26973218	0.25694576
0.38233122	0.82379784
0.26973218	0.25694576
0.26973218	0.25694576
0.26066702	0.32719696
0.26066702	0.32719696
0.26066702	0.32719696
0.26973218	0.25694576
0.26066702	0.32719696
0.26066702	0.32719696
0.26973218	0.25694576
0.26973218	0.25694576
0.03413540	0.78813150
0.26066702	0.32719696
0.26973218	0.25694576
0.26066702	0.32719696
0.26973218	0.25694576
0.26066702	0.32719696
0.26066702	0.32719696
0.26066702	0.32719696
0.38233122	0.82379784
0.26066702	0.32719696
0.38233122	0.82379784
0.38233122	0.82379784
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.26066702	0.32719696
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.26066702	0.32719696
0.26973218	0.25694576
0.03413540	0.78813150
0.26066702	0.32719696
0.26066702	0.32719696
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.26066702	0.32719696
0.38233122	0.82379784
0.38233122	0.82379784
0.26973218	0.25694576
0.38233122	0.82379784
0.26066702	0.32719696
0.03413540	0.78813150
0.26066702	0.32719696
0.38233122	0.82379784
0.26066702	0.32719696
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.03413540	0.78813150
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.26973218	0.25694576
0.38233122	0.82379784
0.26973218	0.25694576
0.26973218	0.25694576
0.26066702	0.32719696
0.26066702	0.32719696
0.26973218	0.25694576
0.38233122	0.82379784
0.26066702	0.32719696
0.38233122	0.82379784
0.26066702	0.32719696
0.26973218	0.25694576
0.26066702	0.32719696
0.26066702	0.32719696
0.26066702	0.32719696
0.26973218	0.25694576
0.38233122	0.82379784
0.03413540	0.78813150
0.26066702	0.32719696
0.26973218	0.25694576
0.26973218	0.25694576
0.38233122	0.82379784
0.26973218	0.25694576
0.26066702	0.32719696
0.26973218	0.25694576
0.38233122	0.82379784
0.26973218	0.25694576
0.26973218	0.25694576
0.38233122	0.82379784
0.26066702	0.32719696
0.26973218	0.25694576
0.26066702	0.32719696
0.03413540	0.78813150
0.26973218	0.25694576
0.38233122	0.82379784
0.26066702	0.32719696
0.26066702	0.32719696
0.26973218	0.25694576
0.26066702	0.32719696
0.26973218	0.25694576


==> Data/Double_Annulus/double_annulus_gaussian_n128_t030.txt <==
x	y
0.26441308	0.29816656
0.38233044	0.82379776
0.26441308	0.29816656
0.26441308	0.29816656
0.26675494	0.28001815
0.26675494	0.28001815
0.38233044	0.82379776
0.26675494	0.28001815
0.26441308	0.29816656
0.38233044	0.82379776
0.38233044	0.82379776
0.26441308	0.29816656
0.26675494	0.28001815
0.26675494	0.28001815
0.26441308	0.29816656
0.03413617	0.78813158
0.26675494	0.28001815
0.38233044	0.82379776
0.26675494	0.28001815
0.38233044	0.82379776
0.26441308	0.29816656
0.26441308	0.29816656
0.26441308	0.29816656
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.26441308	0.29816656
0.26675494	0.28001815
0.38233044	0.82379776
0.26675494	0.28001815
0.38233044	0.82379776
0.26675494	0.28001815
0.26675494	0.28001815
0.26441308	0.29816656
0.26441308	0.29816656
0.26441308	0.29816656
0.26675494	0.28001815
0.26441308	0.29816656
0.26441308	0.29816656
0.26675494	0.28001815
0.26675494	0.28001815
0.03413617	0.78813158
0.26441308	0.29816656
0.26675494	0.28001815
0.26441308	0.29816656
0.26675494	0.28001815
0.26441308	0.29816656
0.26441308	0.29816656
0.26441308	0.29816656
0.38233044	0.82379776
0.26441308	0.29816656
0.38233044	0.82379776
0.38233044	0.82379776
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.26441308	0.29816656
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.26441308	0.29816656
0.26675494	0.28001815
0.03413617	0.78813158
0.26441308	0.29816656
0.26441308	0.29816656
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.26441308	0.29816656
0.38233044	0.82379776
0.38233044	0.82379776
0.26675494	0.28001815
0.38233044	0.82379776
0.26441308	0.29816656
0.03413617	0.78813158
0.26441308	0.29816656
0.38233044	0.82379776
0.26441308	0.29816656
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.03413617	0.78813158
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.26675494	0.28001815
0.38233044	0.82379776
0.26675494	0.28001815
0.26675494	0.28001815
0.26441308	0.29816656
0.26441308	0.29816656
0.26675494	0.28001815
0.38233044	0.82379776
0.26441308	0.29816656
0.38233044	0.82379776
0.26441308	0.29816656
0.26675494	0.28001815
0.26441308	0.29816656
0.26441308	0.29816656
0.26441308	0.29816656
0.26675494	0.28001815
0.38233044	0.82379776
0.03413617	0.78813158
0.26441308	0.29816656
0.26675494	0.28001815
0.26675494	0.28001815
0.38233044	0.82379776
0.26675494	0.28001815
0.26441308	0.29816656
0.26675494	0.28001815
0.38233044	0.82379776
0.26675494	0.28001815
0.26675494	0.28001815
0.38233044	0.82379776
0.26441308	0.29816656
0.26675494	0.28001815
0.26441308	0.29816656
0.03413617	0.78813158
0.26675494	0.28001815
0.38233044	0.82379776
0.26441308	0.29816656
0.26441308	0.29816656
0.26675494	0.28001815
0.26441308	0.29816656
0.26675494	0.28001815


==> Data/Double_Annulus/double_annulus_gaussian_n128_t031.txt <==
x	y
0.26570431	0.28816006
0.38232967	0.82379768
0.26570431	0.28816006
0.26570431	0.28816006
0.26574535	0.28784202
0.26574535	0.28784202
0.38232967	0.82379768
0.26574535	0.28784202
0.26570431	0.28816006
0.38232967	0.82379768
0.38232967	0.82379768
0.26570431	0.28816006
0.26574535	0.28784202
0.26574535	0.28784202
0.26570431	0.28816006
0.03413695	0.78813166
0.26574535	0.28784202
0.38232967	0.82379768
0.26574535	0.28784202
0.38232967	0.82379768
0.26570431	0.28816006
0.26570431	0.28816006
0.26570431	0.28816006
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.26570431	0.28816006
0.26574535	0.28784202
0.38232967	0.82379768
0.26574535	0.28784202
0.38232967	0.82379768
0.26574535	0.28784202
0.26574535	0.28784202
0.26570431	0.28816006
0.26570431	0.28816006
0.26570431	0.28816006
0.26574535	0.28784202
0.26570431	0.28816006
0.26570431	0.28816006
0.26574535	0.28784202
0.26574535	0.28784202
0.03413695	0.78813166
0.26570431	0.28816006
0.26574535	0.28784202
0.26570431	0.28816006
0.26574535	0.28784202
0.26570431	0.28816006
0.26570431	0.28816006
0.26570431	0.28816006
0.38232967	0.82379768
0.26570431	0.28816006
0.38232967	0.82379768
0.38232967	0.82379768
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.26570431	0.28816006
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.26570431	0.28816006
0.26574535	0.28784202
0.03413695	0.78813166
0.26570431	0.28816006
0.26570431	0.28816006
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.26570431	0.28816006
0.38232967	0.82379768
0.38232967	0.82379768
0.26574535	0.28784202
0.38232967	0.82379768
0.26570431	0.28816006
0.03413695	0.78813166
0.26570431	0.28816006
0.38232967	0.82379768
0.26570431	0.28816006
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.03413695	0.78813166
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.26574535	0.28784202
0.38232967	0.82379768
0.26574535	0.28784202
0.26574535	0.28784202
0.26570431	0.28816006
0.26570431	0.28816006
0.26574535	0.28784202
0.38232967	0.82379768
0.26570431	0.28816006
0.38232967	0.82379768
0.26570431	0.28816006
0.26574535	0.28784202
0.26570431	0.28816006
0.26570431	0.28816006
0.26570431	0.28816006
0.26574535	0.28784202
0.38232967	0.82379768
0.03413695	0.78813166
0.26570431	0.28816006
0.26574535	0.28784202
0.26574535	0.28784202
0.38232967	0.82379768
0.26574535	0.28784202
0.26570431	0.28816006
0.26574535	0.28784202
0.38232967	0.82379768
0.26574535	0.28784202
0.26574535	0.28784202
0.38232967	0.82379768
0.26570431	0.28816006
0.26574535	0.28784202
0.26570431	0.28816006
0.03413695	0.78813166
0.26574535	0.28784202
0.38232967	0.82379768
0.26570431	0.28816006
0.26570431	0.28816006
0.26574535	0.28784202
0.26570431	0.28816006
0.26574535	0.28784202


==> Data/Double_Annulus/double_annulus_gaussian_n128_t032.txt <==
x	y
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413773	0.78813174
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413773	0.78813174
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.38232889	0.82379760
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413773	0.78813174
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.38232889	0.82379760
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.03413773	0.78813174
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413773	0.78813174
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.03413773	0.78813174
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413773	0.78813174
0.26572735	0.28798157
0.38232889	0.82379760
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157


==> Data/Double_Annulus/double_annulus_gaussian_n128_t033.txt <==
x	y
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413850	0.78813182
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413850	0.78813182
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.38232811	0.82379752
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413850	0.78813182
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.38232811	0.82379752
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.03413850	0.78813182
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413850	0.78813182
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.03413850	0.78813182
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413850	0.78813182
0.26572735	0.28798157
0.38232811	0.82379752
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157


==> Data/Double_Annulus/double_annulus_gaussian_n128_t034.txt <==
x	y
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413928	0.78813190
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413928	0.78813190
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.38232734	0.82379745
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413928	0.78813190
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.38232734	0.82379745
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.03413928	0.78813190
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413928	0.78813190
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.03413928	0.78813190
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.03413928	0.78813190
0.26572735	0.28798157
0.38232734	0.82379745
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157
0.26572735	0.28798157


==> Data/Double_Annulus/double_annulus_gaussian_n128_t035.txt <==
x	y
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.03466097	0.78818529
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.03466097	0.78818529
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.38181026	0.82374442
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.03466097	0.78818529
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.38181026	0.82374442
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.03466097	0.78818529
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.03466097	0.78818529
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.03466097	0.78818529
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.03466097	0.78818529
0.26572734	0.28798168
0.38181026	0.82374442
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168
0.26572734	0.28798168


==> Data/Double_Annulus/double_annulus_gaussian_n128_t036.txt <==
x	y
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.03520173	0.78824063
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.03520173	0.78824063
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.38127447	0.82368948
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.03520173	0.78824063
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.38127447	0.82368948
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.03520173	0.78824063
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.03520173	0.78824063
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.03520173	0.78824063
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.03520173	0.78824063
0.26572733	0.28798179
0.38127447	0.82368948
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179
0.26572733	0.28798179


==> Data/Double_Annulus/double_annulus_gaussian_n128_t037.txt <==
x	y
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.03576291	0.78829806
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.03576291	0.78829806
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.38071866	0.82363248
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.03576291	0.78829806
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.38071866	0.82363248
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.03576291	0.78829806
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.03576291	0.78829806
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.03576291	0.78829806
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.03576291	0.78829806
0.26572732	0.28798190
0.38071866	0.82363248
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190
0.26572732	0.28798190


==> Data/Double_Annulus/double_annulus_gaussian_n128_t038.txt <==
x	y
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.03634602	0.78835773
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.03634602	0.78835773
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.38014137	0.82357329
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.03634602	0.78835773
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.38014137	0.82357329
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.03634602	0.78835773
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.03634602	0.78835773
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.03634602	0.78835773
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.03634602	0.78835773
0.26572731	0.28798202
0.38014137	0.82357329
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202
0.26572731	0.28798202


==> Data/Double_Annulus/double_annulus_gaussian_n128_t039.txt <==
x	y
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.03695272	0.78841982
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.03695272	0.78841982
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.37954098	0.82351172
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.03695272	0.78841982
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.37954098	0.82351172
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.03695272	0.78841982
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.03695272	0.78841982
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.03695272	0.78841982
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.03695272	0.78841982
0.26572730	0.28798213
0.37954098	0.82351172
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213
0.26572730	0.28798213


==> Data/Double_Annulus/double_annulus_gaussian_n128_t040.txt <==
x	y
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.03758487	0.78848452
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.03758487	0.78848452
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.37891569	0.82344761
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.03758487	0.78848452
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.37891569	0.82344761
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.03758487	0.78848452
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.03758487	0.78848452
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.03758487	0.78848452
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.03758487	0.78848452
0.26572729	0.28798225
0.37891569	0.82344761
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225
0.26572729	0.28798225


==> Data/Double_Annulus/double_annulus_gaussian_n128_t041.txt <==
x	y
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.03824457	0.78855204
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.03824457	0.78855204
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.37826349	0.82338074
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.03824457	0.78855204
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.37826349	0.82338074
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.03824457	0.78855204
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.03824457	0.78855204
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.03824457	0.78855204
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.03824457	0.78855204
0.26572728	0.28798237
0.37826349	0.82338074
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237
0.26572728	0.28798237


==> Data/Double_Annulus/double_annulus_gaussian_n128_t042.txt <==
x	y
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.03893415	0.78862262
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.03893415	0.78862262
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.37758213	0.82331088
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.03893415	0.78862262
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.37758213	0.82331088
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.03893415	0.78862262
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.03893415	0.78862262
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.03893415	0.78862262
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.03893415	0.78862262
0.26572727	0.28798249
0.37758213	0.82331088
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249
0.26572727	0.28798249


==> Data/Double_Annulus/double_annulus_gaussian_n128_t043.txt <==
x	y
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.03965626	0.78869653
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.03965626	0.78869653
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.37686907	0.82323778
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.03965626	0.78869653
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.37686907	0.82323778
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.03965626	0.78869653
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.03965626	0.78869653
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.03965626	0.78869653
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.03965626	0.78869653
0.26572726	0.28798261
0.37686907	0.82323778
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261
0.26572726	0.28798261


==> Data/Double_Annulus/double_annulus_gaussian_n128_t044.txt <==
x	y
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.04041390	0.78877408
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.04041390	0.78877408
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.37612141	0.82316113
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.04041390	0.78877408
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.37612141	0.82316113
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.04041390	0.78877408
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.04041390	0.78877408
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.04041390	0.78877408
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.04041390	0.78877408
0.26572725	0.28798273
0.37612141	0.82316113
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273
0.26572725	0.28798273


==> Data/Double_Annulus/double_annulus_gaussian_n128_t045.txt <==
x	y
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.04121049	0.78885561
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.04121049	0.78885561
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.37533591	0.82308060
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.04121049	0.78885561
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.37533591	0.82308060
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.04121049	0.78885561
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.04121049	0.78885561
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.04121049	0.78885561
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.04121049	0.78885561
0.26572724	0.28798286
0.37533591	0.82308060
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286
0.26572724	0.28798286


==> Data/Double_Annulus/double_annulus_gaussian_n128_t046.txt <==
x	y
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.04204995	0.78894154
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.04204995	0.78894154
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.37450880	0.82299581
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.04204995	0.78894154
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.37450880	0.82299581
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.04204995	0.78894154
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.04204995	0.78894154
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.04204995	0.78894154
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.04204995	0.78894154
0.26572723	0.28798298
0.37450880	0.82299581
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298
0.26572723	0.28798298


==> Data/Double_Annulus/double_annulus_gaussian_n128_t047.txt <==
x	y
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.04293679	0.78903232
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.04293679	0.78903232
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.37363578	0.82290631
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.04293679	0.78903232
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.37363578	0.82290631
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.04293679	0.78903232
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.04293679	0.78903232
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.04293679	0.78903232
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.04293679	0.78903232
0.26572722	0.28798311
0.37363578	0.82290631
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311
0.26572722	0.28798311


==> Data/Double_Annulus/double_annulus_gaussian_n128_t048.txt <==
x	y
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.04387627	0.78912849
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.04387627	0.78912849
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.37271189	0.82281161
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.04387627	0.78912849
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.37271189	0.82281161
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.04387627	0.78912849
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.04387627	0.78912849
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.04387627	0.78912849
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.04387627	0.78912849
0.26572721	0.28798324
0.37271189	0.82281161
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324
0.26572721	0.28798324


==> Data/Double_Annulus/double_annulus_gaussian_n128_t049.txt <==
x	y
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.04487453	0.78923068
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.04487453	0.78923068
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.37173130	0.82271109
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.04487453	0.78923068
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.37173130	0.82271109
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.04487453	0.78923068
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.04487453	0.78923068
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.04487453	0.78923068
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.04487453	0.78923068
0.26572719	0.28798337
0.37173130	0.82271109
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337
0.26572719	0.28798337


==> Data/Double_Annulus/double_annulus_gaussian_n128_t050.txt <==
x	y
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.04593877	0.78933963
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.04593877	0.78933963
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.37068722	0.82260407
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.04593877	0.78933963
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.37068722	0.82260407
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.04593877	0.78933963
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.04593877	0.78933963
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.04593877	0.78933963
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.04593877	0.78933963
0.26572718	0.28798351
0.37068722	0.82260407
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351
0.26572718	0.28798351


==> Data/Double_Annulus/double_annulus_gaussian_n128_t051.txt <==
x	y
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.04707760	0.78945622
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.04707760	0.78945622
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.36957159	0.82248972
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.04707760	0.78945622
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.36957159	0.82248972
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.04707760	0.78945622
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.04707760	0.78945622
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.04707760	0.78945622
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.04707760	0.78945622
0.26572717	0.28798364
0.36957159	0.82248972
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364
0.26572717	0.28798364


==> Data/Double_Annulus/double_annulus_gaussian_n128_t052.txt <==
x	y
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.04830132	0.78958150
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.04830132	0.78958150
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.36837478	0.82236706
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.04830132	0.78958150
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.36837478	0.82236706
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.04830132	0.78958150
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.04830132	0.78958150
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.04830132	0.78958150
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.04830132	0.78958150
0.26572716	0.28798378
0.36837478	0.82236706
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378
0.26572716	0.28798378


==> Data/Double_Annulus/double_annulus_gaussian_n128_t053.txt <==
x	y
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.04962241	0.78971675
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.04962241	0.78971675
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.36708521	0.82223489
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.04962241	0.78971675
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.36708521	0.82223489
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.04962241	0.78971675
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.04962241	0.78971675
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.04962241	0.78971675
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.04962241	0.78971675
0.26572715	0.28798393
0.36708521	0.82223489
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393
0.26572715	0.28798393


==> Data/Double_Annulus/double_annulus_gaussian_n128_t054.txt <==
x	y
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.05105620	0.78986355
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.05105620	0.78986355
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.36568875	0.82209176
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.05105620	0.78986355
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.36568875	0.82209176
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.05105620	0.78986355
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.05105620	0.78986355
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.05105620	0.78986355
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.05105620	0.78986355
0.26572713	0.28798407
0.36568875	0.82209176
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407
0.26572713	0.28798407


==> Data/Double_Annulus/double_annulus_gaussian_n128_t055.txt <==
x	y
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.05262176	0.79002384
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.05262176	0.79002384
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.36416794	0.82193591
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.05262176	0.79002384
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.36416794	0.82193591
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.05262176	0.79002384
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.05262176	0.79002384
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.05262176	0.79002384
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.05262176	0.79002384
0.26572712	0.28798422
0.36416794	0.82193591
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422
0.26572712	0.28798422


==> Data/Double_Annulus/double_annulus_gaussian_n128_t056.txt <==
x	y
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.05434313	0.79020009
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.05434313	0.79020009
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.36250097	0.82176507
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.05434313	0.79020009
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.36250097	0.82176507
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.05434313	0.79020009
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.05434313	0.79020009
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.05434313	0.79020009
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.05434313	0.79020009
0.26572711	0.28798437
0.36250097	0.82176507
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437
0.26572711	0.28798437


==> Data/Double_Annulus/double_annulus_gaussian_n128_t057.txt <==
x	y
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.05625124	0.79039547
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.05625124	0.79039547
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.36066011	0.82157643
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.05625124	0.79039547
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.36066011	0.82157643
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.05625124	0.79039547
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.05625124	0.79039547
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.05625124	0.79039547
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.05625124	0.79039547
0.26572709	0.28798453
0.36066011	0.82157643
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453
0.26572709	0.28798453


==> Data/Double_Annulus/double_annulus_gaussian_n128_t058.txt <==
x	y
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.05838658	0.79061411
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.05838658	0.79061411
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.35860952	0.82136629
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.05838658	0.79061411
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.35860952	0.82136629
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.05838658	0.79061411
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.05838658	0.79061411
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.05838658	0.79061411
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.05838658	0.79061411
0.26572708	0.28798469
0.35860952	0.82136629
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469
0.26572708	0.28798469


==> Data/Double_Annulus/double_annulus_gaussian_n128_t059.txt <==
x	y
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.06080349	0.79086160
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.06080349	0.79086160
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.35630186	0.82112983
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.06080349	0.79086160
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.35630186	0.82112983
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.06080349	0.79086160
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.06080349	0.79086160
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.06080349	0.79086160
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.06080349	0.79086160
0.26572707	0.28798486
0.35630186	0.82112983
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486
0.26572707	0.28798486


==> Data/Double_Annulus/double_annulus_gaussian_n128_t060.txt <==
x	y
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.06357687	0.79114559
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.06357687	0.79114559
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.35367324	0.82086048
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.06357687	0.79114559
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.35367324	0.82086048
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.06357687	0.79114559
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.06357687	0.79114559
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.06357687	0.79114559
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.06357687	0.79114559
0.26572705	0.28798503
0.35367324	0.82086048
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503
0.26572705	0.28798503


==> Data/Double_Annulus/double_annulus_gaussian_n128_t061.txt <==
x	y
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.06681341	0.79147703
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.06681341	0.79147703
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.35063500	0.82054917
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.06681341	0.79147703
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.35063500	0.82054917
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.06681341	0.79147703
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.06681341	0.79147703
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.06681341	0.79147703
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.06681341	0.79147703
0.26572703	0.28798521
0.35063500	0.82054917
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521
0.26572703	0.28798521


==> Data/Double_Annulus/double_annulus_gaussian_n128_t062.txt <==
x	y
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.07067121	0.79187209
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.07067121	0.79187209
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.34706032	0.82018291
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.07067121	0.79187209
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.34706032	0.82018291
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.07067121	0.79187209
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.07067121	0.79187209
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.07067121	0.79187209
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.07067121	0.79187209
0.26572702	0.28798540
0.34706032	0.82018291
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540
0.26572702	0.28798540


==> Data/Double_Annulus/double_annulus_gaussian_n128_t063.txt <==
x	y
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.07539614	0.79235597
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.07539614	0.79235597
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.34276123	0.81974245
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.07539614	0.79235597
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.34276123	0.81974245
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.07539614	0.79235597
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.07539614	0.79235597
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.07539614	0.79235597
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.07539614	0.79235597
0.26572700	0.28798559
0.34276123	0.81974245
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559
0.26572700	0.28798559


==> Data/Double_Annulus/double_annulus_gaussian_n128_t064.txt <==
x	y
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.08139446	0.79297028
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.08139446	0.79297028
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.33744788	0.81919808
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.08139446	0.79297028
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.33744788	0.81919808
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.08139446	0.79297028
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.08139446	0.79297028
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.08139446	0.79297028
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.08139446	0.79297028
0.26572698	0.28798580
0.33744788	0.81919808
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580
0.26572698	0.28798580


==> Data/Double_Annulus/double_annulus_gaussian_n128_t065.txt <==
x	y
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.08939080	0.79378923
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.08939080	0.79378923
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.33065476	0.81850213
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.08939080	0.79378923
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.33065476	0.81850213
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.08939080	0.79378923
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.08939080	0.79378923
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.08939080	0.79378923
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.08939080	0.79378923
0.26572696	0.28798603
0.33065476	0.81850213
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603
0.26572696	0.28798603


==> Data/Double_Annulus/double_annulus_gaussian_n128_t066.txt <==
x	y
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.10080888	0.79495866
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.10080888	0.79495866
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.32161086	0.81757563
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.10080888	0.79495866
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.32161086	0.81757563
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.10080888	0.79495866
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.10080888	0.79495866
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.10080888	0.79495866
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.10080888	0.79495866
0.26572694	0.28798627
0.32161086	0.81757563
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627
0.26572694	0.28798627


==> Data/Double_Annulus/double_annulus_gaussian_n128_t067.txt <==
x	y
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.11878466	0.79679977
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.11878466	0.79679977
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.30906823	0.81629073
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.11878466	0.79679977
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.30906823	0.81629073
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.11878466	0.79679977
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.11878466	0.79679977
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.11878466	0.79679977
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.11878466	0.79679977
0.26572692	0.28798653
0.30906823	0.81629073
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653
0.26572692	0.28798653


==> Data/Double_Annulus/double_annulus_gaussian_n128_t068.txt <==
x	y
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.15074492	0.80007328
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.15074492	0.80007328
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.29151088	0.81449215
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.15074492	0.80007328
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.29151088	0.81449215
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.15074492	0.80007328
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.15074492	0.80007328
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.15074492	0.80007328
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.15074492	0.80007328
0.26572690	0.28798682
0.29151088	0.81449215
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682
0.26572690	0.28798682


==> Data/Double_Annulus/double_annulus_gaussian_n128_t069.txt <==
x	y
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.20706253	0.80584168
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.20706253	0.80584168
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.27016382	0.81230534
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.20706253	0.80584168
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.27016382	0.81230534
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.20706253	0.80584168
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.20706253	0.80584168
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.20706253	0.80584168
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.20706253	0.80584168
0.26572689	0.28798711
0.27016382	0.81230534
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711
0.26572689	0.28798711


==> Data/Double_Annulus/double_annulus_gaussian_n128_t070.txt <==
x	y
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25143074	0.81038615
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25143074	0.81038615
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.25653914	0.81090949
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25143074	0.81038615
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.25653914	0.81090949
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.25143074	0.81038615
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25143074	0.81038615
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.25143074	0.81038615
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.25143074	0.81038615
0.26572688	0.28798738
0.25653914	0.81090949
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738
0.26572688	0.28798738


==> Data/Double_Annulus/double_annulus_gaussian_n128_t071.txt <==
x	y
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534522	0.81078691
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534522	0.81078691
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.25534779	0.81078718
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534522	0.81078691
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.25534779	0.81078718
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.25534522	0.81078691
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534522	0.81078691
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.25534522	0.81078691
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.25534522	0.81078691
0.26572687	0.28798763
0.25534779	0.81078718
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763
0.26572687	0.28798763


==> Data/Double_Annulus/double_annulus_gaussian_n128_t072.txt <==
x	y
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.25534719	0.81078686
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.25534719	0.81078686
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.25534719	0.81078686
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789
0.26572687	0.28798789


==> Data/Double_Annulus/double_annulus_gaussian_n128_t073.txt <==
x	y
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.25534720	0.81078660
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.25534720	0.81078660
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.25534720	0.81078660
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815
0.26572686	0.28798815


==> Data/Double_Annulus/double_annulus_gaussian_n128_t074.txt <==
x	y
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.25535450	0.81041884
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.25535450	0.81041884
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.25535450	0.81041884
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439
0.26571959	0.28835439


==> Data/Double_Annulus/double_annulus_gaussian_n128_t075.txt <==
x	y
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.25536194	0.81004403
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.25536194	0.81004403
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.25536194	0.81004403
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762
0.26571218	0.28872762


==> Data/Double_Annulus/double_annulus_gaussian_n128_t076.txt <==
x	y
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.25536953	0.80966190
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.25536953	0.80966190
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.25536953	0.80966190
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810
0.26570463	0.28910810


==> Data/Double_Annulus/double_annulus_gaussian_n128_t077.txt <==
x	y
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.25537727	0.80927217
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.25537727	0.80927217
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.25537727	0.80927217
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610
0.26569692	0.28949610


==> Data/Double_Annulus/double_annulus_gaussian_n128_t078.txt <==
x	y
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.25538516	0.80887457
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.25538516	0.80887457
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.25538516	0.80887457
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192
0.26568907	0.28989192


==> Data/Double_Annulus/double_annulus_gaussian_n128_t079.txt <==
x	y
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.25539322	0.80846876
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.25539322	0.80846876
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.25539322	0.80846876
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586
0.26568105	0.29029586


==> Data/Double_Annulus/double_annulus_gaussian_n128_t080.txt <==
x	y
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.25540144	0.80805444
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.25540144	0.80805444
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.25540144	0.80805444
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823
0.26567286	0.29070823


==> Data/Double_Annulus/double_annulus_gaussian_n128_t081.txt <==
x	y
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.25540984	0.80763124
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.25540984	0.80763124
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.25540984	0.80763124
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939
0.26566450	0.29112939


==> Data/Double_Annulus/double_annulus_gaussian_n128_t082.txt <==
x	y
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.25541843	0.80719881
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.25541843	0.80719881
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.25541843	0.80719881
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969
0.26565595	0.29155969


==> Data/Double_Annulus/double_annulus_gaussian_n128_t083.txt <==
x	y
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.25542721	0.80675675
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.25542721	0.80675675
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.25542721	0.80675675
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952
0.26564722	0.29199952


==> Data/Double_Annulus/double_annulus_gaussian_n128_t084.txt <==
x	y
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.25543618	0.80630465
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.25543618	0.80630465
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.25543618	0.80630465
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929
0.26563829	0.29244929


==> Data/Double_Annulus/double_annulus_gaussian_n128_t085.txt <==
x	y
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.25544537	0.80584205
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.25544537	0.80584205
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.25544537	0.80584205
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944
0.26562916	0.29290944


==> Data/Double_Annulus/double_annulus_gaussian_n128_t086.txt <==
x	y
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.25545477	0.80536850
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.25545477	0.80536850
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.25545477	0.80536850
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042
0.26561980	0.29338042


==> Data/Double_Annulus/double_annulus_gaussian_n128_t087.txt <==
x	y
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.25546440	0.80488348
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.25546440	0.80488348
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.25546440	0.80488348
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274
0.26561023	0.29386274


==> Data/Double_Annulus/double_annulus_gaussian_n128_t088.txt <==
x	y
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.25547427	0.80438645
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.25547427	0.80438645
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.25547427	0.80438645
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692
0.26560042	0.29435692


==> Data/Double_Annulus/double_annulus_gaussian_n128_t089.txt <==
x	y
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.25548438	0.80387685
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.25548438	0.80387685
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.25548438	0.80387685
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353
0.26559036	0.29486353


==> Data/Double_Annulus/double_annulus_gaussian_n128_t090.txt <==
x	y
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.25549476	0.80335405
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.25549476	0.80335405
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.25549476	0.80335405
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318
0.26558004	0.29538318


==> Data/Double_Annulus/double_annulus_gaussian_n128_t091.txt <==
x	y
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.25550542	0.80281739
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.25550542	0.80281739
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.25550542	0.80281739
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652
0.26556945	0.29591652


==> Data/Double_Annulus/double_annulus_gaussian_n128_t092.txt <==
x	y
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.25551636	0.80226614
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.25551636	0.80226614
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.25551636	0.80226614
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424
0.26555858	0.29646424


==> Data/Double_Annulus/double_annulus_gaussian_n128_t093.txt <==
x	y
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.25552761	0.80169956
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.25552761	0.80169956
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.25552761	0.80169956
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710
0.26554740	0.29702710


==> Data/Double_Annulus/double_annulus_gaussian_n128_t094.txt <==
x	y
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.25553918	0.80111679
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.25553918	0.80111679
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.25553918	0.80111679
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591
0.26553591	0.29760591


==> Data/Double_Annulus/double_annulus_gaussian_n128_t095.txt <==
x	y
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.25555109	0.80051696
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.25555109	0.80051696
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.25555109	0.80051696
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156
0.26552409	0.29820156


==> Data/Double_Annulus/double_annulus_gaussian_n128_t096.txt <==
x	y
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.25556336	0.79989907
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.25556336	0.79989907
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.25556336	0.79989907
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498
0.26551191	0.29881498


==> Data/Double_Annulus/double_annulus_gaussian_n128_t097.txt <==
x	y
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.25557601	0.79926209
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.25557601	0.79926209
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.25557601	0.79926209
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722
0.26549935	0.29944722


==> Data/Double_Annulus/double_annulus_gaussian_n128_t098.txt <==
x	y
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.25558906	0.79860485
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.25558906	0.79860485
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.25558906	0.79860485
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939
0.26548641	0.30009939


==> Data/Double_Annulus/double_annulus_gaussian_n128_t099.txt <==
x	y
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.25560253	0.79792611
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.25560253	0.79792611
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.25560253	0.79792611
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271
0.26547304	0.30077271


==> Data/Double_Annulus/double_annulus_gaussian_n128_t100.txt <==
x	y
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.25561646	0.79722450
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.25561646	0.79722450
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.25561646	0.79722450
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852
0.26545922	0.30146852


==> Data/Double_Annulus/double_annulus_gaussian_n128_t101.txt <==
x	y
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.25563087	0.79649852
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.25563087	0.79649852
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.25563087	0.79649852
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828
0.26544493	0.30218828


==> Data/Double_Annulus/double_annulus_gaussian_n128_t102.txt <==
x	y
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.25564580	0.79574652
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.25564580	0.79574652
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.25564580	0.79574652
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359
0.26543014	0.30293359


==> Data/Double_Annulus/double_annulus_gaussian_n128_t103.txt <==
x	y
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.25566129	0.79496667
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.25566129	0.79496667
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.25566129	0.79496667
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621
0.26541480	0.30370621


==> Data/Double_Annulus/double_annulus_gaussian_n128_t104.txt <==
x	y
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.25567736	0.79415699
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.25567736	0.79415699
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.25567736	0.79415699
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810
0.26539888	0.30450810


==> Data/Double_Annulus/double_annulus_gaussian_n128_t105.txt <==
x	y
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.25569408	0.79331523
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.25569408	0.79331523
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.25569408	0.79331523
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140
0.26538233	0.30534140


==> Data/Double_Annulus/double_annulus_gaussian_n128_t106.txt <==
x	y
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.25571147	0.79243892
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.25571147	0.79243892
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.25571147	0.79243892
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852
0.26536512	0.30620852


==> Data/Double_Annulus/double_annulus_gaussian_n128_t107.txt <==
x	y
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.25572961	0.79152530
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.25572961	0.79152530
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.25572961	0.79152530
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212
0.26534718	0.30711212


==> Data/Double_Annulus/double_annulus_gaussian_n128_t108.txt <==
x	y
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.25574855	0.79057126
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.25574855	0.79057126
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.25574855	0.79057126
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520
0.26532845	0.30805520


==> Data/Double_Annulus/double_annulus_gaussian_n128_t109.txt <==
x	y
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.25576837	0.78957331
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.25576837	0.78957331
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.25576837	0.78957331
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112
0.26530888	0.30904112


==> Data/Double_Annulus/double_annulus_gaussian_n128_t110.txt <==
x	y
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.25578913	0.78852750
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.25578913	0.78852750
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.25578913	0.78852750
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367
0.26528838	0.31007367


==> Data/Double_Annulus/double_annulus_gaussian_n128_t111.txt <==
x	y
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.25581093	0.78742935
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.25581093	0.78742935
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.25581093	0.78742935
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716
0.26526686	0.31115716


==> Data/Double_Annulus/double_annulus_gaussian_n128_t112.txt <==
x	y
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.25583388	0.78627372
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.25583388	0.78627372
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.25583388	0.78627372
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649
0.26524424	0.31229649


==> Data/Double_Annulus/double_annulus_gaussian_n128_t113.txt <==
x	y
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.25585808	0.78505473
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.25585808	0.78505473
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.25585808	0.78505473
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728
0.26522040	0.31349728


==> Data/Double_Annulus/double_annulus_gaussian_n128_t114.txt <==
x	y
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.25588367	0.78376556
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.25588367	0.78376556
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.25588367	0.78376556
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601
0.26519521	0.31476601


==> Data/Double_Annulus/double_annulus_gaussian_n128_t115.txt <==
x	y
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.25591082	0.78239830
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.25591082	0.78239830
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.25591082	0.78239830
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019
0.26516853	0.31611019


==> Data/Double_Annulus/double_annulus_gaussian_n128_t116.txt <==
x	y
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.25593970	0.78094364
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.25593970	0.78094364
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.25593970	0.78094364
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861
0.26514017	0.31753861


==> Data/Double_Annulus/double_annulus_gaussian_n128_t117.txt <==
x	y
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.25597054	0.77939060
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.25597054	0.77939060
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.25597054	0.77939060
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160
0.26510993	0.31906160


==> Data/Double_Annulus/double_annulus_gaussian_n128_t118.txt <==
x	y
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.25600358	0.77772608
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.25600358	0.77772608
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.25600358	0.77772608
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145
0.26507757	0.32069145


==> Data/Double_Annulus/double_annulus_gaussian_n128_t119.txt <==
x	y
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.25603916	0.77593430
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.25603916	0.77593430
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.25603916	0.77593430
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285
0.26504280	0.32244285


==> Data/Double_Annulus/double_annulus_gaussian_n128_t120.txt <==
x	y
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.25607764	0.77399603
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.25607764	0.77399603
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.25607764	0.77399603
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363
0.26500526	0.32433363


==> Data/Double_Annulus/double_annulus_gaussian_n128_t121.txt <==
x	y
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.25611950	0.77188757
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.25611950	0.77188757
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.25611950	0.77188757
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558
0.26496452	0.32638558


==> Data/Double_Annulus/double_annulus_gaussian_n128_t122.txt <==
x	y
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.25616533	0.76957928
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.25616533	0.76957928
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.25616533	0.76957928
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577
0.26492004	0.32862577


==> Data/Double_Annulus/double_annulus_gaussian_n128_t123.txt <==
x	y
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.25621587	0.76703346
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.25621587	0.76703346
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.25621587	0.76703346
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825
0.26487115	0.33108825


==> Data/Double_Annulus/double_annulus_gaussian_n128_t124.txt <==
x	y
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.25627210	0.76420136
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.25627210	0.76420136
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.25627210	0.76420136
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658
0.26481698	0.33381658


==> Data/Double_Annulus/double_annulus_gaussian_n128_t125.txt <==
x	y
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.25633530	0.76101851
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.25633530	0.76101851
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.25633530	0.76101851
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754
0.26475641	0.33686754


==> Data/Double_Annulus/double_annulus_gaussian_n128_t126.txt <==
x	y
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.25640719	0.75739752
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.25640719	0.75739752
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.25640719	0.75739752
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673
0.26468793	0.34031673


==> Data/Double_Annulus/double_annulus_gaussian_n128_t127.txt <==
x	y
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.25649020	0.75321647
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.25649020	0.75321647
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.25649020	0.75321647
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730
0.26460949	0.34426730


==> Data/Double_Annulus/double_annulus_gaussian_n128_t128.txt <==
x	y
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.25658783	0.74829911
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.25658783	0.74829911
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.25658783	0.74829911
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402
0.26451823	0.34886402


==> Data/Double_Annulus/double_annulus_gaussian_n128_t129.txt <==
x	y
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.25670535	0.74237959
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.25670535	0.74237959
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.25670535	0.74237959
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688
0.26440997	0.35431688


==> Data/Double_Annulus/double_annulus_gaussian_n128_t130.txt <==
x	y
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.25685117	0.73503512
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.25685117	0.73503512
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.25685117	0.73503512
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194
0.26427844	0.36094194


==> Data/Double_Annulus/double_annulus_gaussian_n128_t131.txt <==
x	y
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.25703954	0.72554734
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.25703954	0.72554734
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.25703954	0.72554734
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475
0.26411379	0.36923475


==> Data/Double_Annulus/double_annulus_gaussian_n128_t132.txt <==
x	y
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.25729682	0.71258873
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.25729682	0.71258873
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.25729682	0.71258873
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329
0.26389999	0.38000329


==> Data/Double_Annulus/double_annulus_gaussian_n128_t133.txt <==
x	y
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.25767711	0.69343471
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.25767711	0.69343471
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.25767711	0.69343471
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968
0.26361039	0.39458968


==> Data/Double_Annulus/double_annulus_gaussian_n128_t134.txt <==
x	y
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.25830462	0.66182852
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.25830462	0.66182852
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.25830462	0.66182852
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435
0.26320408	0.41505435


==> Data/Double_Annulus/double_annulus_gaussian_n128_t135.txt <==
x	y
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.25945870	0.60370049
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.25945870	0.60370049
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.25945870	0.60370049
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214
0.26264941	0.44299214


==> Data/Double_Annulus/double_annulus_gaussian_n128_t136.txt <==
x	y
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26116804	0.51760503
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26116804	0.51760503
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26116804	0.51760503
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266
0.26207462	0.47194266


==> Data/Double_Annulus/double_annulus_gaussian_n128_t137.txt <==
x	y
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26184803	0.48335529
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26184803	0.48335529
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26184803	0.48335529
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346
0.26186634	0.48243346


==> Data/Double_Annulus/double_annulus_gaussian_n128_t138.txt <==
x	y
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264952
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951


==> Data/Double_Annulus/double_annulus_gaussian_n128_t139.txt <==
x	y
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951


==> Data/Double_Annulus/double_annulus_gaussian_n128_t140.txt <==
x	y
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951


==> Data/Double_Annulus/double_annulus_gaussian_n128_t141.txt <==
x	y
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951
0.26186205	0.48264951


==> Data/Double_Annulus/double_annulus_gaussian_n128_total_persistence.txt <==
time	total_persistence
0.00000000	0.00000000
1.00000000	0.00000000
2.00000000	0.00350263
3.00000000	0.01401051
4.00000000	0.03502627
5.00000000	0.10945709
6.00000000	0.20402802
7.00000000	0.40017513
8.00000000	0.49124343
9.00000000	0.59369527
10.00000000	0.66374781
11.00000000	0.73117338
12.00000000	0.76269702
13.00000000	0.76269702
14.00000000	0.76269702
15.00000000	0.76269702
16.00000000	0.76269702
17.00000000	0.76269702
18.00000000	0.76269702
19.00000000	0.76269702
20.00000000	0.76269702
21.00000000	0.76269702
22.00000000	0.76269702
23.00000000	0.76269702
24.00000000	0.76269702
25.00000000	0.76269702
26.00000000	0.76269702
27.00000000	0.76269702
28.00000000	0.76269702
29.00000000	0.78809107
30.00000000	0.78809107
31.00000000	0.78809107
32.00000000	0.81611208
33.00000000	0.81611208
34.00000000	0.81611208
35.00000000	0.81611208
36.00000000	0.81611208
37.00000000	0.81611208
38.00000000	0.81611208
39.00000000	0.81611208
40.00000000	0.81611208
41.00000000	0.81611208
42.00000000	0.81611208
43.00000000	0.81611208
44.00000000	0.81611208
45.00000000	0.81611208
46.00000000	0.81611208
47.00000000	0.81611208
48.00000000	0.81611208
49.00000000	0.81611208
50.00000000	0.81611208
51.00000000	0.81611208
52.00000000	0.81611208
53.00000000	0.81611208
54.00000000	0.81611208
55.00000000	0.81611208
56.00000000	0.81611208
57.00000000	0.81611208
58.00000000	0.81611208
59.00000000	0.81611208
60.00000000	0.81611208
61.00000000	0.81611208
62.00000000	0.81611208
63.00000000	0.81611208
64.00000000	0.81611208
65.00000000	0.81611208
66.00000000	0.81611208
67.00000000	0.81611208
68.00000000	0.81611208
69.00000000	0.81611208
70.00000000	0.81611208
71.00000000	0.81611208
72.00000000	0.87915937
73.00000000	0.87915937
74.00000000	0.87915937
75.00000000	0.87915937
76.00000000	0.87915937
77.00000000	0.87915937
78.00000000	0.87915937
79.00000000	0.87915937
80.00000000	0.87915937
81.00000000	0.87915937
82.00000000	0.87915937
83.00000000	0.87915937
84.00000000	0.87915937
85.00000000	0.87915937
86.00000000	0.87915937
87.00000000	0.87915937
88.00000000	0.87915937
89.00000000	0.87915937
90.00000000	0.87915937
91.00000000	0.87915937
92.00000000	0.87915937
93.00000000	0.87915937
94.00000000	0.87915937
95.00000000	0.87915937
96.00000000	0.87915937
97.00000000	0.87915937
98.00000000	0.87915937
99.00000000	0.87915937
100.00000000	0.87915937
101.00000000	0.87915937
102.00000000	0.87915937
103.00000000	0.87915937
104.00000000	0.87915937
105.00000000	0.87915937
106.00000000	0.87915937
107.00000000	0.87915937
108.00000000	0.87915937
109.00000000	0.87915937
110.00000000	0.87915937
111.00000000	0.87915937
112.00000000	0.87915937
113.00000000	0.87915937
114.00000000	0.87915937
115.00000000	0.87915937
116.00000000	0.87915937
117.00000000	0.87915937
118.00000000	0.87915937
119.00000000	0.87915937
120.00000000	0.87915937
121.00000000	0.87915937
122.00000000	0.87915937
123.00000000	0.87915937
124.00000000	0.87915937
125.00000000	0.87915937
126.00000000	0.87915937
127.00000000	0.87915937
128.00000000	0.87915937
129.00000000	0.87915937
130.00000000	0.87915937
131.00000000	0.87915937
132.00000000	0.87915937
133.00000000	0.87915937
134.00000000	0.87915937
135.00000000	0.87915937
136.00000000	0.87915937
137.00000000	0.87915937
138.00000000	1.00000000
139.00000000	1.00000000
140.00000000	1.00000000
141.00000000	1.00000000


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_intrinsic_diffusion_homology.txt <==
0.00000000	0
54.00000000	0

0.00000000	1
54.00000000	1

0.00000000	2
54.00000000	2

0.00000000	3
54.00000000	3

0.00000000	4
54.00000000	4

0.00000000	5
54.00000000	5

0.00000000	6
54.00000000	6

0.00000000	7
54.00000000	7

0.00000000	8
54.00000000	8

0.00000000	9
54.00000000	9

0.00000000	10
54.00000000	10

0.00000000	11
54.00000000	11

0.00000000	12
54.00000000	12

0.00000000	13
54.00000000	13

0.00000000	14
54.00000000	14

0.00000000	15
54.00000000	15

0.00000000	16
54.00000000	16

0.00000000	17
54.00000000	17

0.00000000	18
54.00000000	18

0.00000000	19
54.00000000	19

0.00000000	20
54.00000000	20

0.00000000	21
54.00000000	21

0.00000000	22
54.00000000	22

0.00000000	23
54.00000000	23

0.00000000	24
54.00000000	24

0.00000000	25
54.00000000	25

0.00000000	26
54.00000000	26

0.00000000	27
54.00000000	27

0.00000000	28
54.00000000	28

0.00000000	29
54.00000000	29

0.00000000	30
54.00000000	30

0.00000000	31
54.00000000	31

0.00000000	32
54.00000000	32

0.00000000	33
54.00000000	33

0.00000000	34
54.00000000	34

0.00000000	35
54.00000000	35

0.00000000	36
54.00000000	36

0.00000000	37
54.00000000	37

0.00000000	38
54.00000000	38

0.00000000	39
54.00000000	39

0.00000000	40
54.00000000	40

0.00000000	41
54.00000000	41

0.00000000	42
54.00000000	42

0.00000000	43
54.00000000	43

0.00000000	44
54.00000000	44

0.00000000	45
54.00000000	45

0.00000000	46
54.00000000	46

0.00000000	47
54.00000000	47

0.00000000	48
54.00000000	48

0.00000000	49
54.00000000	49

0.00000000	50
54.00000000	50

0.00000000	51
54.00000000	51

0.00000000	52
54.00000000	52

0.00000000	53
54.00000000	53

0.00000000	54
54.00000000	54

0.00000000	55
54.00000000	55

0.00000000	56
54.00000000	56

0.00000000	57
54.00000000	57

0.00000000	58
54.00000000	58

0.00000000	59
54.00000000	59

0.00000000	60
54.00000000	60

0.00000000	61
54.00000000	61

0.00000000	62
54.00000000	62

0.00000000	63
54.00000000	63

0.00000000	64
54.00000000	64

0.00000000	65
54.00000000	65

0.00000000	66
54.00000000	66

0.00000000	67
54.00000000	67

0.00000000	68
54.00000000	68

0.00000000	69
54.00000000	69

0.00000000	70
54.00000000	70

0.00000000	71
54.00000000	71

0.00000000	72
54.00000000	72

0.00000000	73
54.00000000	73

0.00000000	74
54.00000000	74

0.00000000	75
54.00000000	75

0.00000000	76
54.00000000	76

0.00000000	77
54.00000000	77

0.00000000	78
54.00000000	78

0.00000000	79
54.00000000	79

0.00000000	80
54.00000000	80

0.00000000	81
54.00000000	81

0.00000000	82
54.00000000	82

0.00000000	83
54.00000000	83

0.00000000	84
54.00000000	84

0.00000000	85
54.00000000	85

0.00000000	86
54.00000000	86

0.00000000	87
54.00000000	87

0.00000000	88
54.00000000	88

0.00000000	89
54.00000000	89

0.00000000	90
54.00000000	90

0.00000000	91
54.00000000	91

0.00000000	92
54.00000000	92

0.00000000	93
54.00000000	93

0.00000000	94
54.00000000	94

0.00000000	95
54.00000000	95

0.00000000	96
54.00000000	96

0.00000000	97
54.00000000	97

0.00000000	98
54.00000000	98

0.00000000	99
54.00000000	99

0.00000000	100
54.00000000	100

0.00000000	101
54.00000000	101

0.00000000	102
54.00000000	102

0.00000000	103
54.00000000	103

0.00000000	104
54.00000000	104

0.00000000	105
54.00000000	105

0.00000000	106
54.00000000	106

0.00000000	107
54.00000000	107

0.00000000	108
54.00000000	108

0.00000000	109
54.00000000	109

0.00000000	110
54.00000000	110

0.00000000	111
54.00000000	111

0.00000000	112
54.00000000	112

0.00000000	113
54.00000000	113

0.00000000	114
54.00000000	114

0.00000000	115
54.00000000	115

0.00000000	116
54.00000000	116

0.00000000	117
54.00000000	117

0.00000000	118
54.00000000	118

0.00000000	119
54.00000000	119

0.00000000	120
54.00000000	120

0.00000000	121
54.00000000	121

0.00000000	122
54.00000000	122

0.00000000	123
54.00000000	123

0.00000000	124
54.00000000	124

0.00000000	125
54.00000000	125

0.00000000	126
54.00000000	126



==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t00.txt <==
x	y
1.00000000	0.00000000
0.99879546	0.04906767
0.99518473	0.09801714
0.98917651	0.14673047
0.98078528	0.19509032
0.97003125	0.24298018
0.95694034	0.29028468
0.94154407	0.33688985
0.92387953	0.38268343
0.90398929	0.42755509
0.88192126	0.47139674
0.85772861	0.51410274
0.83146961	0.55557023
0.80320753	0.59569930
0.77301045	0.63439328
0.74095113	0.67155895
0.70710678	0.70710678
0.67155895	0.74095113
0.63439328	0.77301045
0.59569930	0.80320753
0.55557023	0.83146961
0.51410274	0.85772861
0.47139674	0.88192126
0.42755509	0.90398929
0.38268343	0.92387953
0.33688985	0.94154407
0.29028468	0.95694034
0.24298018	0.97003125
0.19509032	0.98078528
0.14673047	0.98917651
0.09801714	0.99518473
0.04906767	0.99879546
0.00000000	1.00000000
-0.04906767	0.99879546
-0.09801714	0.99518473
-0.14673047	0.98917651
-0.19509032	0.98078528
-0.24298018	0.97003125
-0.29028468	0.95694034
-0.33688985	0.94154407
-0.38268343	0.92387953
-0.42755509	0.90398929
-0.47139674	0.88192126
-0.51410274	0.85772861
-0.55557023	0.83146961
-0.59569930	0.80320753
-0.63439328	0.77301045
-0.67155895	0.74095113
-0.70710678	0.70710678
-0.74095113	0.67155895
-0.77301045	0.63439328
-0.80320753	0.59569930
-0.83146961	0.55557023
-0.85772861	0.51410274
-0.88192126	0.47139674
-0.90398929	0.42755509
-0.92387953	0.38268343
-0.94154407	0.33688985
-0.95694034	0.29028468
-0.97003125	0.24298018
-0.98078528	0.19509032
-0.98917651	0.14673047
-0.99518473	0.09801714
-0.99879546	0.04906767
-1.00000000	0.00000000
-0.99879546	-0.04906767
-0.99518473	-0.09801714
-0.98917651	-0.14673047
-0.98078528	-0.19509032
-0.97003125	-0.24298018
-0.95694034	-0.29028468
-0.94154407	-0.33688985
-0.92387953	-0.38268343
-0.90398929	-0.42755509
-0.88192126	-0.47139674
-0.85772861	-0.51410274
-0.83146961	-0.55557023
-0.80320753	-0.59569930
-0.77301045	-0.63439328
-0.74095113	-0.67155895
-0.70710678	-0.70710678
-0.67155895	-0.74095113
-0.63439328	-0.77301045
-0.59569930	-0.80320753
-0.55557023	-0.83146961
-0.51410274	-0.85772861
-0.47139674	-0.88192126
-0.42755509	-0.90398929
-0.38268343	-0.92387953
-0.33688985	-0.94154407
-0.29028468	-0.95694034
-0.24298018	-0.97003125
-0.19509032	-0.98078528
-0.14673047	-0.98917651
-0.09801714	-0.99518473
-0.04906767	-0.99879546
-0.00000000	-1.00000000
0.04906767	-0.99879546
0.09801714	-0.99518473
0.14673047	-0.98917651
0.19509032	-0.98078528
0.24298018	-0.97003125
0.29028468	-0.95694034
0.33688985	-0.94154407
0.38268343	-0.92387953
0.42755509	-0.90398929
0.47139674	-0.88192126
0.51410274	-0.85772861
0.55557023	-0.83146961
0.59569930	-0.80320753
0.63439328	-0.77301045
0.67155895	-0.74095113
0.70710678	-0.70710678
0.74095113	-0.67155895
0.77301045	-0.63439328
0.80320753	-0.59569930
0.83146961	-0.55557023
0.85772861	-0.51410274
0.88192126	-0.47139674
0.90398929	-0.42755509
0.92387953	-0.38268343
0.94154407	-0.33688985
0.95694034	-0.29028468
0.97003125	-0.24298018
0.98078528	-0.19509032
0.98917651	-0.14673047
0.99518473	-0.09801714
0.99879546	-0.04906767


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t01.txt <==
x	y
0.99034558	0.00000000
0.98915266	0.04859395
0.98557679	0.09707084
0.97962658	0.14531388
0.97131636	0.19320684
0.96066616	0.24063435
0.94770163	0.28748215
0.93245400	0.33363738
0.91496001	0.37898884
0.89526180	0.42342729
0.87340682	0.46684567
0.84944773	0.50913938
0.82344225	0.55020652
0.79545302	0.58994817
0.76554748	0.62826858
0.73379767	0.66507544
0.70028007	0.70028007
0.66507544	0.73379767
0.62826858	0.76554748
0.58994817	0.79545302
0.55020652	0.82344225
0.50913938	0.84944773
0.46684567	0.87340682
0.42342729	0.89526180
0.37898884	0.91496001
0.33363738	0.93245400
0.28748215	0.94770163
0.24063435	0.96066616
0.19320684	0.97131636
0.14531388	0.97962658
0.09707084	0.98557679
0.04859395	0.98915266
-0.00000000	0.99034558
-0.04859395	0.98915266
-0.09707084	0.98557679
-0.14531388	0.97962658
-0.19320684	0.97131636
-0.24063435	0.96066616
-0.28748215	0.94770163
-0.33363738	0.93245400
-0.37898884	0.91496001
-0.42342729	0.89526180
-0.46684567	0.87340682
-0.50913938	0.84944773
-0.55020652	0.82344225
-0.58994817	0.79545302
-0.62826858	0.76554748
-0.66507544	0.73379767
-0.70028007	0.70028007
-0.73379767	0.66507544
-0.76554748	0.62826858
-0.79545302	0.58994817
-0.82344225	0.55020652
-0.84944773	0.50913938
-0.87340682	0.46684567
-0.89526180	0.42342729
-0.91496001	0.37898884
-0.93245400	0.33363738
-0.94770163	0.28748215
-0.96066616	0.24063435
-0.97131636	0.19320684
-0.97962658	0.14531388
-0.98557679	0.09707084
-0.98915266	0.04859395
-0.99034558	-0.00000000
-0.98915266	-0.04859395
-0.98557679	-0.09707084
-0.97962658	-0.14531388
-0.97131636	-0.19320684
-0.96066616	-0.24063435
-0.94770163	-0.28748215
-0.93245400	-0.33363738
-0.91496001	-0.37898884
-0.89526180	-0.42342729
-0.87340682	-0.46684567
-0.84944773	-0.50913938
-0.82344225	-0.55020652
-0.79545302	-0.58994817
-0.76554748	-0.62826858
-0.73379767	-0.66507544
-0.70028007	-0.70028007
-0.66507544	-0.73379767
-0.62826858	-0.76554748
-0.58994817	-0.79545302
-0.55020652	-0.82344225
-0.50913938	-0.84944773
-0.46684567	-0.87340682
-0.42342729	-0.89526180
-0.37898884	-0.91496001
-0.33363738	-0.93245400
-0.28748215	-0.94770163
-0.24063435	-0.96066616
-0.19320684	-0.97131636
-0.14531388	-0.97962658
-0.09707084	-0.98557679
-0.04859395	-0.98915266
-0.00000000	-0.99034558
0.04859395	-0.98915266
0.09707084	-0.98557679
0.14531388	-0.97962658
0.19320684	-0.97131636
0.24063435	-0.96066616
0.28748215	-0.94770163
0.33363738	-0.93245400
0.37898884	-0.91496001
0.42342729	-0.89526180
0.46684567	-0.87340682
0.50913938	-0.84944773
0.55020652	-0.82344225
0.58994817	-0.79545302
0.62826858	-0.76554748
0.66507544	-0.73379767
0.70028007	-0.70028007
0.73379767	-0.66507544
0.76554748	-0.62826858
0.79545302	-0.58994817
0.82344225	-0.55020652
0.84944773	-0.50913938
0.87340682	-0.46684567
0.89526180	-0.42342729
0.91496001	-0.37898884
0.93245400	-0.33363738
0.94770163	-0.28748215
0.96066616	-0.24063435
0.97131636	-0.19320684
0.97962658	-0.14531388
0.98557679	-0.09707084
0.98915266	-0.04859395


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t02.txt <==
x	y
0.98059608	0.00000000
0.97941491	0.04811557
0.97587425	0.09611522
0.96998261	0.14388333
0.96175420	0.19130481
0.95120885	0.23826541
0.93837195	0.28465202
0.92327442	0.33035287
0.90595265	0.37525787
0.88644836	0.41925885
0.86480854	0.46224979
0.84108532	0.50412714
0.81533585	0.54478999
0.78762216	0.58414040
0.75801102	0.62208357
0.72657377	0.65852808
0.69338614	0.69338614
0.65852808	0.72657377
0.62208357	0.75801102
0.58414040	0.78762216
0.54478999	0.81533585
0.50412714	0.84108532
0.46224979	0.86480854
0.41925885	0.88644836
0.37525787	0.90595265
0.33035287	0.92327442
0.28465202	0.93837195
0.23826541	0.95120885
0.19130481	0.96175420
0.14388333	0.96998261
0.09611522	0.97587425
0.04811557	0.97941491
0.00000000	0.98059608
-0.04811557	0.97941491
-0.09611522	0.97587425
-0.14388333	0.96998261
-0.19130481	0.96175420
-0.23826541	0.95120885
-0.28465202	0.93837195
-0.33035287	0.92327442
-0.37525787	0.90595265
-0.41925885	0.88644836
-0.46224979	0.86480854
-0.50412714	0.84108532
-0.54478999	0.81533585
-0.58414040	0.78762216
-0.62208357	0.75801102
-0.65852808	0.72657377
-0.69338614	0.69338614
-0.72657377	0.65852808
-0.75801102	0.62208357
-0.78762216	0.58414040
-0.81533585	0.54478999
-0.84108532	0.50412714
-0.86480854	0.46224979
-0.88644836	0.41925885
-0.90595265	0.37525787
-0.92327442	0.33035287
-0.93837195	0.28465202
-0.95120885	0.23826541
-0.96175420	0.19130481
-0.96998261	0.14388333
-0.97587425	0.09611522
-0.97941491	0.04811557
-0.98059608	0.00000000
-0.97941491	-0.04811557
-0.97587425	-0.09611522
-0.96998261	-0.14388333
-0.96175420	-0.19130481
-0.95120885	-0.23826541
-0.93837195	-0.28465202
-0.92327442	-0.33035287
-0.90595265	-0.37525787
-0.88644836	-0.41925885
-0.86480854	-0.46224979
-0.84108532	-0.50412714
-0.81533585	-0.54478999
-0.78762216	-0.58414040
-0.75801102	-0.62208357
-0.72657377	-0.65852808
-0.69338614	-0.69338614
-0.65852808	-0.72657377
-0.62208357	-0.75801102
-0.58414040	-0.78762216
-0.54478999	-0.81533585
-0.50412714	-0.84108532
-0.46224979	-0.86480854
-0.41925885	-0.88644836
-0.37525787	-0.90595265
-0.33035287	-0.92327442
-0.28465202	-0.93837195
-0.23826541	-0.95120885
-0.19130481	-0.96175420
-0.14388333	-0.96998261
-0.09611522	-0.97587425
-0.04811557	-0.97941491
0.00000000	-0.98059608
0.04811557	-0.97941491
0.09611522	-0.97587425
0.14388333	-0.96998261
0.19130481	-0.96175420
0.23826541	-0.95120885
0.28465202	-0.93837195
0.33035287	-0.92327442
0.37525787	-0.90595265
0.41925885	-0.88644836
0.46224979	-0.86480854
0.50412714	-0.84108532
0.54478999	-0.81533585
0.58414040	-0.78762216
0.62208357	-0.75801102
0.65852808	-0.72657377
0.69338614	-0.69338614
0.72657377	-0.65852808
0.75801102	-0.62208357
0.78762216	-0.58414040
0.81533585	-0.54478999
0.84108532	-0.50412714
0.86480854	-0.46224979
0.88644836	-0.41925885
0.90595265	-0.37525787
0.92327442	-0.33035287
0.93837195	-0.28465202
0.95120885	-0.23826541
0.96175420	-0.19130481
0.96998261	-0.14388333
0.97587425	-0.09611522
0.97941491	-0.04811557


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t03.txt <==
x	y
0.97074866	0.00000000
0.96957935	0.04763238
0.96607424	0.09515001
0.96024177	0.14243841
0.95209600	0.18938367
0.94165654	0.23587268
0.92894855	0.28179346
0.91400264	0.32703537
0.89685482	0.37148943
0.87754639	0.41504853
0.85612389	0.45760775
0.83263890	0.49906455
0.80714801	0.53931906
0.77971263	0.57827430
0.75039886	0.61583643
0.71927731	0.65191496
0.68642296	0.68642296
0.65191496	0.71927731
0.61583643	0.75039886
0.57827430	0.77971263
0.53931906	0.80714801
0.49906455	0.83263890
0.45760775	0.85612389
0.41504853	0.87754639
0.37148943	0.89685482
0.32703537	0.91400264
0.28179346	0.92894855
0.23587268	0.94165654
0.18938367	0.95209600
0.14243841	0.96024177
0.09515001	0.96607424
0.04763238	0.96957935
-0.00000000	0.97074866
-0.04763238	0.96957935
-0.09515001	0.96607424
-0.14243841	0.96024177
-0.18938367	0.95209600
-0.23587268	0.94165654
-0.28179346	0.92894855
-0.32703537	0.91400264
-0.37148943	0.89685482
-0.41504853	0.87754639
-0.45760775	0.85612389
-0.49906455	0.83263890
-0.53931906	0.80714801
-0.57827430	0.77971263
-0.61583643	0.75039886
-0.65191496	0.71927731
-0.68642296	0.68642296
-0.71927731	0.65191496
-0.75039886	0.61583643
-0.77971263	0.57827430
-0.80714801	0.53931906
-0.83263890	0.49906455
-0.85612389	0.45760775
-0.87754639	0.41504853
-0.89685482	0.37148943
-0.91400264	0.32703537
-0.92894855	0.28179346
-0.94165654	0.23587268
-0.95209600	0.18938367
-0.96024177	0.14243841
-0.96607424	0.09515001
-0.96957935	0.04763238
-0.97074866	-0.00000000
-0.96957935	-0.04763238
-0.96607424	-0.09515001
-0.96024177	-0.14243841
-0.95209600	-0.18938367
-0.94165654	-0.23587268
-0.92894855	-0.28179346
-0.91400264	-0.32703537
-0.89685482	-0.37148943
-0.87754639	-0.41504853
-0.85612389	-0.45760775
-0.83263890	-0.49906455
-0.80714801	-0.53931906
-0.77971263	-0.57827430
-0.75039886	-0.61583643
-0.71927731	-0.65191496
-0.68642296	-0.68642296
-0.65191496	-0.71927731
-0.61583643	-0.75039886
-0.57827430	-0.77971263
-0.53931906	-0.80714801
-0.49906455	-0.83263890
-0.45760775	-0.85612389
-0.41504853	-0.87754639
-0.37148943	-0.89685482
-0.32703537	-0.91400264
-0.28179346	-0.92894855
-0.23587268	-0.94165654
-0.18938367	-0.95209600
-0.14243841	-0.96024177
-0.09515001	-0.96607424
-0.04763238	-0.96957935
-0.00000000	-0.97074866
0.04763238	-0.96957935
0.09515001	-0.96607424
0.14243841	-0.96024177
0.18938367	-0.95209600
0.23587268	-0.94165654
0.28179346	-0.92894855
0.32703537	-0.91400264
0.37148943	-0.89685482
0.41504853	-0.87754639
0.45760775	-0.85612389
0.49906455	-0.83263890
0.53931906	-0.80714801
0.57827430	-0.77971263
0.61583643	-0.75039886
0.65191496	-0.71927731
0.68642296	-0.68642296
0.71927731	-0.65191496
0.75039886	-0.61583643
0.77971263	-0.57827430
0.80714801	-0.53931906
0.83263890	-0.49906455
0.85612389	-0.45760775
0.87754639	-0.41504853
0.89685482	-0.37148943
0.91400264	-0.32703537
0.92894855	-0.28179346
0.94165654	-0.23587268
0.95209600	-0.18938367
0.96024177	-0.14243841
0.96607424	-0.09515001
0.96957935	-0.04763238


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t04.txt <==
x	y
0.96080029	0.00000000
0.95964296	0.04714424
0.95617377	0.09417490
0.95040108	0.14097868
0.94233878	0.18744284
0.93200631	0.23345543
0.91942855	0.27890560
0.90463581	0.32368387
0.88766372	0.36768235
0.86855318	0.41079506
0.84735021	0.45291812
0.82410590	0.49395007
0.79887625	0.53379204
0.77172203	0.57234806
0.74270867	0.60952525
0.71190606	0.64523404
0.67938840	0.67938840
0.64523404	0.71190606
0.60952525	0.74270867
0.57234806	0.77172203
0.53379204	0.79887625
0.49395007	0.82410590
0.45291812	0.84735021
0.41079506	0.86855318
0.36768235	0.88766372
0.32368387	0.90463581
0.27890560	0.91942855
0.23345543	0.93200631
0.18744284	0.94233878
0.14097868	0.95040108
0.09417490	0.95617377
0.04714424	0.95964296
-0.00000000	0.96080029
-0.04714424	0.95964296
-0.09417490	0.95617377
-0.14097868	0.95040108
-0.18744284	0.94233878
-0.23345543	0.93200631
-0.27890560	0.91942855
-0.32368387	0.90463581
-0.36768235	0.88766372
-0.41079506	0.86855318
-0.45291812	0.84735021
-0.49395007	0.82410590
-0.53379204	0.79887625
-0.57234806	0.77172203
-0.60952525	0.74270867
-0.64523404	0.71190606
-0.67938840	0.67938840
-0.71190606	0.64523404
-0.74270867	0.60952525
-0.77172203	0.57234806
-0.79887625	0.53379204
-0.82410590	0.49395007
-0.84735021	0.45291812
-0.86855318	0.41079506
-0.88766372	0.36768235
-0.90463581	0.32368387
-0.91942855	0.27890560
-0.93200631	0.23345543
-0.94233878	0.18744284
-0.95040108	0.14097868
-0.95617377	0.09417490
-0.95964296	0.04714424
-0.96080029	-0.00000000
-0.95964296	-0.04714424
-0.95617377	-0.09417490
-0.95040108	-0.14097868
-0.94233878	-0.18744284
-0.93200631	-0.23345543
-0.91942855	-0.27890560
-0.90463581	-0.32368387
-0.88766372	-0.36768235
-0.86855318	-0.41079506
-0.84735021	-0.45291812
-0.82410590	-0.49395007
-0.79887625	-0.53379204
-0.77172203	-0.57234806
-0.74270867	-0.60952525
-0.71190606	-0.64523404
-0.67938840	-0.67938840
-0.64523404	-0.71190606
-0.60952525	-0.74270867
-0.57234806	-0.77172203
-0.53379204	-0.79887625
-0.49395007	-0.82410590
-0.45291812	-0.84735021
-0.41079506	-0.86855318
-0.36768235	-0.88766372
-0.32368387	-0.90463581
-0.27890560	-0.91942855
-0.23345543	-0.93200631
-0.18744284	-0.94233878
-0.14097868	-0.95040108
-0.09417490	-0.95617377
-0.04714424	-0.95964296
0.00000000	-0.96080029
0.04714424	-0.95964296
0.09417490	-0.95617377
0.14097868	-0.95040108
0.18744284	-0.94233878
0.23345543	-0.93200631
0.27890560	-0.91942855
0.32368387	-0.90463581
0.36768235	-0.88766372
0.41079506	-0.86855318
0.45291812	-0.84735021
0.49395007	-0.82410590
0.53379204	-0.79887625
0.57234806	-0.77172203
0.60952525	-0.74270867
0.64523404	-0.71190606
0.67938840	-0.67938840
0.71190606	-0.64523404
0.74270867	-0.60952525
0.77172203	-0.57234806
0.79887625	-0.53379204
0.82410590	-0.49395007
0.84735021	-0.45291812
0.86855318	-0.41079506
0.88766372	-0.36768235
0.90463581	-0.32368387
0.91942855	-0.27890560
0.93200631	-0.23345543
0.94233878	-0.18744284
0.95040108	-0.14097868
0.95617377	-0.09417490
0.95964296	-0.04714424


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t05.txt <==
x	y
0.95074781	0.00000000
0.94960259	0.04665098
0.94616970	0.09318958
0.94045740	0.13950368
0.93247945	0.18548170
0.92225509	0.23101287
0.90980893	0.27598752
0.89517096	0.32029729
0.87837644	0.36383543
0.85946584	0.40649707
0.83848471	0.44817941
0.81548360	0.48878206
0.79051791	0.52820718
0.76364780	0.56635981
0.73493799	0.60314802
0.70445766	0.63848320
0.67228022	0.67228022
0.63848320	0.70445766
0.60314802	0.73493799
0.56635981	0.76364780
0.52820718	0.79051791
0.48878206	0.81548360
0.44817941	0.83848471
0.40649707	0.85946584
0.36383543	0.87837644
0.32029729	0.89517096
0.27598752	0.90980893
0.23101287	0.92225509
0.18548170	0.93247945
0.13950368	0.94045740
0.09318958	0.94616970
0.04665098	0.94960259
-0.00000000	0.95074781
-0.04665098	0.94960259
-0.09318958	0.94616970
-0.13950368	0.94045740
-0.18548170	0.93247945
-0.23101287	0.92225509
-0.27598752	0.90980893
-0.32029729	0.89517096
-0.36383543	0.87837644
-0.40649707	0.85946584
-0.44817941	0.83848471
-0.48878206	0.81548360
-0.52820718	0.79051791
-0.56635981	0.76364780
-0.60314802	0.73493799
-0.63848320	0.70445766
-0.67228022	0.67228022
-0.70445766	0.63848320
-0.73493799	0.60314802
-0.76364780	0.56635981
-0.79051791	0.52820718
-0.81548360	0.48878206
-0.83848471	0.44817941
-0.85946584	0.40649707
-0.87837644	0.36383543
-0.89517096	0.32029729
-0.90980893	0.27598752
-0.92225509	0.23101287
-0.93247945	0.18548170
-0.94045740	0.13950368
-0.94616970	0.09318958
-0.94960259	0.04665098
-0.95074781	0.00000000
-0.94960259	-0.04665098
-0.94616970	-0.09318958
-0.94045740	-0.13950368
-0.93247945	-0.18548170
-0.92225509	-0.23101287
-0.90980893	-0.27598752
-0.89517096	-0.32029729
-0.87837644	-0.36383543
-0.85946584	-0.40649707
-0.83848471	-0.44817941
-0.81548360	-0.48878206
-0.79051791	-0.52820718
-0.76364780	-0.56635981
-0.73493799	-0.60314802
-0.70445766	-0.63848320
-0.67228022	-0.67228022
-0.63848320	-0.70445766
-0.60314802	-0.73493799
-0.56635981	-0.76364780
-0.52820718	-0.79051791
-0.48878206	-0.81548360
-0.44817941	-0.83848471
-0.40649707	-0.85946584
-0.36383543	-0.87837644
-0.32029729	-0.89517096
-0.27598752	-0.90980893
-0.23101287	-0.92225509
-0.18548170	-0.93247945
-0.13950368	-0.94045740
-0.09318958	-0.94616970
-0.04665098	-0.94960259
0.00000000	-0.95074781
0.04665098	-0.94960259
0.09318958	-0.94616970
0.13950368	-0.94045740
0.18548170	-0.93247945
0.23101287	-0.92225509
0.27598752	-0.90980893
0.32029729	-0.89517096
0.36383543	-0.87837644
0.40649707	-0.85946584
0.44817941	-0.83848471
0.48878206	-0.81548360
0.52820718	-0.79051791
0.56635981	-0.76364780
0.60314802	-0.73493799
0.63848320	-0.70445766
0.67228022	-0.67228022
0.70445766	-0.63848320
0.73493799	-0.60314802
0.76364780	-0.56635981
0.79051791	-0.52820718
0.81548360	-0.48878206
0.83848471	-0.44817941
0.85946584	-0.40649707
0.87837644	-0.36383543
0.89517096	-0.32029729
0.90980893	-0.27598752
0.92225509	-0.23101287
0.93247945	-0.18548170
0.94045740	-0.13950368
0.94616970	-0.09318958
0.94960259	-0.04665098


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t06.txt <==
x	y
0.94058787	0.00000000
0.93945489	0.04615246
0.93605868	0.09219373
0.93040743	0.13801290
0.92251474	0.18349959
0.91239963	0.22854421
0.90008647	0.27303825
0.88560493	0.31687451
0.86898988	0.35994739
0.85028136	0.40215313
0.82952444	0.44339005
0.80676913	0.48355880
0.78207023	0.52256262
0.75548726	0.56030754
0.72708426	0.59670263
0.69692964	0.63166021
0.66509606	0.66509606
0.63166021	0.69692964
0.59670263	0.72708426
0.56030754	0.75548726
0.52256262	0.78207023
0.48355880	0.80676913
0.44339005	0.82952444
0.40215313	0.85028136
0.35994739	0.86898988
0.31687451	0.88560493
0.27303825	0.90008647
0.22854421	0.91239963
0.18349959	0.92251474
0.13801290	0.93040743
0.09219373	0.93605868
0.04615246	0.93945489
-0.00000000	0.94058787
-0.04615246	0.93945489
-0.09219373	0.93605868
-0.13801290	0.93040743
-0.18349959	0.92251474
-0.22854421	0.91239963
-0.27303825	0.90008647
-0.31687451	0.88560493
-0.35994739	0.86898988
-0.40215313	0.85028136
-0.44339005	0.82952444
-0.48355880	0.80676913
-0.52256262	0.78207023
-0.56030754	0.75548726
-0.59670263	0.72708426
-0.63166021	0.69692964
-0.66509606	0.66509606
-0.69692964	0.63166021
-0.72708426	0.59670263
-0.75548726	0.56030754
-0.78207023	0.52256262
-0.80676913	0.48355880
-0.82952444	0.44339005
-0.85028136	0.40215313
-0.86898988	0.35994739
-0.88560493	0.31687451
-0.90008647	0.27303825
-0.91239963	0.22854421
-0.92251474	0.18349959
-0.93040743	0.13801290
-0.93605868	0.09219373
-0.93945489	0.04615246
-0.94058787	0.00000000
-0.93945489	-0.04615246
-0.93605868	-0.09219373
-0.93040743	-0.13801290
-0.92251474	-0.18349959
-0.91239963	-0.22854421
-0.90008647	-0.27303825
-0.88560493	-0.31687451
-0.86898988	-0.35994739
-0.85028136	-0.40215313
-0.82952444	-0.44339005
-0.80676913	-0.48355880
-0.78207023	-0.52256262
-0.75548726	-0.56030754
-0.72708426	-0.59670263
-0.69692964	-0.63166021
-0.66509606	-0.66509606
-0.63166021	-0.69692964
-0.59670263	-0.72708426
-0.56030754	-0.75548726
-0.52256262	-0.78207023
-0.48355880	-0.80676913
-0.44339005	-0.82952444
-0.40215313	-0.85028136
-0.35994739	-0.86898988
-0.31687451	-0.88560493
-0.27303825	-0.90008647
-0.22854421	-0.91239963
-0.18349959	-0.92251474
-0.13801290	-0.93040743
-0.09219373	-0.93605868
-0.04615246	-0.93945489
0.00000000	-0.94058787
0.04615246	-0.93945489
0.09219373	-0.93605868
0.13801290	-0.93040743
0.18349959	-0.92251474
0.22854421	-0.91239963
0.27303825	-0.90008647
0.31687451	-0.88560493
0.35994739	-0.86898988
0.40215313	-0.85028136
0.44339005	-0.82952444
0.48355880	-0.80676913
0.52256262	-0.78207023
0.56030754	-0.75548726
0.59670263	-0.72708426
0.63166021	-0.69692964
0.66509606	-0.66509606
0.69692964	-0.63166021
0.72708426	-0.59670263
0.75548726	-0.56030754
0.78207023	-0.52256262
0.80676913	-0.48355880
0.82952444	-0.44339005
0.85028136	-0.40215313
0.86898988	-0.35994739
0.88560493	-0.31687451
0.90008647	-0.27303825
0.91239963	-0.22854421
0.92251474	-0.18349959
0.93040743	-0.13801290
0.93605868	-0.09219373
0.93945489	-0.04615246


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t07.txt <==
x	y
0.93031695	0.00000000
0.92919635	0.04564849
0.92583722	0.09118701
0.92024768	0.13650585
0.91244117	0.18149583
0.90243652	0.22604858
0.89025782	0.27005676
0.87593441	0.31341434
0.85950079	0.35601689
0.84099657	0.39776175
0.82046630	0.43854838
0.79795947	0.47827850
0.77353028	0.51685641
0.74723758	0.55418916
0.71914473	0.59018683
0.68931939	0.62476268
0.65783343	0.65783343
0.62476268	0.68931939
0.59018683	0.71914473
0.55418916	0.74723758
0.51685641	0.77353028
0.47827850	0.79795947
0.43854838	0.82046630
0.39776175	0.84099657
0.35601689	0.85950079
0.31341434	0.87593441
0.27005676	0.89025782
0.22604858	0.90243652
0.18149583	0.91244117
0.13650585	0.92024768
0.09118701	0.92583722
0.04564849	0.92919635
-0.00000000	0.93031695
-0.04564849	0.92919635
-0.09118701	0.92583722
-0.13650585	0.92024768
-0.18149583	0.91244117
-0.22604858	0.90243652
-0.27005676	0.89025782
-0.31341434	0.87593441
-0.35601689	0.85950079
-0.39776175	0.84099657
-0.43854838	0.82046630
-0.47827850	0.79795947
-0.51685641	0.77353028
-0.55418916	0.74723758
-0.59018683	0.71914473
-0.62476268	0.68931939
-0.65783343	0.65783343
-0.68931939	0.62476268
-0.71914473	0.59018683
-0.74723758	0.55418916
-0.77353028	0.51685641
-0.79795947	0.47827850
-0.82046630	0.43854838
-0.84099657	0.39776175
-0.85950079	0.35601689
-0.87593441	0.31341434
-0.89025782	0.27005676
-0.90243652	0.22604858
-0.91244117	0.18149583
-0.92024768	0.13650585
-0.92583722	0.09118701
-0.92919635	0.04564849
-0.93031695	0.00000000
-0.92919635	-0.04564849
-0.92583722	-0.09118701
-0.92024768	-0.13650585
-0.91244117	-0.18149583
-0.90243652	-0.22604858
-0.89025782	-0.27005676
-0.87593441	-0.31341434
-0.85950079	-0.35601689
-0.84099657	-0.39776175
-0.82046630	-0.43854838
-0.79795947	-0.47827850
-0.77353028	-0.51685641
-0.74723758	-0.55418916
-0.71914473	-0.59018683
-0.68931939	-0.62476268
-0.65783343	-0.65783343
-0.62476268	-0.68931939
-0.59018683	-0.71914473
-0.55418916	-0.74723758
-0.51685641	-0.77353028
-0.47827850	-0.79795947
-0.43854838	-0.82046630
-0.39776175	-0.84099657
-0.35601689	-0.85950079
-0.31341434	-0.87593441
-0.27005676	-0.89025782
-0.22604858	-0.90243652
-0.18149583	-0.91244117
-0.13650585	-0.92024768
-0.09118701	-0.92583722
-0.04564849	-0.92919635
0.00000000	-0.93031695
0.04564849	-0.92919635
0.09118701	-0.92583722
0.13650585	-0.92024768
0.18149583	-0.91244117
0.22604858	-0.90243652
0.27005676	-0.89025782
0.31341434	-0.87593441
0.35601689	-0.85950079
0.39776175	-0.84099657
0.43854838	-0.82046630
0.47827850	-0.79795947
0.51685641	-0.77353028
0.55418916	-0.74723758
0.59018683	-0.71914473
0.62476268	-0.68931939
0.65783343	-0.65783343
0.68931939	-0.62476268
0.71914473	-0.59018683
0.74723758	-0.55418916
0.77353028	-0.51685641
0.79795947	-0.47827850
0.82046630	-0.43854838
0.84099657	-0.39776175
0.85950079	-0.35601689
0.87593441	-0.31341434
0.89025782	-0.27005676
0.90243652	-0.22604858
0.91244117	-0.18149583
0.92024768	-0.13650585
0.92583722	-0.09118701
0.92919635	-0.04564849


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t08.txt <==
x	y
0.91993134	0.00000000
0.91882325	0.04513889
0.91550162	0.09016904
0.90997448	0.13498196
0.90225512	0.17946970
0.89236215	0.22352508
0.88031941	0.26704197
0.86615590	0.30991554
0.84990574	0.35204248
0.83160808	0.39332133
0.81130701	0.43365263
0.78905143	0.47293923
0.76489496	0.51108647
0.73889578	0.54800246
0.71111654	0.58359827
0.68162416	0.61778813
0.65048969	0.65048969
0.61778813	0.68162416
0.58359827	0.71111654
0.54800246	0.73889578
0.51108647	0.76489496
0.47293923	0.78905143
0.43365263	0.81130701
0.39332133	0.83160808
0.35204248	0.84990574
0.30991554	0.86615590
0.26704197	0.88031941
0.22352508	0.89236215
0.17946970	0.90225512
0.13498196	0.90997448
0.09016904	0.91550162
0.04513889	0.91882325
-0.00000000	0.91993134
-0.04513889	0.91882325
-0.09016904	0.91550162
-0.13498196	0.90997448
-0.17946970	0.90225512
-0.22352508	0.89236215
-0.26704197	0.88031941
-0.30991554	0.86615590
-0.35204248	0.84990574
-0.39332133	0.83160808
-0.43365263	0.81130701
-0.47293923	0.78905143
-0.51108647	0.76489496
-0.54800246	0.73889578
-0.58359827	0.71111654
-0.61778813	0.68162416
-0.65048969	0.65048969
-0.68162416	0.61778813
-0.71111654	0.58359827
-0.73889578	0.54800246
-0.76489496	0.51108647
-0.78905143	0.47293923
-0.81130701	0.43365263
-0.83160808	0.39332133
-0.84990574	0.35204248
-0.86615590	0.30991554
-0.88031941	0.26704197
-0.89236215	0.22352508
-0.90225512	0.17946970
-0.90997448	0.13498196
-0.91550162	0.09016904
-0.91882325	0.04513889
-0.91993134	0.00000000
-0.91882325	-0.04513889
-0.91550162	-0.09016904
-0.90997448	-0.13498196
-0.90225512	-0.17946970
-0.89236215	-0.22352508
-0.88031941	-0.26704197
-0.86615590	-0.30991554
-0.84990574	-0.35204248
-0.83160808	-0.39332133
-0.81130701	-0.43365263
-0.78905143	-0.47293923
-0.76489496	-0.51108647
-0.73889578	-0.54800246
-0.71111654	-0.58359827
-0.68162416	-0.61778813
-0.65048969	-0.65048969
-0.61778813	-0.68162416
-0.58359827	-0.71111654
-0.54800246	-0.73889578
-0.51108647	-0.76489496
-0.47293923	-0.78905143
-0.43365263	-0.81130701
-0.39332133	-0.83160808
-0.35204248	-0.84990574
-0.30991554	-0.86615590
-0.26704197	-0.88031941
-0.22352508	-0.89236215
-0.17946970	-0.90225512
-0.13498196	-0.90997448
-0.09016904	-0.91550162
-0.04513889	-0.91882325
0.00000000	-0.91993134
0.04513889	-0.91882325
0.09016904	-0.91550162
0.13498196	-0.90997448
0.17946970	-0.90225512
0.22352508	-0.89236215
0.26704197	-0.88031941
0.30991554	-0.86615590
0.35204248	-0.84990574
0.39332133	-0.83160808
0.43365263	-0.81130701
0.47293923	-0.78905143
0.51108647	-0.76489496
0.54800246	-0.73889578
0.58359827	-0.71111654
0.61778813	-0.68162416
0.65048969	-0.65048969
0.68162416	-0.61778813
0.71111654	-0.58359827
0.73889578	-0.54800246
0.76489496	-0.51108647
0.78905143	-0.47293923
0.81130701	-0.43365263
0.83160808	-0.39332133
0.84990574	-0.35204248
0.86615590	-0.30991554
0.88031941	-0.26704197
0.89236215	-0.22352508
0.90225512	-0.17946970
0.90997448	-0.13498196
0.91550162	-0.09016904
0.91882325	-0.04513889


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t09.txt <==
x	y
0.90942710	0.00000000
0.90833166	0.04462347
0.90504796	0.08913944
0.89958393	0.13344067
0.89195272	0.17742043
0.88217271	0.22097276
0.87026748	0.26399275
0.85626569	0.30637676
0.84020109	0.34802269
0.82211237	0.38883019
0.80204310	0.42870097
0.78004165	0.46753897
0.75616100	0.50525063
0.73045870	0.54174509
0.70299666	0.57693445
0.67384104	0.61073392
0.64306207	0.64306207
0.61073392	0.67384104
0.57693445	0.70299666
0.54174509	0.73045870
0.50525063	0.75616100
0.46753897	0.78004165
0.42870097	0.80204310
0.38883019	0.82211237
0.34802269	0.84020109
0.30637676	0.85626569
0.26399275	0.87026748
0.22097276	0.88217271
0.17742043	0.89195272
0.13344067	0.89958393
0.08913944	0.90504796
0.04462347	0.90833166
-0.00000000	0.90942710
-0.04462347	0.90833166
-0.08913944	0.90504796
-0.13344067	0.89958393
-0.17742043	0.89195272
-0.22097276	0.88217271
-0.26399275	0.87026748
-0.30637676	0.85626569
-0.34802269	0.84020109
-0.38883019	0.82211237
-0.42870097	0.80204310
-0.46753897	0.78004165
-0.50525063	0.75616100
-0.54174509	0.73045870
-0.57693445	0.70299666
-0.61073392	0.67384104
-0.64306207	0.64306207
-0.67384104	0.61073392
-0.70299666	0.57693445
-0.73045870	0.54174509
-0.75616100	0.50525063
-0.78004165	0.46753897
-0.80204310	0.42870097
-0.82211237	0.38883019
-0.84020109	0.34802269
-0.85626569	0.30637676
-0.87026748	0.26399275
-0.88217271	0.22097276
-0.89195272	0.17742043
-0.89958393	0.13344067
-0.90504796	0.08913944
-0.90833166	0.04462347
-0.90942710	0.00000000
-0.90833166	-0.04462347
-0.90504796	-0.08913944
-0.89958393	-0.13344067
-0.89195272	-0.17742043
-0.88217271	-0.22097276
-0.87026748	-0.26399275
-0.85626569	-0.30637676
-0.84020109	-0.34802269
-0.82211237	-0.38883019
-0.80204310	-0.42870097
-0.78004165	-0.46753897
-0.75616100	-0.50525063
-0.73045870	-0.54174509
-0.70299666	-0.57693445
-0.67384104	-0.61073392
-0.64306207	-0.64306207
-0.61073392	-0.67384104
-0.57693445	-0.70299666
-0.54174509	-0.73045870
-0.50525063	-0.75616100
-0.46753897	-0.78004165
-0.42870097	-0.80204310
-0.38883019	-0.82211237
-0.34802269	-0.84020109
-0.30637676	-0.85626569
-0.26399275	-0.87026748
-0.22097276	-0.88217271
-0.17742043	-0.89195272
-0.13344067	-0.89958393
-0.08913944	-0.90504796
-0.04462347	-0.90833166
0.00000000	-0.90942710
0.04462347	-0.90833166
0.08913944	-0.90504796
0.13344067	-0.89958393
0.17742043	-0.89195272
0.22097276	-0.88217271
0.26399275	-0.87026748
0.30637676	-0.85626569
0.34802269	-0.84020109
0.38883019	-0.82211237
0.42870097	-0.80204310
0.46753897	-0.78004165
0.50525063	-0.75616100
0.54174509	-0.73045870
0.57693445	-0.70299666
0.61073392	-0.67384104
0.64306207	-0.64306207
0.67384104	-0.61073392
0.70299666	-0.57693445
0.73045870	-0.54174509
0.75616100	-0.50525063
0.78004165	-0.46753897
0.80204310	-0.42870097
0.82211237	-0.38883019
0.84020109	-0.34802269
0.85626569	-0.30637676
0.87026748	-0.26399275
0.88217271	-0.22097276
0.89195272	-0.17742043
0.89958393	-0.13344067
0.90504796	-0.08913944
0.90833166	-0.04462347


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t10.txt <==
x	y
0.89880008	0.00000000
0.89771743	0.04410203
0.89447211	0.08809781
0.88907192	0.13188136
0.88152989	0.17534720
0.87186417	0.21839060
0.86009805	0.26090789
0.84625988	0.30279663
0.83038300	0.34395590
0.81250565	0.38428655
0.79267090	0.42369142
0.77092654	0.46207559
0.74732495	0.49934657
0.72192299	0.53541458
0.69478186	0.57019273
0.66596693	0.60359724
0.63554763	0.63554763
0.60359724	0.66596693
0.57019273	0.69478186
0.53541458	0.72192299
0.49934657	0.74732495
0.46207559	0.77092654
0.42369142	0.79267090
0.38428655	0.81250565
0.34395590	0.83038300
0.30279663	0.84625988
0.26090789	0.86009805
0.21839060	0.87186417
0.17534720	0.88152989
0.13188136	0.88907192
0.08809781	0.89447211
0.04410203	0.89771743
-0.00000000	0.89880008
-0.04410203	0.89771743
-0.08809781	0.89447211
-0.13188136	0.88907192
-0.17534720	0.88152989
-0.21839060	0.87186417
-0.26090789	0.86009805
-0.30279663	0.84625988
-0.34395590	0.83038300
-0.38428655	0.81250565
-0.42369142	0.79267090
-0.46207559	0.77092654
-0.49934657	0.74732495
-0.53541458	0.72192299
-0.57019273	0.69478186
-0.60359724	0.66596693
-0.63554763	0.63554763
-0.66596693	0.60359724
-0.69478186	0.57019273
-0.72192299	0.53541458
-0.74732495	0.49934657
-0.77092654	0.46207559
-0.79267090	0.42369142
-0.81250565	0.38428655
-0.83038300	0.34395590
-0.84625988	0.30279663
-0.86009805	0.26090789
-0.87186417	0.21839060
-0.88152989	0.17534720
-0.88907192	0.13188136
-0.89447211	0.08809781
-0.89771743	0.04410203
-0.89880008	0.00000000
-0.89771743	-0.04410203
-0.89447211	-0.08809781
-0.88907192	-0.13188136
-0.88152989	-0.17534720
-0.87186417	-0.21839060
-0.86009805	-0.26090789
-0.84625988	-0.30279663
-0.83038300	-0.34395590
-0.81250565	-0.38428655
-0.79267090	-0.42369142
-0.77092654	-0.46207559
-0.74732495	-0.49934657
-0.72192299	-0.53541458
-0.69478186	-0.57019273
-0.66596693	-0.60359724
-0.63554763	-0.63554763
-0.60359724	-0.66596693
-0.57019273	-0.69478186
-0.53541458	-0.72192299
-0.49934657	-0.74732495
-0.46207559	-0.77092654
-0.42369142	-0.79267090
-0.38428655	-0.81250565
-0.34395590	-0.83038300
-0.30279663	-0.84625988
-0.26090789	-0.86009805
-0.21839060	-0.87186417
-0.17534720	-0.88152989
-0.13188136	-0.88907192
-0.08809781	-0.89447211
-0.04410203	-0.89771743
0.00000000	-0.89880008
0.04410203	-0.89771743
0.08809781	-0.89447211
0.13188136	-0.88907192
0.17534720	-0.88152989
0.21839060	-0.87186417
0.26090789	-0.86009805
0.30279663	-0.84625988
0.34395590	-0.83038300
0.38428655	-0.81250565
0.42369142	-0.79267090
0.46207559	-0.77092654
0.49934657	-0.74732495
0.53541458	-0.72192299
0.57019273	-0.69478186
0.60359724	-0.66596693
0.63554763	-0.63554763
0.66596693	-0.60359724
0.69478186	-0.57019273
0.72192299	-0.53541458
0.74732495	-0.49934657
0.77092654	-0.46207559
0.79267090	-0.42369142
0.81250565	-0.38428655
0.83038300	-0.34395590
0.84625988	-0.30279663
0.86009805	-0.26090789
0.87186417	-0.21839060
0.88152989	-0.17534720
0.88907192	-0.13188136
0.89447211	-0.08809781
0.89771743	-0.04410203


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t11.txt <==
x	y
0.88804585	0.00000000
0.88697616	0.04357434
0.88376967	0.08704371
0.87843409	0.13030339
0.87098230	0.17324915
0.86143223	0.21577754
0.84980689	0.25778610
0.83613430	0.29917364
0.82044739	0.33984043
0.80278394	0.37968853
0.78318652	0.41862192
0.76170233	0.45654681
0.73838314	0.49337184
0.71328512	0.52900830
0.68646873	0.56337032
0.65799857	0.59637514
0.62794324	0.62794324
0.59637514	0.65799857
0.56337032	0.68646873
0.52900830	0.71328512
0.49337184	0.73838314
0.45654681	0.76170233
0.41862192	0.78318652
0.37968853	0.80278394
0.33984043	0.82044739
0.29917364	0.83613430
0.25778610	0.84980689
0.21577754	0.86143223
0.17324915	0.87098230
0.13030339	0.87843409
0.08704371	0.88376967
0.04357434	0.88697616
-0.00000000	0.88804585
-0.04357434	0.88697616
-0.08704371	0.88376967
-0.13030339	0.87843409
-0.17324915	0.87098230
-0.21577754	0.86143223
-0.25778610	0.84980689
-0.29917364	0.83613430
-0.33984043	0.82044739
-0.37968853	0.80278394
-0.41862192	0.78318652
-0.45654681	0.76170233
-0.49337184	0.73838314
-0.52900830	0.71328512
-0.56337032	0.68646873
-0.59637514	0.65799857
-0.62794324	0.62794324
-0.65799857	0.59637514
-0.68646873	0.56337032
-0.71328512	0.52900830
-0.73838314	0.49337184
-0.76170233	0.45654681
-0.78318652	0.41862192
-0.80278394	0.37968853
-0.82044739	0.33984043
-0.83613430	0.29917364
-0.84980689	0.25778610
-0.86143223	0.21577754
-0.87098230	0.17324915
-0.87843409	0.13030339
-0.88376967	0.08704371
-0.88697616	0.04357434
-0.88804585	0.00000000
-0.88697616	-0.04357434
-0.88376967	-0.08704371
-0.87843409	-0.13030339
-0.87098230	-0.17324915
-0.86143223	-0.21577754
-0.84980689	-0.25778610
-0.83613430	-0.29917364
-0.82044739	-0.33984043
-0.80278394	-0.37968853
-0.78318652	-0.41862192
-0.76170233	-0.45654681
-0.73838314	-0.49337184
-0.71328512	-0.52900830
-0.68646873	-0.56337032
-0.65799857	-0.59637514
-0.62794324	-0.62794324
-0.59637514	-0.65799857
-0.56337032	-0.68646873
-0.52900830	-0.71328512
-0.49337184	-0.73838314
-0.45654681	-0.76170233
-0.41862192	-0.78318652
-0.37968853	-0.80278394
-0.33984043	-0.82044739
-0.29917364	-0.83613430
-0.25778610	-0.84980689
-0.21577754	-0.86143223
-0.17324915	-0.87098230
-0.13030339	-0.87843409
-0.08704371	-0.88376967
-0.04357434	-0.88697616
0.00000000	-0.88804585
0.04357434	-0.88697616
0.08704371	-0.88376967
0.13030339	-0.87843409
0.17324915	-0.87098230
0.21577754	-0.86143223
0.25778610	-0.84980689
0.29917364	-0.83613430
0.33984043	-0.82044739
0.37968853	-0.80278394
0.41862192	-0.78318652
0.45654681	-0.76170233
0.49337184	-0.73838314
0.52900830	-0.71328512
0.56337032	-0.68646873
0.59637514	-0.65799857
0.62794324	-0.62794324
0.65799857	-0.59637514
0.68646873	-0.56337032
0.71328512	-0.52900830
0.73838314	-0.49337184
0.76170233	-0.45654681
0.78318652	-0.41862192
0.80278394	-0.37968853
0.82044739	-0.33984043
0.83613430	-0.29917364
0.84980689	-0.25778610
0.86143223	-0.21577754
0.87098230	-0.17324915
0.87843409	-0.13030339
0.88376967	-0.08704371
0.88697616	-0.04357434


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t12.txt <==
x	y
0.87715974	0.00000000
0.87610316	0.04304019
0.87293598	0.08597669
0.86766581	0.12870607
0.86030536	0.17112538
0.85087236	0.21313243
0.83938954	0.25462603
0.82588455	0.29550622
0.81038993	0.33567450
0.79294302	0.37503412
0.77358583	0.41349024
0.75236501	0.45095023
0.72933167	0.48732384
0.70454131	0.52252345
0.67805365	0.55646425
0.64993250	0.58906448
0.62024560	0.62024560
0.58906448	0.64993250
0.55646425	0.67805365
0.52252345	0.70454131
0.48732384	0.72933167
0.45095023	0.75236501
0.41349024	0.77358583
0.37503412	0.79294302
0.33567450	0.81038993
0.29550622	0.82588455
0.25462603	0.83938954
0.21313243	0.85087236
0.17112538	0.86030536
0.12870607	0.86766581
0.08597669	0.87293598
0.04304019	0.87610316
-0.00000000	0.87715974
-0.04304019	0.87610316
-0.08597669	0.87293598
-0.12870607	0.86766581
-0.17112538	0.86030536
-0.21313243	0.85087236
-0.25462603	0.83938954
-0.29550622	0.82588455
-0.33567450	0.81038993
-0.37503412	0.79294302
-0.41349024	0.77358583
-0.45095023	0.75236501
-0.48732384	0.72933167
-0.52252345	0.70454131
-0.55646425	0.67805365
-0.58906448	0.64993250
-0.62024560	0.62024560
-0.64993250	0.58906448
-0.67805365	0.55646425
-0.70454131	0.52252345
-0.72933167	0.48732384
-0.75236501	0.45095023
-0.77358583	0.41349024
-0.79294302	0.37503412
-0.81038993	0.33567450
-0.82588455	0.29550622
-0.83938954	0.25462603
-0.85087236	0.21313243
-0.86030536	0.17112538
-0.86766581	0.12870607
-0.87293598	0.08597669
-0.87610316	0.04304019
-0.87715974	0.00000000
-0.87610316	-0.04304019
-0.87293598	-0.08597669
-0.86766581	-0.12870607
-0.86030536	-0.17112538
-0.85087236	-0.21313243
-0.83938954	-0.25462603
-0.82588455	-0.29550622
-0.81038993	-0.33567450
-0.79294302	-0.37503412
-0.77358583	-0.41349024
-0.75236501	-0.45095023
-0.72933167	-0.48732384
-0.70454131	-0.52252345
-0.67805365	-0.55646425
-0.64993250	-0.58906448
-0.62024560	-0.62024560
-0.58906448	-0.64993250
-0.55646425	-0.67805365
-0.52252345	-0.70454131
-0.48732384	-0.72933167
-0.45095023	-0.75236501
-0.41349024	-0.77358583
-0.37503412	-0.79294302
-0.33567450	-0.81038993
-0.29550622	-0.82588455
-0.25462603	-0.83938954
-0.21313243	-0.85087236
-0.17112538	-0.86030536
-0.12870607	-0.86766581
-0.08597669	-0.87293598
-0.04304019	-0.87610316
0.00000000	-0.87715974
0.04304019	-0.87610316
0.08597669	-0.87293598
0.12870607	-0.86766581
0.17112538	-0.86030536
0.21313243	-0.85087236
0.25462603	-0.83938954
0.29550622	-0.82588455
0.33567450	-0.81038993
0.37503412	-0.79294302
0.41349024	-0.77358583
0.45095023	-0.75236501
0.48732384	-0.72933167
0.52252345	-0.70454131
0.55646425	-0.67805365
0.58906448	-0.64993250
0.62024560	-0.62024560
0.64993250	-0.58906448
0.67805365	-0.55646425
0.70454131	-0.52252345
0.72933167	-0.48732384
0.75236501	-0.45095023
0.77358583	-0.41349024
0.79294302	-0.37503412
0.81038993	-0.33567450
0.82588455	-0.29550622
0.83938954	-0.25462603
0.85087236	-0.21313243
0.86030536	-0.17112538
0.86766581	-0.12870607
0.87293598	-0.08597669
0.87610316	-0.04304019


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t13.txt <==
x	y
0.86613678	0.00000000
0.86509348	0.04249932
0.86196609	0.08489625
0.85676215	0.12708866
0.84949420	0.16897490
0.84017974	0.21045407
0.82884122	0.25142623
0.81550594	0.29179269
0.80020604	0.33145619
0.78297837	0.37032119
0.76386444	0.40829405
0.74291029	0.44528329
0.72016641	0.48119981
0.69568758	0.51595708
0.66953278	0.54947135
0.64176502	0.58166191
0.61245119	0.61245119
0.58166191	0.64176502
0.54947135	0.66953278
0.51595708	0.69568758
0.48119981	0.72016641
0.44528329	0.74291029
0.40829405	0.76386444
0.37032119	0.78297837
0.33145619	0.80020604
0.29179269	0.81550594
0.25142623	0.82884122
0.21045407	0.84017974
0.16897490	0.84949420
0.12708866	0.85676215
0.08489625	0.86196609
0.04249932	0.86509348
-0.00000000	0.86613678
-0.04249932	0.86509348
-0.08489625	0.86196609
-0.12708866	0.85676215
-0.16897490	0.84949420
-0.21045407	0.84017974
-0.25142623	0.82884122
-0.29179269	0.81550594
-0.33145619	0.80020604
-0.37032119	0.78297837
-0.40829405	0.76386444
-0.44528329	0.74291029
-0.48119981	0.72016641
-0.51595708	0.69568758
-0.54947135	0.66953278
-0.58166191	0.64176502
-0.61245119	0.61245119
-0.64176502	0.58166191
-0.66953278	0.54947135
-0.69568758	0.51595708
-0.72016641	0.48119981
-0.74291029	0.44528329
-0.76386444	0.40829405
-0.78297837	0.37032119
-0.80020604	0.33145619
-0.81550594	0.29179269
-0.82884122	0.25142623
-0.84017974	0.21045407
-0.84949420	0.16897490
-0.85676215	0.12708866
-0.86196609	0.08489625
-0.86509348	0.04249932
-0.86613678	0.00000000
-0.86509348	-0.04249932
-0.86196609	-0.08489625
-0.85676215	-0.12708866
-0.84949420	-0.16897490
-0.84017974	-0.21045407
-0.82884122	-0.25142623
-0.81550594	-0.29179269
-0.80020604	-0.33145619
-0.78297837	-0.37032119
-0.76386444	-0.40829405
-0.74291029	-0.44528329
-0.72016641	-0.48119981
-0.69568758	-0.51595708
-0.66953278	-0.54947135
-0.64176502	-0.58166191
-0.61245119	-0.61245119
-0.58166191	-0.64176502
-0.54947135	-0.66953278
-0.51595708	-0.69568758
-0.48119981	-0.72016641
-0.44528329	-0.74291029
-0.40829405	-0.76386444
-0.37032119	-0.78297837
-0.33145619	-0.80020604
-0.29179269	-0.81550594
-0.25142623	-0.82884122
-0.21045407	-0.84017974
-0.16897490	-0.84949420
-0.12708866	-0.85676215
-0.08489625	-0.86196609
-0.04249932	-0.86509348
0.00000000	-0.86613678
0.04249932	-0.86509348
0.08489625	-0.86196609
0.12708866	-0.85676215
0.16897490	-0.84949420
0.21045407	-0.84017974
0.25142623	-0.82884122
0.29179269	-0.81550594
0.33145619	-0.80020604
0.37032119	-0.78297837
0.40829405	-0.76386444
0.44528329	-0.74291029
0.48119981	-0.72016641
0.51595708	-0.69568758
0.54947135	-0.66953278
0.58166191	-0.64176502
0.61245119	-0.61245119
0.64176502	-0.58166191
0.66953278	-0.54947135
0.69568758	-0.51595708
0.72016641	-0.48119981
0.74291029	-0.44528329
0.76386444	-0.40829405
0.78297837	-0.37032119
0.80020604	-0.33145619
0.81550594	-0.29179269
0.82884122	-0.25142623
0.84017974	-0.21045407
0.84949420	-0.16897490
0.85676215	-0.12708866
0.86196609	-0.08489625
0.86509348	-0.04249932


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t14.txt <==
x	y
0.85497166	0.00000000
0.85394181	0.04195147
0.85085474	0.08380188
0.84571788	0.12545040
0.83854362	0.16679670
0.82934923	0.20774117
0.81815686	0.24818517
0.80499349	0.28803128
0.78989082	0.32718349
0.77288522	0.36554749
0.75401769	0.40303085
0.73333365	0.43954328
0.71088295	0.47499680
0.68671967	0.50930602
0.66090203	0.54238828
0.63349221	0.57416387
0.60455626	0.60455626
0.57416387	0.63349221
0.54238828	0.66090203
0.50930602	0.68671967
0.47499680	0.71088295
0.43954328	0.73333365
0.40303085	0.75401769
0.36554749	0.77288522
0.32718349	0.78989082
0.28803128	0.80499349
0.24818517	0.81815686
0.20774117	0.82934923
0.16679670	0.83854362
0.12545040	0.84571788
0.08380188	0.85085474
0.04195147	0.85394181
-0.00000000	0.85497166
-0.04195147	0.85394181
-0.08380188	0.85085474
-0.12545040	0.84571788
-0.16679670	0.83854362
-0.20774117	0.82934923
-0.24818517	0.81815686
-0.28803128	0.80499349
-0.32718349	0.78989082
-0.36554749	0.77288522
-0.40303085	0.75401769
-0.43954328	0.73333365
-0.47499680	0.71088295
-0.50930602	0.68671967
-0.54238828	0.66090203
-0.57416387	0.63349221
-0.60455626	0.60455626
-0.63349221	0.57416387
-0.66090203	0.54238828
-0.68671967	0.50930602
-0.71088295	0.47499680
-0.73333365	0.43954328
-0.75401769	0.40303085
-0.77288522	0.36554749
-0.78989082	0.32718349
-0.80499349	0.28803128
-0.81815686	0.24818517
-0.82934923	0.20774117
-0.83854362	0.16679670
-0.84571788	0.12545040
-0.85085474	0.08380188
-0.85394181	0.04195147
-0.85497166	0.00000000
-0.85394181	-0.04195147
-0.85085474	-0.08380188
-0.84571788	-0.12545040
-0.83854362	-0.16679670
-0.82934923	-0.20774117
-0.81815686	-0.24818517
-0.80499349	-0.28803128
-0.78989082	-0.32718349
-0.77288522	-0.36554749
-0.75401769	-0.40303085
-0.73333365	-0.43954328
-0.71088295	-0.47499680
-0.68671967	-0.50930602
-0.66090203	-0.54238828
-0.63349221	-0.57416387
-0.60455626	-0.60455626
-0.57416387	-0.63349221
-0.54238828	-0.66090203
-0.50930602	-0.68671967
-0.47499680	-0.71088295
-0.43954328	-0.73333365
-0.40303085	-0.75401769
-0.36554749	-0.77288522
-0.32718349	-0.78989082
-0.28803128	-0.80499349
-0.24818517	-0.81815686
-0.20774117	-0.82934923
-0.16679670	-0.83854362
-0.12545040	-0.84571788
-0.08380188	-0.85085474
-0.04195147	-0.85394181
0.00000000	-0.85497166
0.04195147	-0.85394181
0.08380188	-0.85085474
0.12545040	-0.84571788
0.16679670	-0.83854362
0.20774117	-0.82934923
0.24818517	-0.81815686
0.28803128	-0.80499349
0.32718349	-0.78989082
0.36554749	-0.77288522
0.40303085	-0.75401769
0.43954328	-0.73333365
0.47499680	-0.71088295
0.50930602	-0.68671967
0.54238828	-0.66090203
0.57416387	-0.63349221
0.60455626	-0.60455626
0.63349221	-0.57416387
0.66090203	-0.54238828
0.68671967	-0.50930602
0.71088295	-0.47499680
0.73333365	-0.43954328
0.75401769	-0.40303085
0.77288522	-0.36554749
0.78989082	-0.32718349
0.80499349	-0.28803128
0.81815686	-0.24818517
0.82934923	-0.20774117
0.83854362	-0.16679670
0.84571788	-0.12545040
0.85085474	-0.08380188
0.85394181	-0.04195147


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t15.txt <==
x	y
0.84365874	0.00000000
0.84264251	0.04139637
0.83959629	0.08269302
0.83452740	0.12379045
0.82744807	0.16458965
0.81837534	0.20499235
0.80733107	0.24490120
0.79434188	0.28422007
0.77943904	0.32285422
0.76265846	0.36071059
0.74404058	0.39769798
0.72363023	0.43372727
0.70147660	0.46871168
0.67763305	0.50256692
0.65215702	0.53521144
0.62510989	0.56656658
0.59655681	0.59655681
0.56656658	0.62510989
0.53521144	0.65215702
0.50256692	0.67763305
0.46871168	0.70147660
0.43372727	0.72363023
0.39769798	0.74404058
0.36071059	0.76265846
0.32285422	0.77943904
0.28422007	0.79434188
0.24490120	0.80733107
0.20499235	0.81837534
0.16458965	0.82744807
0.12379045	0.83452740
0.08269302	0.83959629
0.04139637	0.84264251
-0.00000000	0.84365874
-0.04139637	0.84264251
-0.08269302	0.83959629
-0.12379045	0.83452740
-0.16458965	0.82744807
-0.20499235	0.81837534
-0.24490120	0.80733107
-0.28422007	0.79434188
-0.32285422	0.77943904
-0.36071059	0.76265846
-0.39769798	0.74404058
-0.43372727	0.72363023
-0.46871168	0.70147660
-0.50256692	0.67763305
-0.53521144	0.65215702
-0.56656658	0.62510989
-0.59655681	0.59655681
-0.62510989	0.56656658
-0.65215702	0.53521144
-0.67763305	0.50256692
-0.70147660	0.46871168
-0.72363023	0.43372727
-0.74404058	0.39769798
-0.76265846	0.36071059
-0.77943904	0.32285422
-0.79434188	0.28422007
-0.80733107	0.24490120
-0.81837534	0.20499235
-0.82744807	0.16458965
-0.83452740	0.12379045
-0.83959629	0.08269302
-0.84264251	0.04139637
-0.84365874	0.00000000
-0.84264251	-0.04139637
-0.83959629	-0.08269302
-0.83452740	-0.12379045
-0.82744807	-0.16458965
-0.81837534	-0.20499235
-0.80733107	-0.24490120
-0.79434188	-0.28422007
-0.77943904	-0.32285422
-0.76265846	-0.36071059
-0.74404058	-0.39769798
-0.72363023	-0.43372727
-0.70147660	-0.46871168
-0.67763305	-0.50256692
-0.65215702	-0.53521144
-0.62510989	-0.56656658
-0.59655681	-0.59655681
-0.56656658	-0.62510989
-0.53521144	-0.65215702
-0.50256692	-0.67763305
-0.46871168	-0.70147660
-0.43372727	-0.72363023
-0.39769798	-0.74404058
-0.36071059	-0.76265846
-0.32285422	-0.77943904
-0.28422007	-0.79434188
-0.24490120	-0.80733107
-0.20499235	-0.81837534
-0.16458965	-0.82744807
-0.12379045	-0.83452740
-0.08269302	-0.83959629
-0.04139637	-0.84264251
-0.00000000	-0.84365874
0.04139637	-0.84264251
0.08269302	-0.83959629
0.12379045	-0.83452740
0.16458965	-0.82744807
0.20499235	-0.81837534
0.24490120	-0.80733107
0.28422007	-0.79434188
0.32285422	-0.77943904
0.36071059	-0.76265846
0.39769798	-0.74404058
0.43372727	-0.72363023
0.46871168	-0.70147660
0.50256692	-0.67763305
0.53521144	-0.65215702
0.56656658	-0.62510989
0.59655681	-0.59655681
0.62510989	-0.56656658
0.65215702	-0.53521144
0.67763305	-0.50256692
0.70147660	-0.46871168
0.72363023	-0.43372727
0.74404058	-0.39769798
0.76265846	-0.36071059
0.77943904	-0.32285422
0.79434188	-0.28422007
0.80733107	-0.24490120
0.81837534	-0.20499235
0.82744807	-0.16458965
0.83452740	-0.12379045
0.83959629	-0.08269302
0.84264251	-0.04139637


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t16.txt <==
x	y
0.83219198	0.00000000
0.83118957	0.04083373
0.82818475	0.08156908
0.82318476	0.12210792
0.81620164	0.16235260
0.80725223	0.20220616
0.79635807	0.24157258
0.78354542	0.28035703
0.76884514	0.31846608
0.75229264	0.35580792
0.73392780	0.39229258
0.71379487	0.42783218
0.69194234	0.46234109
0.66842287	0.49573618
0.64329310	0.52793700
0.61661358	0.55886598
0.58844859	0.58844859
0.55886598	0.61661358
0.52793700	0.64329310
0.49573618	0.66842287
0.46234109	0.69194234
0.42783218	0.71379487
0.39229258	0.73392780
0.35580792	0.75229264
0.31846608	0.76884514
0.28035703	0.78354542
0.24157258	0.79635807
0.20220616	0.80725223
0.16235260	0.81620164
0.12210792	0.82318476
0.08156908	0.82818475
0.04083373	0.83118957
-0.00000000	0.83219198
-0.04083373	0.83118957
-0.08156908	0.82818475
-0.12210792	0.82318476
-0.16235260	0.81620164
-0.20220616	0.80725223
-0.24157258	0.79635807
-0.28035703	0.78354542
-0.31846608	0.76884514
-0.35580792	0.75229264
-0.39229258	0.73392780
-0.42783218	0.71379487
-0.46234109	0.69194234
-0.49573618	0.66842287
-0.52793700	0.64329310
-0.55886598	0.61661358
-0.58844859	0.58844859
-0.61661358	0.55886598
-0.64329310	0.52793700
-0.66842287	0.49573618
-0.69194234	0.46234109
-0.71379487	0.42783218
-0.73392780	0.39229258
-0.75229264	0.35580792
-0.76884514	0.31846608
-0.78354542	0.28035703
-0.79635807	0.24157258
-0.80725223	0.20220616
-0.81620164	0.16235260
-0.82318476	0.12210792
-0.82818475	0.08156908
-0.83118957	0.04083373
-0.83219198	0.00000000
-0.83118957	-0.04083373
-0.82818475	-0.08156908
-0.82318476	-0.12210792
-0.81620164	-0.16235260
-0.80725223	-0.20220616
-0.79635807	-0.24157258
-0.78354542	-0.28035703
-0.76884514	-0.31846608
-0.75229264	-0.35580792
-0.73392780	-0.39229258
-0.71379487	-0.42783218
-0.69194234	-0.46234109
-0.66842287	-0.49573618
-0.64329310	-0.52793700
-0.61661358	-0.55886598
-0.58844859	-0.58844859
-0.55886598	-0.61661358
-0.52793700	-0.64329310
-0.49573618	-0.66842287
-0.46234109	-0.69194234
-0.42783218	-0.71379487
-0.39229258	-0.73392780
-0.35580792	-0.75229264
-0.31846608	-0.76884514
-0.28035703	-0.78354542
-0.24157258	-0.79635807
-0.20220616	-0.80725223
-0.16235260	-0.81620164
-0.12210792	-0.82318476
-0.08156908	-0.82818475
-0.04083373	-0.83118957
-0.00000000	-0.83219198
0.04083373	-0.83118957
0.08156908	-0.82818475
0.12210792	-0.82318476
0.16235260	-0.81620164
0.20220616	-0.80725223
0.24157258	-0.79635807
0.28035703	-0.78354542
0.31846608	-0.76884514
0.35580792	-0.75229264
0.39229258	-0.73392780
0.42783218	-0.71379487
0.46234109	-0.69194234
0.49573618	-0.66842287
0.52793700	-0.64329310
0.55886598	-0.61661358
0.58844859	-0.58844859
0.61661358	-0.55886598
0.64329310	-0.52793700
0.66842287	-0.49573618
0.69194234	-0.46234109
0.71379487	-0.42783218
0.73392780	-0.39229258
0.75229264	-0.35580792
0.76884514	-0.31846608
0.78354542	-0.28035703
0.79635807	-0.24157258
0.80725223	-0.20220616
0.81620164	-0.16235260
0.82318476	-0.12210792
0.82818475	-0.08156908
0.83118957	-0.04083373


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t17.txt <==
x	y
0.82056494	0.00000000
0.81957653	0.04026321
0.81661369	0.08042943
0.81168356	0.12040188
0.80479801	0.16008428
0.79597363	0.19938102
0.78523168	0.23819743
0.77259805	0.27644000
0.75810315	0.31401661
0.74178192	0.35083672
0.72367367	0.38681163
0.70382202	0.42185469
0.68227481	0.45588145
0.65908394	0.48880996
0.63430527	0.52056088
0.60799851	0.55105773
0.58022703	0.58022703
0.55105773	0.60799851
0.52056088	0.63430527
0.48880996	0.65908394
0.45588145	0.68227481
0.42185469	0.70382202
0.38681163	0.72367367
0.35083672	0.74178192
0.31401661	0.75810315
0.27644000	0.77259805
0.23819743	0.78523168
0.19938102	0.79597363
0.16008428	0.80479801
0.12040188	0.81168356
0.08042943	0.81661369
0.04026321	0.81957653
-0.00000000	0.82056494
-0.04026321	0.81957653
-0.08042943	0.81661369
-0.12040188	0.81168356
-0.16008428	0.80479801
-0.19938102	0.79597363
-0.23819743	0.78523168
-0.27644000	0.77259805
-0.31401661	0.75810315
-0.35083672	0.74178192
-0.38681163	0.72367367
-0.42185469	0.70382202
-0.45588145	0.68227481
-0.48880996	0.65908394
-0.52056088	0.63430527
-0.55105773	0.60799851
-0.58022703	0.58022703
-0.60799851	0.55105773
-0.63430527	0.52056088
-0.65908394	0.48880996
-0.68227481	0.45588145
-0.70382202	0.42185469
-0.72367367	0.38681163
-0.74178192	0.35083672
-0.75810315	0.31401661
-0.77259805	0.27644000
-0.78523168	0.23819743
-0.79597363	0.19938102
-0.80479801	0.16008428
-0.81168356	0.12040188
-0.81661369	0.08042943
-0.81957653	0.04026321
-0.82056494	0.00000000
-0.81957653	-0.04026321
-0.81661369	-0.08042943
-0.81168356	-0.12040188
-0.80479801	-0.16008428
-0.79597363	-0.19938102
-0.78523168	-0.23819743
-0.77259805	-0.27644000
-0.75810315	-0.31401661
-0.74178192	-0.35083672
-0.72367367	-0.38681163
-0.70382202	-0.42185469
-0.68227481	-0.45588145
-0.65908394	-0.48880996
-0.63430527	-0.52056088
-0.60799851	-0.55105773
-0.58022703	-0.58022703
-0.55105773	-0.60799851
-0.52056088	-0.63430527
-0.48880996	-0.65908394
-0.45588145	-0.68227481
-0.42185469	-0.70382202
-0.38681163	-0.72367367
-0.35083672	-0.74178192
-0.31401661	-0.75810315
-0.27644000	-0.77259805
-0.23819743	-0.78523168
-0.19938102	-0.79597363
-0.16008428	-0.80479801
-0.12040188	-0.81168356
-0.08042943	-0.81661369
-0.04026321	-0.81957653
-0.00000000	-0.82056494
0.04026321	-0.81957653
0.08042943	-0.81661369
0.12040188	-0.81168356
0.16008428	-0.80479801
0.19938102	-0.79597363
0.23819743	-0.78523168
0.27644000	-0.77259805
0.31401661	-0.75810315
0.35083672	-0.74178192
0.38681163	-0.72367367
0.42185469	-0.70382202
0.45588145	-0.68227481
0.48880996	-0.65908394
0.52056088	-0.63430527
0.55105773	-0.60799851
0.58022703	-0.58022703
0.60799851	-0.55105773
0.63430527	-0.52056088
0.65908394	-0.48880996
0.68227481	-0.45588145
0.70382202	-0.42185469
0.72367367	-0.38681163
0.74178192	-0.35083672
0.75810315	-0.31401661
0.77259805	-0.27644000
0.78523168	-0.23819743
0.79597363	-0.19938102
0.80479801	-0.16008428
0.81168356	-0.12040188
0.81661369	-0.08042943
0.81957653	-0.04026321


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t18.txt <==
x	y
0.80877068	0.00000000
0.80779648	0.03968450
0.80487623	0.07927339
0.80001696	0.11867131
0.79323038	0.15778333
0.78453284	0.19651525
0.77394529	0.23477374
0.76149324	0.27246664
0.74720668	0.30950314
0.73112004	0.34579402
0.71327206	0.38125186
0.69370575	0.41579123
0.67246825	0.44932892
0.64961070	0.48178413
0.62518819	0.51307869
0.59925955	0.54313719
0.57188723	0.57188723
0.54313719	0.59925955
0.51307869	0.62518819
0.48178413	0.64961070
0.44932892	0.67246825
0.41579123	0.69370575
0.38125186	0.71327206
0.34579402	0.73112004
0.30950314	0.74720668
0.27246664	0.76149324
0.23477374	0.77394529
0.19651525	0.78453284
0.15778333	0.79323038
0.11867131	0.80001696
0.07927339	0.80487623
0.03968450	0.80779648
-0.00000000	0.80877068
-0.03968450	0.80779648
-0.07927339	0.80487623
-0.11867131	0.80001696
-0.15778333	0.79323038
-0.19651525	0.78453284
-0.23477374	0.77394529
-0.27246664	0.76149324
-0.30950314	0.74720668
-0.34579402	0.73112004
-0.38125186	0.71327206
-0.41579123	0.69370575
-0.44932892	0.67246825
-0.48178413	0.64961070
-0.51307869	0.62518819
-0.54313719	0.59925955
-0.57188723	0.57188723
-0.59925955	0.54313719
-0.62518819	0.51307869
-0.64961070	0.48178413
-0.67246825	0.44932892
-0.69370575	0.41579123
-0.71327206	0.38125186
-0.73112004	0.34579402
-0.74720668	0.30950314
-0.76149324	0.27246664
-0.77394529	0.23477374
-0.78453284	0.19651525
-0.79323038	0.15778333
-0.80001696	0.11867131
-0.80487623	0.07927339
-0.80779648	0.03968450
-0.80877068	0.00000000
-0.80779648	-0.03968450
-0.80487623	-0.07927339
-0.80001696	-0.11867131
-0.79323038	-0.15778333
-0.78453284	-0.19651525
-0.77394529	-0.23477374
-0.76149324	-0.27246664
-0.74720668	-0.30950314
-0.73112004	-0.34579402
-0.71327206	-0.38125186
-0.69370575	-0.41579123
-0.67246825	-0.44932892
-0.64961070	-0.48178413
-0.62518819	-0.51307869
-0.59925955	-0.54313719
-0.57188723	-0.57188723
-0.54313719	-0.59925955
-0.51307869	-0.62518819
-0.48178413	-0.64961070
-0.44932892	-0.67246825
-0.41579123	-0.69370575
-0.38125186	-0.71327206
-0.34579402	-0.73112004
-0.30950314	-0.74720668
-0.27246664	-0.76149324
-0.23477374	-0.77394529
-0.19651525	-0.78453284
-0.15778333	-0.79323038
-0.11867131	-0.80001696
-0.07927339	-0.80487623
-0.03968450	-0.80779648
-0.00000000	-0.80877068
0.03968450	-0.80779648
0.07927339	-0.80487623
0.11867131	-0.80001696
0.15778333	-0.79323038
0.19651525	-0.78453284
0.23477374	-0.77394529
0.27246664	-0.76149324
0.30950314	-0.74720668
0.34579402	-0.73112004
0.38125186	-0.71327206
0.41579123	-0.69370575
0.44932892	-0.67246825
0.48178413	-0.64961070
0.51307869	-0.62518819
0.54313719	-0.59925955
0.57188723	-0.57188723
0.59925955	-0.54313719
0.62518819	-0.51307869
0.64961070	-0.48178413
0.67246825	-0.44932892
0.69370575	-0.41579123
0.71327206	-0.38125186
0.73112004	-0.34579402
0.74720668	-0.30950314
0.76149324	-0.27246664
0.77394529	-0.23477374
0.78453284	-0.19651525
0.79323038	-0.15778333
0.80001696	-0.11867131
0.80487623	-0.07927339
0.80779648	-0.03968450


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t19.txt <==
x	y
0.79680179	0.00000000
0.79584201	0.03909721
0.79296497	0.07810023
0.78817762	0.11691510
0.78149147	0.15544832
0.77292264	0.19360704
0.76249177	0.23129935
0.75022400	0.26843444
0.73614887	0.30492284
0.72030029	0.34067666
0.70271644	0.37560976
0.68343969	0.40963799
0.66251648	0.44267936
0.63999720	0.47465427
0.61593611	0.50548571
0.59039118	0.53509938
0.56342395	0.56342395
0.53509938	0.59039118
0.50548571	0.61593611
0.47465427	0.63999720
0.44267936	0.66251648
0.40963799	0.68343969
0.37560976	0.70271644
0.34067666	0.72030029
0.30492284	0.73614887
0.26843444	0.75022400
0.23129935	0.76249177
0.19360704	0.77292264
0.15544832	0.78149147
0.11691510	0.78817762
0.07810023	0.79296497
0.03909721	0.79584201
-0.00000000	0.79680179
-0.03909721	0.79584201
-0.07810023	0.79296497
-0.11691510	0.78817762
-0.15544832	0.78149147
-0.19360704	0.77292264
-0.23129935	0.76249177
-0.26843444	0.75022400
-0.30492284	0.73614887
-0.34067666	0.72030029
-0.37560976	0.70271644
-0.40963799	0.68343969
-0.44267936	0.66251648
-0.47465427	0.63999720
-0.50548571	0.61593611
-0.53509938	0.59039118
-0.56342395	0.56342395
-0.59039118	0.53509938
-0.61593611	0.50548571
-0.63999720	0.47465427
-0.66251648	0.44267936
-0.68343969	0.40963799
-0.70271644	0.37560976
-0.72030029	0.34067666
-0.73614887	0.30492284
-0.75022400	0.26843444
-0.76249177	0.23129935
-0.77292264	0.19360704
-0.78149147	0.15544832
-0.78817762	0.11691510
-0.79296497	0.07810023
-0.79584201	0.03909721
-0.79680179	0.00000000
-0.79584201	-0.03909721
-0.79296497	-0.07810023
-0.78817762	-0.11691510
-0.78149147	-0.15544832
-0.77292264	-0.19360704
-0.76249177	-0.23129935
-0.75022400	-0.26843444
-0.73614887	-0.30492284
-0.72030029	-0.34067666
-0.70271644	-0.37560976
-0.68343969	-0.40963799
-0.66251648	-0.44267936
-0.63999720	-0.47465427
-0.61593611	-0.50548571
-0.59039118	-0.53509938
-0.56342395	-0.56342395
-0.53509938	-0.59039118
-0.50548571	-0.61593611
-0.47465427	-0.63999720
-0.44267936	-0.66251648
-0.40963799	-0.68343969
-0.37560976	-0.70271644
-0.34067666	-0.72030029
-0.30492284	-0.73614887
-0.26843444	-0.75022400
-0.23129935	-0.76249177
-0.19360704	-0.77292264
-0.15544832	-0.78149147
-0.11691510	-0.78817762
-0.07810023	-0.79296497
-0.03909721	-0.79584201
-0.00000000	-0.79680179
0.03909721	-0.79584201
0.07810023	-0.79296497
0.11691510	-0.78817762
0.15544832	-0.78149147
0.19360704	-0.77292264
0.23129935	-0.76249177
0.26843444	-0.75022400
0.30492284	-0.73614887
0.34067666	-0.72030029
0.37560976	-0.70271644
0.40963799	-0.68343969
0.44267936	-0.66251648
0.47465427	-0.63999720
0.50548571	-0.61593611
0.53509938	-0.59039118
0.56342395	-0.56342395
0.59039118	-0.53509938
0.61593611	-0.50548571
0.63999720	-0.47465427
0.66251648	-0.44267936
0.68343969	-0.40963799
0.70271644	-0.37560976
0.72030029	-0.34067666
0.73614887	-0.30492284
0.75022400	-0.26843444
0.76249177	-0.23129935
0.77292264	-0.19360704
0.78149147	-0.15544832
0.78817762	-0.11691510
0.79296497	-0.07810023
0.79584201	-0.03909721


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t20.txt <==
x	y
0.78465026	0.00000000
0.78370512	0.03850096
0.78087196	0.07690917
0.77615761	0.11513211
0.76957343	0.15307767
0.76113528	0.19065446
0.75086348	0.22777195
0.73878280	0.26434071
0.72492232	0.30027266
0.70931543	0.33548122
0.69199975	0.36988157
0.67301698	0.40339085
0.65241285	0.43592833
0.63023700	0.46741561
0.60654285	0.49777686
0.58138749	0.52693891
0.55483152	0.55483152
0.52693891	0.58138749
0.49777686	0.60654285
0.46741561	0.63023700
0.43592833	0.65241285
0.40339085	0.67301698
0.36988157	0.69199975
0.33548122	0.70931543
0.30027266	0.72492232
0.26434071	0.73878280
0.22777195	0.75086348
0.19065446	0.76113528
0.15307767	0.76957343
0.11513211	0.77615761
0.07690917	0.78087196
0.03850096	0.78370512
-0.00000000	0.78465026
-0.03850096	0.78370512
-0.07690917	0.78087196
-0.11513211	0.77615761
-0.15307767	0.76957343
-0.19065446	0.76113528
-0.22777195	0.75086348
-0.26434071	0.73878280
-0.30027266	0.72492232
-0.33548122	0.70931543
-0.36988157	0.69199975
-0.40339085	0.67301698
-0.43592833	0.65241285
-0.46741561	0.63023700
-0.49777686	0.60654285
-0.52693891	0.58138749
-0.55483152	0.55483152
-0.58138749	0.52693891
-0.60654285	0.49777686
-0.63023700	0.46741561
-0.65241285	0.43592833
-0.67301698	0.40339085
-0.69199975	0.36988157
-0.70931543	0.33548122
-0.72492232	0.30027266
-0.73878280	0.26434071
-0.75086348	0.22777195
-0.76113528	0.19065446
-0.76957343	0.15307767
-0.77615761	0.11513211
-0.78087196	0.07690917
-0.78370512	0.03850096
-0.78465026	0.00000000
-0.78370512	-0.03850096
-0.78087196	-0.07690917
-0.77615761	-0.11513211
-0.76957343	-0.15307767
-0.76113528	-0.19065446
-0.75086348	-0.22777195
-0.73878280	-0.26434071
-0.72492232	-0.30027266
-0.70931543	-0.33548122
-0.69199975	-0.36988157
-0.67301698	-0.40339085
-0.65241285	-0.43592833
-0.63023700	-0.46741561
-0.60654285	-0.49777686
-0.58138749	-0.52693891
-0.55483152	-0.55483152
-0.52693891	-0.58138749
-0.49777686	-0.60654285
-0.46741561	-0.63023700
-0.43592833	-0.65241285
-0.40339085	-0.67301698
-0.36988157	-0.69199975
-0.33548122	-0.70931543
-0.30027266	-0.72492232
-0.26434071	-0.73878280
-0.22777195	-0.75086348
-0.19065446	-0.76113528
-0.15307767	-0.76957343
-0.11513211	-0.77615761
-0.07690917	-0.78087196
-0.03850096	-0.78370512
-0.00000000	-0.78465026
0.03850096	-0.78370512
0.07690917	-0.78087196
0.11513211	-0.77615761
0.15307767	-0.76957343
0.19065446	-0.76113528
0.22777195	-0.75086348
0.26434071	-0.73878280
0.30027266	-0.72492232
0.33548122	-0.70931543
0.36988157	-0.69199975
0.40339085	-0.67301698
0.43592833	-0.65241285
0.46741561	-0.63023700
0.49777686	-0.60654285
0.52693891	-0.58138749
0.55483152	-0.55483152
0.58138749	-0.52693891
0.60654285	-0.49777686
0.63023700	-0.46741561
0.65241285	-0.43592833
0.67301698	-0.40339085
0.69199975	-0.36988157
0.70931543	-0.33548122
0.72492232	-0.30027266
0.73878280	-0.26434071
0.75086348	-0.22777195
0.76113528	-0.19065446
0.76957343	-0.15307767
0.77615761	-0.11513211
0.78087196	-0.07690917
0.78370512	-0.03850096


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t21.txt <==
x	y
0.77230746	0.00000000
0.77137718	0.03789533
0.76858859	0.07569937
0.76394840	0.11332104
0.75746779	0.15066971
0.74916237	0.18765541
0.73905216	0.22418902
0.72716151	0.26018255
0.71351906	0.29554927
0.69815768	0.33020399
0.68111437	0.36406322
0.66243021	0.39704539
0.64215019	0.42907104
0.62032317	0.46006302
0.59700174	0.48994667
0.57224208	0.51864999
0.54610384	0.54610384
0.51864999	0.57224208
0.48994667	0.59700174
0.46006302	0.62032317
0.42907104	0.64215019
0.39704539	0.66243021
0.36406322	0.68111437
0.33020399	0.69815768
0.29554927	0.71351906
0.26018255	0.72716151
0.22418902	0.73905216
0.18765541	0.74916237
0.15066971	0.75746779
0.11332104	0.76394840
0.07569937	0.76858859
0.03789533	0.77137718
-0.00000000	0.77230746
-0.03789533	0.77137718
-0.07569937	0.76858859
-0.11332104	0.76394840
-0.15066971	0.75746779
-0.18765541	0.74916237
-0.22418902	0.73905216
-0.26018255	0.72716151
-0.29554927	0.71351906
-0.33020399	0.69815768
-0.36406322	0.68111437
-0.39704539	0.66243021
-0.42907104	0.64215019
-0.46006302	0.62032317
-0.48994667	0.59700174
-0.51864999	0.57224208
-0.54610384	0.54610384
-0.57224208	0.51864999
-0.59700174	0.48994667
-0.62032317	0.46006302
-0.64215019	0.42907104
-0.66243021	0.39704539
-0.68111437	0.36406322
-0.69815768	0.33020399
-0.71351906	0.29554927
-0.72716151	0.26018255
-0.73905216	0.22418902
-0.74916237	0.18765541
-0.75746779	0.15066971
-0.76394840	0.11332104
-0.76858859	0.07569937
-0.77137718	0.03789533
-0.77230746	0.00000000
-0.77137718	-0.03789533
-0.76858859	-0.07569937
-0.76394840	-0.11332104
-0.75746779	-0.15066971
-0.74916237	-0.18765541
-0.73905216	-0.22418902
-0.72716151	-0.26018255
-0.71351906	-0.29554927
-0.69815768	-0.33020399
-0.68111437	-0.36406322
-0.66243021	-0.39704539
-0.64215019	-0.42907104
-0.62032317	-0.46006302
-0.59700174	-0.48994667
-0.57224208	-0.51864999
-0.54610384	-0.54610384
-0.51864999	-0.57224208
-0.48994667	-0.59700174
-0.46006302	-0.62032317
-0.42907104	-0.64215019
-0.39704539	-0.66243021
-0.36406322	-0.68111437
-0.33020399	-0.69815768
-0.29554927	-0.71351906
-0.26018255	-0.72716151
-0.22418902	-0.73905216
-0.18765541	-0.74916237
-0.15066971	-0.75746779
-0.11332104	-0.76394840
-0.07569937	-0.76858859
-0.03789533	-0.77137718
-0.00000000	-0.77230746
0.03789533	-0.77137718
0.07569937	-0.76858859
0.11332104	-0.76394840
0.15066971	-0.75746779
0.18765541	-0.74916237
0.22418902	-0.73905216
0.26018255	-0.72716151
0.29554927	-0.71351906
0.33020399	-0.69815768
0.36406322	-0.68111437
0.39704539	-0.66243021
0.42907104	-0.64215019
0.46006302	-0.62032317
0.48994667	-0.59700174
0.51864999	-0.57224208
0.54610384	-0.54610384
0.57224208	-0.51864999
0.59700174	-0.48994667
0.62032317	-0.46006302
0.64215019	-0.42907104
0.66243021	-0.39704539
0.68111437	-0.36406322
0.69815768	-0.33020399
0.71351906	-0.29554927
0.72716151	-0.26018255
0.73905216	-0.22418902
0.74916237	-0.18765541
0.75746779	-0.15066971
0.76394840	-0.11332104
0.76858859	-0.07569937
0.77137718	-0.03789533


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t22.txt <==
x	y
0.75976406	0.00000000
0.75884889	0.03727986
0.75610559	0.07446990
0.75154076	0.11148054
0.74516541	0.14822262
0.73699488	0.18460761
0.72704888	0.22054787
0.71535134	0.25595680
0.70193047	0.29074912
0.68681858	0.32484099
0.67005208	0.35815030
0.65167137	0.39059679
0.63172073	0.42210230
0.61024822	0.45259092
0.58730556	0.48198922
0.56294804	0.51022636
0.53723432	0.53723432
0.51022636	0.56294804
0.48198922	0.58730556
0.45259092	0.61024822
0.42210230	0.63172073
0.39059679	0.65167137
0.35815030	0.67005208
0.32484099	0.68681858
0.29074912	0.70193047
0.25595680	0.71535134
0.22054787	0.72704888
0.18460761	0.73699488
0.14822262	0.74516541
0.11148054	0.75154076
0.07446990	0.75610559
0.03727986	0.75884889
-0.00000000	0.75976406
-0.03727986	0.75884889
-0.07446990	0.75610559
-0.11148054	0.75154076
-0.14822262	0.74516541
-0.18460761	0.73699488
-0.22054787	0.72704888
-0.25595680	0.71535134
-0.29074912	0.70193047
-0.32484099	0.68681858
-0.35815030	0.67005208
-0.39059679	0.65167137
-0.42210230	0.63172073
-0.45259092	0.61024822
-0.48198922	0.58730556
-0.51022636	0.56294804
-0.53723432	0.53723432
-0.56294804	0.51022636
-0.58730556	0.48198922
-0.61024822	0.45259092
-0.63172073	0.42210230
-0.65167137	0.39059679
-0.67005208	0.35815030
-0.68681858	0.32484099
-0.70193047	0.29074912
-0.71535134	0.25595680
-0.72704888	0.22054787
-0.73699488	0.18460761
-0.74516541	0.14822262
-0.75154076	0.11148054
-0.75610559	0.07446990
-0.75884889	0.03727986
-0.75976406	0.00000000
-0.75884889	-0.03727986
-0.75610559	-0.07446990
-0.75154076	-0.11148054
-0.74516541	-0.14822262
-0.73699488	-0.18460761
-0.72704888	-0.22054787
-0.71535134	-0.25595680
-0.70193047	-0.29074912
-0.68681858	-0.32484099
-0.67005208	-0.35815030
-0.65167137	-0.39059679
-0.63172073	-0.42210230
-0.61024822	-0.45259092
-0.58730556	-0.48198922
-0.56294804	-0.51022636
-0.53723432	-0.53723432
-0.51022636	-0.56294804
-0.48198922	-0.58730556
-0.45259092	-0.61024822
-0.42210230	-0.63172073
-0.39059679	-0.65167137
-0.35815030	-0.67005208
-0.32484099	-0.68681858
-0.29074912	-0.70193047
-0.25595680	-0.71535134
-0.22054787	-0.72704888
-0.18460761	-0.73699488
-0.14822262	-0.74516541
-0.11148054	-0.75154076
-0.07446990	-0.75610559
-0.03727986	-0.75884889
-0.00000000	-0.75976406
0.03727986	-0.75884889
0.07446990	-0.75610559
0.11148054	-0.75154076
0.14822262	-0.74516541
0.18460761	-0.73699488
0.22054787	-0.72704888
0.25595680	-0.71535134
0.29074912	-0.70193047
0.32484099	-0.68681858
0.35815030	-0.67005208
0.39059679	-0.65167137
0.42210230	-0.63172073
0.45259092	-0.61024822
0.48198922	-0.58730556
0.51022636	-0.56294804
0.53723432	-0.53723432
0.56294804	-0.51022636
0.58730556	-0.48198922
0.61024822	-0.45259092
0.63172073	-0.42210230
0.65167137	-0.39059679
0.67005208	-0.35815030
0.68681858	-0.32484099
0.70193047	-0.29074912
0.71535134	-0.25595680
0.72704888	-0.22054787
0.73699488	-0.18460761
0.74516541	-0.14822262
0.75154076	-0.11148054
0.75610559	-0.07446990
0.75884889	-0.03727986


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t23.txt <==
x	y
0.74700994	0.00000000
0.74611014	0.03665404
0.74341289	0.07321978
0.73892469	0.10960912
0.73265636	0.14573441
0.72462299	0.18150861
0.71484395	0.21684554
0.70334278	0.25166007
0.69014720	0.28586833
0.67528899	0.31938791
0.65880395	0.35213805
0.64073180	0.38403986
0.62111607	0.41501649
0.60000401	0.44499330
0.57744650	0.47389809
0.55349786	0.50166122
0.52821580	0.52821580
0.50166122	0.55349786
0.47389809	0.57744650
0.44499330	0.60000401
0.41501649	0.62111607
0.38403986	0.64073180
0.35213805	0.65880395
0.31938791	0.67528899
0.28586833	0.69014720
0.25166007	0.70334278
0.21684554	0.71484395
0.18150861	0.72462299
0.14573441	0.73265636
0.10960912	0.73892469
0.07321978	0.74341289
0.03665404	0.74611014
-0.00000000	0.74700994
-0.03665404	0.74611014
-0.07321978	0.74341289
-0.10960912	0.73892469
-0.14573441	0.73265636
-0.18150861	0.72462299
-0.21684554	0.71484395
-0.25166007	0.70334278
-0.28586833	0.69014720
-0.31938791	0.67528899
-0.35213805	0.65880395
-0.38403986	0.64073180
-0.41501649	0.62111607
-0.44499330	0.60000401
-0.47389809	0.57744650
-0.50166122	0.55349786
-0.52821580	0.52821580
-0.55349786	0.50166122
-0.57744650	0.47389809
-0.60000401	0.44499330
-0.62111607	0.41501649
-0.64073180	0.38403986
-0.65880395	0.35213805
-0.67528899	0.31938791
-0.69014720	0.28586833
-0.70334278	0.25166007
-0.71484395	0.21684554
-0.72462299	0.18150861
-0.73265636	0.14573441
-0.73892469	0.10960912
-0.74341289	0.07321978
-0.74611014	0.03665404
-0.74700994	0.00000000
-0.74611014	-0.03665404
-0.74341289	-0.07321978
-0.73892469	-0.10960912
-0.73265636	-0.14573441
-0.72462299	-0.18150861
-0.71484395	-0.21684554
-0.70334278	-0.25166007
-0.69014720	-0.28586833
-0.67528899	-0.31938791
-0.65880395	-0.35213805
-0.64073180	-0.38403986
-0.62111607	-0.41501649
-0.60000401	-0.44499330
-0.57744650	-0.47389809
-0.55349786	-0.50166122
-0.52821580	-0.52821580
-0.50166122	-0.55349786
-0.47389809	-0.57744650
-0.44499330	-0.60000401
-0.41501649	-0.62111607
-0.38403986	-0.64073180
-0.35213805	-0.65880395
-0.31938791	-0.67528899
-0.28586833	-0.69014720
-0.25166007	-0.70334278
-0.21684554	-0.71484395
-0.18150861	-0.72462299
-0.14573441	-0.73265636
-0.10960912	-0.73892469
-0.07321978	-0.74341289
-0.03665404	-0.74611014
-0.00000000	-0.74700994
0.03665404	-0.74611014
0.07321978	-0.74341289
0.10960912	-0.73892469
0.14573441	-0.73265636
0.18150861	-0.72462299
0.21684554	-0.71484395
0.25166007	-0.70334278
0.28586833	-0.69014720
0.31938791	-0.67528899
0.35213805	-0.65880395
0.38403986	-0.64073180
0.41501649	-0.62111607
0.44499330	-0.60000401
0.47389809	-0.57744650
0.50166122	-0.55349786
0.52821580	-0.52821580
0.55349786	-0.50166122
0.57744650	-0.47389809
0.60000401	-0.44499330
0.62111607	-0.41501649
0.64073180	-0.38403986
0.65880395	-0.35213805
0.67528899	-0.31938791
0.69014720	-0.28586833
0.70334278	-0.25166007
0.71484395	-0.21684554
0.72462299	-0.18150861
0.73265636	-0.14573441
0.73892469	-0.10960912
0.74341289	-0.07321978
0.74611014	-0.03665404


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t24.txt <==
x	y
0.73403411	0.00000000
0.73314993	0.03601735
0.73049954	0.07194792
0.72608930	0.10770517
0.71992985	0.14320295
0.71203603	0.17835574
0.70242685	0.21307885
0.69112546	0.24728864
0.67815909	0.28090269
0.66355898	0.31384002
0.64736029	0.34602128
0.62960206	0.37736895
0.61032706	0.40780750
0.58958173	0.43726361
0.56741604	0.46566631
0.54388340	0.49294718
0.51904050	0.51904050
0.49294718	0.54388340
0.46566631	0.56741604
0.43726361	0.58958173
0.40780750	0.61032706
0.37736895	0.62960206
0.34602128	0.64736029
0.31384002	0.66355898
0.28090269	0.67815909
0.24728864	0.69112546
0.21307885	0.70242685
0.17835574	0.71203603
0.14320295	0.71992985
0.10770517	0.72608930
0.07194792	0.73049954
0.03601735	0.73314993
0.00000000	0.73403411
-0.03601735	0.73314993
-0.07194792	0.73049954
-0.10770517	0.72608930
-0.14320295	0.71992985
-0.17835574	0.71203603
-0.21307885	0.70242685
-0.24728864	0.69112546
-0.28090269	0.67815909
-0.31384002	0.66355898
-0.34602128	0.64736029
-0.37736895	0.62960206
-0.40780750	0.61032706
-0.43726361	0.58958173
-0.46566631	0.56741604
-0.49294718	0.54388340
-0.51904050	0.51904050
-0.54388340	0.49294718
-0.56741604	0.46566631
-0.58958173	0.43726361
-0.61032706	0.40780750
-0.62960206	0.37736895
-0.64736029	0.34602128
-0.66355898	0.31384002
-0.67815909	0.28090269
-0.69112546	0.24728864
-0.70242685	0.21307885
-0.71203603	0.17835574
-0.71992985	0.14320295
-0.72608930	0.10770517
-0.73049954	0.07194792
-0.73314993	0.03601735
-0.73403411	0.00000000
-0.73314993	-0.03601735
-0.73049954	-0.07194792
-0.72608930	-0.10770517
-0.71992985	-0.14320295
-0.71203603	-0.17835574
-0.70242685	-0.21307885
-0.69112546	-0.24728864
-0.67815909	-0.28090269
-0.66355898	-0.31384002
-0.64736029	-0.34602128
-0.62960206	-0.37736895
-0.61032706	-0.40780750
-0.58958173	-0.43726361
-0.56741604	-0.46566631
-0.54388340	-0.49294718
-0.51904050	-0.51904050
-0.49294718	-0.54388340
-0.46566631	-0.56741604
-0.43726361	-0.58958173
-0.40780750	-0.61032706
-0.37736895	-0.62960206
-0.34602128	-0.64736029
-0.31384002	-0.66355898
-0.28090269	-0.67815909
-0.24728864	-0.69112546
-0.21307885	-0.70242685
-0.17835574	-0.71203603
-0.14320295	-0.71992985
-0.10770517	-0.72608930
-0.07194792	-0.73049954
-0.03601735	-0.73314993
-0.00000000	-0.73403411
0.03601735	-0.73314993
0.07194792	-0.73049954
0.10770517	-0.72608930
0.14320295	-0.71992985
0.17835574	-0.71203603
0.21307885	-0.70242685
0.24728864	-0.69112546
0.28090269	-0.67815909
0.31384002	-0.66355898
0.34602128	-0.64736029
0.37736895	-0.62960206
0.40780750	-0.61032706
0.43726361	-0.58958173
0.46566631	-0.56741604
0.49294718	-0.54388340
0.51904050	-0.51904050
0.54388340	-0.49294718
0.56741604	-0.46566631
0.58958173	-0.43726361
0.61032706	-0.40780750
0.62960206	-0.37736895
0.64736029	-0.34602128
0.66355898	-0.31384002
0.67815909	-0.28090269
0.69112546	-0.24728864
0.70242685	-0.21307885
0.71203603	-0.17835574
0.71992985	-0.14320295
0.72608930	-0.10770517
0.73049954	-0.07194792
0.73314993	-0.03601735


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t25.txt <==
x	y
0.72082457	0.00000000
0.71995631	0.03536919
0.71735360	0.07065316
0.71302273	0.10576693
0.70697413	0.14062590
0.69922236	0.17514608
0.68978611	0.20924433
0.67868810	0.24283848
0.66595507	0.27584762
0.65161769	0.30819222
0.63571052	0.33979435
0.61827186	0.37057789
0.59934373	0.40046867
0.57897172	0.42939470
0.55720493	0.45728627
0.53409578	0.48407620
0.50969994	0.50969994
0.48407620	0.53409578
0.45728627	0.55720493
0.42939470	0.57897172
0.40046867	0.59934373
0.37057789	0.61827186
0.33979435	0.63571052
0.30819222	0.65161769
0.27584762	0.66595507
0.24283848	0.67868810
0.20924433	0.68978611
0.17514608	0.69922236
0.14062590	0.70697413
0.10576693	0.71302273
0.07065316	0.71735360
0.03536919	0.71995631
0.00000000	0.72082457
-0.03536919	0.71995631
-0.07065316	0.71735360
-0.10576693	0.71302273
-0.14062590	0.70697413
-0.17514608	0.69922236
-0.20924433	0.68978611
-0.24283848	0.67868810
-0.27584762	0.66595507
-0.30819222	0.65161769
-0.33979435	0.63571052
-0.37057789	0.61827186
-0.40046867	0.59934373
-0.42939470	0.57897172
-0.45728627	0.55720493
-0.48407620	0.53409578
-0.50969994	0.50969994
-0.53409578	0.48407620
-0.55720493	0.45728627
-0.57897172	0.42939470
-0.59934373	0.40046867
-0.61827186	0.37057789
-0.63571052	0.33979435
-0.65161769	0.30819222
-0.66595507	0.27584762
-0.67868810	0.24283848
-0.68978611	0.20924433
-0.69922236	0.17514608
-0.70697413	0.14062590
-0.71302273	0.10576693
-0.71735360	0.07065316
-0.71995631	0.03536919
-0.72082457	0.00000000
-0.71995631	-0.03536919
-0.71735360	-0.07065316
-0.71302273	-0.10576693
-0.70697413	-0.14062590
-0.69922236	-0.17514608
-0.68978611	-0.20924433
-0.67868810	-0.24283848
-0.66595507	-0.27584762
-0.65161769	-0.30819222
-0.63571052	-0.33979435
-0.61827186	-0.37057789
-0.59934373	-0.40046867
-0.57897172	-0.42939470
-0.55720493	-0.45728627
-0.53409578	-0.48407620
-0.50969994	-0.50969994
-0.48407620	-0.53409578
-0.45728627	-0.55720493
-0.42939470	-0.57897172
-0.40046867	-0.59934373
-0.37057789	-0.61827186
-0.33979435	-0.63571052
-0.30819222	-0.65161769
-0.27584762	-0.66595507
-0.24283848	-0.67868810
-0.20924433	-0.68978611
-0.17514608	-0.69922236
-0.14062590	-0.70697413
-0.10576693	-0.71302273
-0.07065316	-0.71735360
-0.03536919	-0.71995631
-0.00000000	-0.72082457
0.03536919	-0.71995631
0.07065316	-0.71735360
0.10576693	-0.71302273
0.14062590	-0.70697413
0.17514608	-0.69922236
0.20924433	-0.68978611
0.24283848	-0.67868810
0.27584762	-0.66595507
0.30819222	-0.65161769
0.33979435	-0.63571052
0.37057789	-0.61827186
0.40046867	-0.59934373
0.42939470	-0.57897172
0.45728627	-0.55720493
0.48407620	-0.53409578
0.50969994	-0.50969994
0.53409578	-0.48407620
0.55720493	-0.45728627
0.57897172	-0.42939470
0.59934373	-0.40046867
0.61827186	-0.37057789
0.63571052	-0.33979435
0.65161769	-0.30819222
0.66595507	-0.27584762
0.67868810	-0.24283848
0.68978611	-0.20924433
0.69922236	-0.17514608
0.70697413	-0.14062590
0.71302273	-0.10576693
0.71735360	-0.07065316
0.71995631	-0.03536919


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t26.txt <==
x	y
0.70736821	0.00000000
0.70651616	0.03470891
0.70396204	0.06933421
0.69971202	0.10379247
0.69377633	0.13800069
0.68616928	0.17187646
0.67690918	0.20533815
0.66601834	0.23830517
0.65352302	0.27069810
0.63945329	0.30243888
0.62384307	0.33345107
0.60672996	0.36365994
0.58815518	0.39299272
0.56816348	0.42137875
0.54680302	0.44874965
0.52412527	0.47503946
0.50018486	0.50018486
0.47503946	0.52412527
0.44874965	0.54680302
0.42137875	0.56816348
0.39299272	0.58815518
0.36365994	0.60672996
0.33345107	0.62384307
0.30243888	0.63945329
0.27069810	0.65352302
0.23830517	0.66601834
0.20533815	0.67690918
0.17187646	0.68616928
0.13800069	0.69377633
0.10379247	0.69971202
0.06933421	0.70396204
0.03470891	0.70651616
0.00000000	0.70736821
-0.03470891	0.70651616
-0.06933421	0.70396204
-0.10379247	0.69971202
-0.13800069	0.69377633
-0.17187646	0.68616928
-0.20533815	0.67690918
-0.23830517	0.66601834
-0.27069810	0.65352302
-0.30243888	0.63945329
-0.33345107	0.62384307
-0.36365994	0.60672996
-0.39299272	0.58815518
-0.42137875	0.56816348
-0.44874965	0.54680302
-0.47503946	0.52412527
-0.50018486	0.50018486
-0.52412527	0.47503946
-0.54680302	0.44874965
-0.56816348	0.42137875
-0.58815518	0.39299272
-0.60672996	0.36365994
-0.62384307	0.33345107
-0.63945329	0.30243888
-0.65352302	0.27069810
-0.66601834	0.23830517
-0.67690918	0.20533815
-0.68616928	0.17187646
-0.69377633	0.13800069
-0.69971202	0.10379247
-0.70396204	0.06933421
-0.70651616	0.03470891
-0.70736821	0.00000000
-0.70651616	-0.03470891
-0.70396204	-0.06933421
-0.69971202	-0.10379247
-0.69377633	-0.13800069
-0.68616928	-0.17187646
-0.67690918	-0.20533815
-0.66601834	-0.23830517
-0.65352302	-0.27069810
-0.63945329	-0.30243888
-0.62384307	-0.33345107
-0.60672996	-0.36365994
-0.58815518	-0.39299272
-0.56816348	-0.42137875
-0.54680302	-0.44874965
-0.52412527	-0.47503946
-0.50018486	-0.50018486
-0.47503946	-0.52412527
-0.44874965	-0.54680302
-0.42137875	-0.56816348
-0.39299272	-0.58815518
-0.36365994	-0.60672996
-0.33345107	-0.62384307
-0.30243888	-0.63945329
-0.27069810	-0.65352302
-0.23830517	-0.66601834
-0.20533815	-0.67690918
-0.17187646	-0.68616928
-0.13800069	-0.69377633
-0.10379247	-0.69971202
-0.06933421	-0.70396204
-0.03470891	-0.70651616
-0.00000000	-0.70736821
0.03470891	-0.70651616
0.06933421	-0.70396204
0.10379247	-0.69971202
0.13800069	-0.69377633
0.17187646	-0.68616928
0.20533815	-0.67690918
0.23830517	-0.66601834
0.27069810	-0.65352302
0.30243888	-0.63945329
0.33345107	-0.62384307
0.36365994	-0.60672996
0.39299272	-0.58815518
0.42137875	-0.56816348
0.44874965	-0.54680302
0.47503946	-0.52412527
0.50018486	-0.50018486
0.52412527	-0.47503946
0.54680302	-0.44874965
0.56816348	-0.42137875
0.58815518	-0.39299272
0.60672996	-0.36365994
0.62384307	-0.33345107
0.63945329	-0.30243888
0.65352302	-0.27069810
0.66601834	-0.23830517
0.67690918	-0.20533815
0.68616928	-0.17187646
0.69377633	-0.13800069
0.69971202	-0.10379247
0.70396204	-0.06933421
0.70651616	-0.03470891


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t27.txt <==
x	y
0.69365065	0.00000000
0.69281512	0.03403582
0.69031054	0.06798965
0.68614293	0.10177969
0.68032235	0.13532453
0.67286281	0.16854336
0.66378229	0.20135616
0.65310266	0.23368387
0.64084964	0.26544861
0.62705276	0.29657387
0.61174526	0.32698466
0.59496401	0.35660771
0.57674944	0.38537166
0.55714543	0.41320721
0.53619921	0.44004732
0.51396123	0.46582731
0.49048508	0.49048508
0.46582731	0.51396123
0.44004732	0.53619921
0.41320721	0.55714543
0.38537166	0.57674944
0.35660771	0.59496401
0.32698466	0.61174526
0.29657387	0.62705276
0.26544861	0.64084964
0.23368387	0.65310266
0.20135616	0.66378229
0.16854336	0.67286281
0.13532453	0.68032235
0.10177969	0.68614293
0.06798965	0.69031054
0.03403582	0.69281512
0.00000000	0.69365065
-0.03403582	0.69281512
-0.06798965	0.69031054
-0.10177969	0.68614293
-0.13532453	0.68032235
-0.16854336	0.67286281
-0.20135616	0.66378229
-0.23368387	0.65310266
-0.26544861	0.64084964
-0.29657387	0.62705276
-0.32698466	0.61174526
-0.35660771	0.59496401
-0.38537166	0.57674944
-0.41320721	0.55714543
-0.44004732	0.53619921
-0.46582731	0.51396123
-0.49048508	0.49048508
-0.51396123	0.46582731
-0.53619921	0.44004732
-0.55714543	0.41320721
-0.57674944	0.38537166
-0.59496401	0.35660771
-0.61174526	0.32698466
-0.62705276	0.29657387
-0.64084964	0.26544861
-0.65310266	0.23368387
-0.66378229	0.20135616
-0.67286281	0.16854336
-0.68032235	0.13532453
-0.68614293	0.10177969
-0.69031054	0.06798965
-0.69281512	0.03403582
-0.69365065	0.00000000
-0.69281512	-0.03403582
-0.69031054	-0.06798965
-0.68614293	-0.10177969
-0.68032235	-0.13532453
-0.67286281	-0.16854336
-0.66378229	-0.20135616
-0.65310266	-0.23368387
-0.64084964	-0.26544861
-0.62705276	-0.29657387
-0.61174526	-0.32698466
-0.59496401	-0.35660771
-0.57674944	-0.38537166
-0.55714543	-0.41320721
-0.53619921	-0.44004732
-0.51396123	-0.46582731
-0.49048508	-0.49048508
-0.46582731	-0.51396123
-0.44004732	-0.53619921
-0.41320721	-0.55714543
-0.38537166	-0.57674944
-0.35660771	-0.59496401
-0.32698466	-0.61174526
-0.29657387	-0.62705276
-0.26544861	-0.64084964
-0.23368387	-0.65310266
-0.20135616	-0.66378229
-0.16854336	-0.67286281
-0.13532453	-0.68032235
-0.10177969	-0.68614293
-0.06798965	-0.69031054
-0.03403582	-0.69281512
-0.00000000	-0.69365065
0.03403582	-0.69281512
0.06798965	-0.69031054
0.10177969	-0.68614293
0.13532453	-0.68032235
0.16854336	-0.67286281
0.20135616	-0.66378229
0.23368387	-0.65310266
0.26544861	-0.64084964
0.29657387	-0.62705276
0.32698466	-0.61174526
0.35660771	-0.59496401
0.38537166	-0.57674944
0.41320721	-0.55714543
0.44004732	-0.53619921
0.46582731	-0.51396123
0.49048508	-0.49048508
0.51396123	-0.46582731
0.53619921	-0.44004732
0.55714543	-0.41320721
0.57674944	-0.38537166
0.59496401	-0.35660771
0.61174526	-0.32698466
0.62705276	-0.29657387
0.64084964	-0.26544861
0.65310266	-0.23368387
0.66378229	-0.20135616
0.67286281	-0.16854336
0.68032235	-0.13532453
0.68614293	-0.10177969
0.69031054	-0.06798965
0.69281512	-0.03403582


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t28.txt <==
x	y
0.67965605	0.00000000
0.67883737	0.03334914
0.67638332	0.06661794
0.67229980	0.09972625
0.66659665	0.13259432
0.65928761	0.16514295
0.65039029	0.19729374
0.63992612	0.22896923
0.62792031	0.26009311
0.61440179	0.29059040
0.59940312	0.32038764
0.58296044	0.34941304
0.56511335	0.37759667
0.54590486	0.40487063
0.52538123	0.43116923
0.50359191	0.45642910
0.48058940	0.48058940
0.45642910	0.50359191
0.43116923	0.52538123
0.40487063	0.54590486
0.37759667	0.56511335
0.34941304	0.58296044
0.32038764	0.59940312
0.29059040	0.61440179
0.26009311	0.62792031
0.22896923	0.63992612
0.19729374	0.65039029
0.16514295	0.65928761
0.13259432	0.66659665
0.09972625	0.67229980
0.06661794	0.67638332
0.03334914	0.67883737
0.00000000	0.67965605
-0.03334914	0.67883737
-0.06661794	0.67638332
-0.09972625	0.67229980
-0.13259432	0.66659665
-0.16514295	0.65928761
-0.19729374	0.65039029
-0.22896923	0.63992612
-0.26009311	0.62792031
-0.29059040	0.61440179
-0.32038764	0.59940312
-0.34941304	0.58296044
-0.37759667	0.56511335
-0.40487063	0.54590486
-0.43116923	0.52538123
-0.45642910	0.50359191
-0.48058940	0.48058940
-0.50359191	0.45642910
-0.52538123	0.43116923
-0.54590486	0.40487063
-0.56511335	0.37759667
-0.58296044	0.34941304
-0.59940312	0.32038764
-0.61440179	0.29059040
-0.62792031	0.26009311
-0.63992612	0.22896923
-0.65039029	0.19729374
-0.65928761	0.16514295
-0.66659665	0.13259432
-0.67229980	0.09972625
-0.67638332	0.06661794
-0.67883737	0.03334914
-0.67965605	0.00000000
-0.67883737	-0.03334914
-0.67638332	-0.06661794
-0.67229980	-0.09972625
-0.66659665	-0.13259432
-0.65928761	-0.16514295
-0.65039029	-0.19729374
-0.63992612	-0.22896923
-0.62792031	-0.26009311
-0.61440179	-0.29059040
-0.59940312	-0.32038764
-0.58296044	-0.34941304
-0.56511335	-0.37759667
-0.54590486	-0.40487063
-0.52538123	-0.43116923
-0.50359191	-0.45642910
-0.48058940	-0.48058940
-0.45642910	-0.50359191
-0.43116923	-0.52538123
-0.40487063	-0.54590486
-0.37759667	-0.56511335
-0.34941304	-0.58296044
-0.32038764	-0.59940312
-0.29059040	-0.61440179
-0.26009311	-0.62792031
-0.22896923	-0.63992612
-0.19729374	-0.65039029
-0.16514295	-0.65928761
-0.13259432	-0.66659665
-0.09972625	-0.67229980
-0.06661794	-0.67638332
-0.03334914	-0.67883737
-0.00000000	-0.67965605
0.03334914	-0.67883737
0.06661794	-0.67638332
0.09972625	-0.67229980
0.13259432	-0.66659665
0.16514295	-0.65928761
0.19729374	-0.65039029
0.22896923	-0.63992612
0.26009311	-0.62792031
0.29059040	-0.61440179
0.32038764	-0.59940312
0.34941304	-0.58296044
0.37759667	-0.56511335
0.40487063	-0.54590486
0.43116923	-0.52538123
0.45642910	-0.50359191
0.48058940	-0.48058940
0.50359191	-0.45642910
0.52538123	-0.43116923
0.54590486	-0.40487063
0.56511335	-0.37759667
0.58296044	-0.34941304
0.59940312	-0.32038764
0.61440179	-0.29059040
0.62792031	-0.26009311
0.63992612	-0.22896923
0.65039029	-0.19729374
0.65928761	-0.16514295
0.66659665	-0.13259432
0.67229980	-0.09972625
0.67638332	-0.06661794
0.67883737	-0.03334914


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t29.txt <==
x	y
0.66536688	0.00000000
0.66456541	0.03264801
0.66216296	0.06521736
0.65816529	0.09762960
0.65258204	0.12980664
0.64542667	0.16167096
0.63671640	0.19314581
0.62647224	0.22415535
0.61471884	0.25462488
0.60148453	0.28448100
0.58680120	0.31365178
0.57070421	0.34206694
0.55323234	0.36965803
0.53442769	0.39635859
0.51433555	0.42210428
0.49300434	0.44683309
0.47048543	0.47048543
0.44683309	0.49300434
0.42210428	0.51433555
0.39635859	0.53442769
0.36965803	0.55323234
0.34206694	0.57070421
0.31365178	0.58680120
0.28448100	0.60148453
0.25462488	0.61471884
0.22415535	0.62647224
0.19314581	0.63671640
0.16167096	0.64542667
0.12980664	0.65258204
0.09762960	0.65816529
0.06521736	0.66216296
0.03264801	0.66456541
0.00000000	0.66536688
-0.03264801	0.66456541
-0.06521736	0.66216296
-0.09762960	0.65816529
-0.12980664	0.65258204
-0.16167096	0.64542667
-0.19314581	0.63671640
-0.22415535	0.62647224
-0.25462488	0.61471884
-0.28448100	0.60148453
-0.31365178	0.58680120
-0.34206694	0.57070421
-0.36965803	0.55323234
-0.39635859	0.53442769
-0.42210428	0.51433555
-0.44683309	0.49300434
-0.47048543	0.47048543
-0.49300434	0.44683309
-0.51433555	0.42210428
-0.53442769	0.39635859
-0.55323234	0.36965803
-0.57070421	0.34206694
-0.58680120	0.31365178
-0.60148453	0.28448100
-0.61471884	0.25462488
-0.62647224	0.22415535
-0.63671640	0.19314581
-0.64542667	0.16167096
-0.65258204	0.12980664
-0.65816529	0.09762960
-0.66216296	0.06521736
-0.66456541	0.03264801
-0.66536688	0.00000000
-0.66456541	-0.03264801
-0.66216296	-0.06521736
-0.65816529	-0.09762960
-0.65258204	-0.12980664
-0.64542667	-0.16167096
-0.63671640	-0.19314581
-0.62647224	-0.22415535
-0.61471884	-0.25462488
-0.60148453	-0.28448100
-0.58680120	-0.31365178
-0.57070421	-0.34206694
-0.55323234	-0.36965803
-0.53442769	-0.39635859
-0.51433555	-0.42210428
-0.49300434	-0.44683309
-0.47048543	-0.47048543
-0.44683309	-0.49300434
-0.42210428	-0.51433555
-0.39635859	-0.53442769
-0.36965803	-0.55323234
-0.34206694	-0.57070421
-0.31365178	-0.58680120
-0.28448100	-0.60148453
-0.25462488	-0.61471884
-0.22415535	-0.62647224
-0.19314581	-0.63671640
-0.16167096	-0.64542667
-0.12980664	-0.65258204
-0.09762960	-0.65816529
-0.06521736	-0.66216296
-0.03264801	-0.66456541
-0.00000000	-0.66536688
0.03264801	-0.66456541
0.06521736	-0.66216296
0.09762960	-0.65816529
0.12980664	-0.65258204
0.16167096	-0.64542667
0.19314581	-0.63671640
0.22415535	-0.62647224
0.25462488	-0.61471884
0.28448100	-0.60148453
0.31365178	-0.58680120
0.34206694	-0.57070421
0.36965803	-0.55323234
0.39635859	-0.53442769
0.42210428	-0.51433555
0.44683309	-0.49300434
0.47048543	-0.47048543
0.49300434	-0.44683309
0.51433555	-0.42210428
0.53442769	-0.39635859
0.55323234	-0.36965803
0.57070421	-0.34206694
0.58680120	-0.31365178
0.60148453	-0.28448100
0.61471884	-0.25462488
0.62647224	-0.22415535
0.63671640	-0.19314581
0.64542667	-0.16167096
0.65258204	-0.12980664
0.65816529	-0.09762960
0.66216296	-0.06521736
0.66456541	-0.03264801


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t30.txt <==
x	y
0.65076371	0.00000000
0.64997983	0.03193146
0.64763010	0.06378600
0.64372017	0.09548687
0.63825946	0.12695770
0.63126113	0.15812268
0.62274204	0.18890673
0.61272270	0.21923569
0.60122727	0.24903649
0.58828342	0.27823734
0.57392235	0.30676789
0.55817865	0.33455941
0.54109025	0.36154494
0.52269831	0.38765949
0.50304715	0.41284012
0.48218410	0.43702619
0.46015943	0.46015943
0.43702619	0.48218410
0.41284012	0.50304715
0.38765949	0.52269831
0.36154494	0.54109025
0.33455941	0.55817865
0.30676789	0.57392235
0.27823734	0.58828342
0.24903649	0.60122727
0.21923569	0.61272270
0.18890673	0.62274204
0.15812268	0.63126113
0.12695770	0.63825946
0.09548687	0.64372017
0.06378600	0.64763010
0.03193146	0.64997983
0.00000000	0.65076371
-0.03193146	0.64997983
-0.06378600	0.64763010
-0.09548687	0.64372017
-0.12695770	0.63825946
-0.15812268	0.63126113
-0.18890673	0.62274204
-0.21923569	0.61272270
-0.24903649	0.60122727
-0.27823734	0.58828342
-0.30676789	0.57392235
-0.33455941	0.55817865
-0.36154494	0.54109025
-0.38765949	0.52269831
-0.41284012	0.50304715
-0.43702619	0.48218410
-0.46015943	0.46015943
-0.48218410	0.43702619
-0.50304715	0.41284012
-0.52269831	0.38765949
-0.54109025	0.36154494
-0.55817865	0.33455941
-0.57392235	0.30676789
-0.58828342	0.27823734
-0.60122727	0.24903649
-0.61272270	0.21923569
-0.62274204	0.18890673
-0.63126113	0.15812268
-0.63825946	0.12695770
-0.64372017	0.09548687
-0.64763010	0.06378600
-0.64997983	0.03193146
-0.65076371	0.00000000
-0.64997983	-0.03193146
-0.64763010	-0.06378600
-0.64372017	-0.09548687
-0.63825946	-0.12695770
-0.63126113	-0.15812268
-0.62274204	-0.18890673
-0.61272270	-0.21923569
-0.60122727	-0.24903649
-0.58828342	-0.27823734
-0.57392235	-0.30676789
-0.55817865	-0.33455941
-0.54109025	-0.36154494
-0.52269831	-0.38765949
-0.50304715	-0.41284012
-0.48218410	-0.43702619
-0.46015943	-0.46015943
-0.43702619	-0.48218410
-0.41284012	-0.50304715
-0.38765949	-0.52269831
-0.36154494	-0.54109025
-0.33455941	-0.55817865
-0.30676789	-0.57392235
-0.27823734	-0.58828342
-0.24903649	-0.60122727
-0.21923569	-0.61272270
-0.18890673	-0.62274204
-0.15812268	-0.63126113
-0.12695770	-0.63825946
-0.09548687	-0.64372017
-0.06378600	-0.64763010
-0.03193146	-0.64997983
-0.00000000	-0.65076371
0.03193146	-0.64997983
0.06378600	-0.64763010
0.09548687	-0.64372017
0.12695770	-0.63825946
0.15812268	-0.63126113
0.18890673	-0.62274204
0.21923569	-0.61272270
0.24903649	-0.60122727
0.27823734	-0.58828342
0.30676789	-0.57392235
0.33455941	-0.55817865
0.36154494	-0.54109025
0.38765949	-0.52269831
0.41284012	-0.50304715
0.43702619	-0.48218410
0.46015943	-0.46015943
0.48218410	-0.43702619
0.50304715	-0.41284012
0.52269831	-0.38765949
0.54109025	-0.36154494
0.55817865	-0.33455941
0.57392235	-0.30676789
0.58828342	-0.27823734
0.60122727	-0.24903649
0.61272270	-0.21923569
0.62274204	-0.18890673
0.63126113	-0.15812268
0.63825946	-0.12695770
0.64372017	-0.09548687
0.64763010	-0.06378600
0.64997983	-0.03193146


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t31.txt <==
x	y
0.63582484	0.00000000
0.63505897	0.03119845
0.63276317	0.06232173
0.62894300	0.09329488
0.62360765	0.12404327
0.61676997	0.15449284
0.60844644	0.18457021
0.59865711	0.21420294
0.58742556	0.24331963
0.57477885	0.27185015
0.56074745	0.29972576
0.54536516	0.32687930
0.52866904	0.35324536
0.51069930	0.37876042
0.49149925	0.40336301
0.47111513	0.42699387
0.44959606	0.44959606
0.42699387	0.47111513
0.40336301	0.49149925
0.37876042	0.51069930
0.35324536	0.52866904
0.32687930	0.54536516
0.29972576	0.56074745
0.27185015	0.57477885
0.24331963	0.58742556
0.21420294	0.59865711
0.18457021	0.60844644
0.15449284	0.61676997
0.12404327	0.62360765
0.09329488	0.62894300
0.06232173	0.63276317
0.03119845	0.63505897
0.00000000	0.63582484
-0.03119845	0.63505897
-0.06232173	0.63276317
-0.09329488	0.62894300
-0.12404327	0.62360765
-0.15449284	0.61676997
-0.18457021	0.60844644
-0.21420294	0.59865711
-0.24331963	0.58742556
-0.27185015	0.57477885
-0.29972576	0.56074745
-0.32687930	0.54536516
-0.35324536	0.52866904
-0.37876042	0.51069930
-0.40336301	0.49149925
-0.42699387	0.47111513
-0.44959606	0.44959606
-0.47111513	0.42699387
-0.49149925	0.40336301
-0.51069930	0.37876042
-0.52866904	0.35324536
-0.54536516	0.32687930
-0.56074745	0.29972576
-0.57477885	0.27185015
-0.58742556	0.24331963
-0.59865711	0.21420294
-0.60844644	0.18457021
-0.61676997	0.15449284
-0.62360765	0.12404327
-0.62894300	0.09329488
-0.63276317	0.06232173
-0.63505897	0.03119845
-0.63582484	0.00000000
-0.63505897	-0.03119845
-0.63276317	-0.06232173
-0.62894300	-0.09329488
-0.62360765	-0.12404327
-0.61676997	-0.15449284
-0.60844644	-0.18457021
-0.59865711	-0.21420294
-0.58742556	-0.24331963
-0.57477885	-0.27185015
-0.56074745	-0.29972576
-0.54536516	-0.32687930
-0.52866904	-0.35324536
-0.51069930	-0.37876042
-0.49149925	-0.40336301
-0.47111513	-0.42699387
-0.44959606	-0.44959606
-0.42699387	-0.47111513
-0.40336301	-0.49149925
-0.37876042	-0.51069930
-0.35324536	-0.52866904
-0.32687930	-0.54536516
-0.29972576	-0.56074745
-0.27185015	-0.57477885
-0.24331963	-0.58742556
-0.21420294	-0.59865711
-0.18457021	-0.60844644
-0.15449284	-0.61676997
-0.12404327	-0.62360765
-0.09329488	-0.62894300
-0.06232173	-0.63276317
-0.03119845	-0.63505897
-0.00000000	-0.63582484
0.03119845	-0.63505897
0.06232173	-0.63276317
0.09329488	-0.62894300
0.12404327	-0.62360765
0.15449284	-0.61676997
0.18457021	-0.60844644
0.21420294	-0.59865711
0.24331963	-0.58742556
0.27185015	-0.57477885
0.29972576	-0.56074745
0.32687930	-0.54536516
0.35324536	-0.52866904
0.37876042	-0.51069930
0.40336301	-0.49149925
0.42699387	-0.47111513
0.44959606	-0.44959606
0.47111513	-0.42699387
0.49149925	-0.40336301
0.51069930	-0.37876042
0.52866904	-0.35324536
0.54536516	-0.32687930
0.56074745	-0.29972576
0.57477885	-0.27185015
0.58742556	-0.24331963
0.59865711	-0.21420294
0.60844644	-0.18457021
0.61676997	-0.15449284
0.62360765	-0.12404327
0.62894300	-0.09329488
0.63276317	-0.06232173
0.63505897	-0.03119845


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t32.txt <==
x	y
0.62052599	0.00000000
0.61977854	0.03044777
0.61753799	0.06082218
0.61380973	0.09105007
0.60860276	0.12105862
0.60192960	0.15077552
0.59380635	0.18012919
0.58425256	0.20904891
0.57329126	0.23746502
0.56094885	0.26530905
0.54725507	0.29251393
0.53224290	0.31901411
0.51594851	0.34474577
0.49841115	0.36964690
0.47967308	0.39365752
0.45977943	0.41671979
0.43877814	0.43877814
0.41671979	0.45977943
0.39365752	0.47967308
0.36964690	0.49841115
0.34474577	0.51594851
0.31901411	0.53224290
0.29251393	0.54725507
0.26530905	0.56094885
0.23746502	0.57329126
0.20904891	0.58425256
0.18012919	0.59380635
0.15077552	0.60192960
0.12105862	0.60860276
0.09105007	0.61380973
0.06082218	0.61753799
0.03044777	0.61977854
0.00000000	0.62052599
-0.03044777	0.61977854
-0.06082218	0.61753799
-0.09105007	0.61380973
-0.12105862	0.60860276
-0.15077552	0.60192960
-0.18012919	0.59380635
-0.20904891	0.58425256
-0.23746502	0.57329126
-0.26530905	0.56094885
-0.29251393	0.54725507
-0.31901411	0.53224290
-0.34474577	0.51594851
-0.36964690	0.49841115
-0.39365752	0.47967308
-0.41671979	0.45977943
-0.43877814	0.43877814
-0.45977943	0.41671979
-0.47967308	0.39365752
-0.49841115	0.36964690
-0.51594851	0.34474577
-0.53224290	0.31901411
-0.54725507	0.29251393
-0.56094885	0.26530905
-0.57329126	0.23746502
-0.58425256	0.20904891
-0.59380635	0.18012919
-0.60192960	0.15077552
-0.60860276	0.12105862
-0.61380973	0.09105007
-0.61753799	0.06082218
-0.61977854	0.03044777
-0.62052599	0.00000000
-0.61977854	-0.03044777
-0.61753799	-0.06082218
-0.61380973	-0.09105007
-0.60860276	-0.12105862
-0.60192960	-0.15077552
-0.59380635	-0.18012919
-0.58425256	-0.20904891
-0.57329126	-0.23746502
-0.56094885	-0.26530905
-0.54725507	-0.29251393
-0.53224290	-0.31901411
-0.51594851	-0.34474577
-0.49841115	-0.36964690
-0.47967308	-0.39365752
-0.45977943	-0.41671979
-0.43877814	-0.43877814
-0.41671979	-0.45977943
-0.39365752	-0.47967308
-0.36964690	-0.49841115
-0.34474577	-0.51594851
-0.31901411	-0.53224290
-0.29251393	-0.54725507
-0.26530905	-0.56094885
-0.23746502	-0.57329126
-0.20904891	-0.58425256
-0.18012919	-0.59380635
-0.15077552	-0.60192960
-0.12105862	-0.60860276
-0.09105007	-0.61380973
-0.06082218	-0.61753799
-0.03044777	-0.61977854
-0.00000000	-0.62052599
0.03044777	-0.61977854
0.06082218	-0.61753799
0.09105007	-0.61380973
0.12105862	-0.60860276
0.15077552	-0.60192960
0.18012919	-0.59380635
0.20904891	-0.58425256
0.23746502	-0.57329126
0.26530905	-0.56094885
0.29251393	-0.54725507
0.31901411	-0.53224290
0.34474577	-0.51594851
0.36964690	-0.49841115
0.39365752	-0.47967308
0.41671979	-0.45977943
0.43877814	-0.43877814
0.45977943	-0.41671979
0.47967308	-0.39365752
0.49841115	-0.36964690
0.51594851	-0.34474577
0.53224290	-0.31901411
0.54725507	-0.29251393
0.56094885	-0.26530905
0.57329126	-0.23746502
0.58425256	-0.20904891
0.59380635	-0.18012919
0.60192960	-0.15077552
0.60860276	-0.12105862
0.61380973	-0.09105007
0.61753799	-0.06082218
0.61977854	-0.03044777


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t33.txt <==
x	y
0.60483975	0.00000000
0.60411120	0.02967808
0.60192728	0.05928466
0.59829328	0.08874842
0.59321793	0.11799838
0.58671346	0.14696407
0.57879556	0.17557571
0.56948328	0.20376438
0.55879907	0.23146215
0.54676866	0.25860232
0.53342104	0.28511949
0.51878836	0.31094978
0.50290587	0.33603096
0.48581184	0.36030262
0.46754745	0.38370628
0.44815670	0.40618555
0.42768629	0.42768629
0.40618555	0.44815670
0.38370628	0.46754745
0.36030262	0.48581184
0.33603096	0.50290587
0.31094978	0.51878836
0.28511949	0.53342104
0.25860232	0.54676866
0.23146215	0.55879907
0.20376438	0.56948328
0.17557571	0.57879556
0.14696407	0.58671346
0.11799838	0.59321793
0.08874842	0.59829328
0.05928466	0.60192728
0.02967808	0.60411120
0.00000000	0.60483975
-0.02967808	0.60411120
-0.05928466	0.60192728
-0.08874842	0.59829328
-0.11799838	0.59321793
-0.14696407	0.58671346
-0.17557571	0.57879556
-0.20376438	0.56948328
-0.23146215	0.55879907
-0.25860232	0.54676866
-0.28511949	0.53342104
-0.31094978	0.51878836
-0.33603096	0.50290587
-0.36030262	0.48581184
-0.38370628	0.46754745
-0.40618555	0.44815670
-0.42768629	0.42768629
-0.44815670	0.40618555
-0.46754745	0.38370628
-0.48581184	0.36030262
-0.50290587	0.33603096
-0.51878836	0.31094978
-0.53342104	0.28511949
-0.54676866	0.25860232
-0.55879907	0.23146215
-0.56948328	0.20376438
-0.57879556	0.17557571
-0.58671346	0.14696407
-0.59321793	0.11799838
-0.59829328	0.08874842
-0.60192728	0.05928466
-0.60411120	0.02967808
-0.60483975	0.00000000
-0.60411120	-0.02967808
-0.60192728	-0.05928466
-0.59829328	-0.08874842
-0.59321793	-0.11799838
-0.58671346	-0.14696407
-0.57879556	-0.17557571
-0.56948328	-0.20376438
-0.55879907	-0.23146215
-0.54676866	-0.25860232
-0.53342104	-0.28511949
-0.51878836	-0.31094978
-0.50290587	-0.33603096
-0.48581184	-0.36030262
-0.46754745	-0.38370628
-0.44815670	-0.40618555
-0.42768629	-0.42768629
-0.40618555	-0.44815670
-0.38370628	-0.46754745
-0.36030262	-0.48581184
-0.33603096	-0.50290587
-0.31094978	-0.51878836
-0.28511949	-0.53342104
-0.25860232	-0.54676866
-0.23146215	-0.55879907
-0.20376438	-0.56948328
-0.17557571	-0.57879556
-0.14696407	-0.58671346
-0.11799838	-0.59321793
-0.08874842	-0.59829328
-0.05928466	-0.60192728
-0.02967808	-0.60411120
-0.00000000	-0.60483975
0.02967808	-0.60411120
0.05928466	-0.60192728
0.08874842	-0.59829328
0.11799838	-0.59321793
0.14696407	-0.58671346
0.17557571	-0.57879556
0.20376438	-0.56948328
0.23146215	-0.55879907
0.25860232	-0.54676866
0.28511949	-0.53342104
0.31094978	-0.51878836
0.33603096	-0.50290587
0.36030262	-0.48581184
0.38370628	-0.46754745
0.40618555	-0.44815670
0.42768629	-0.42768629
0.44815670	-0.40618555
0.46754745	-0.38370628
0.48581184	-0.36030262
0.50290587	-0.33603096
0.51878836	-0.31094978
0.53342104	-0.28511949
0.54676866	-0.25860232
0.55879907	-0.23146215
0.56948328	-0.20376438
0.57879556	-0.17557571
0.58671346	-0.14696407
0.59321793	-0.11799838
0.59829328	-0.08874842
0.60192728	-0.05928466
0.60411120	-0.02967808


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t34.txt <==
x	y
0.58873507	0.00000000
0.58802591	0.02888786
0.58590015	0.05770613
0.58236290	0.08638538
0.57742269	0.11485651
0.57109142	0.14305095
0.56338434	0.17090077
0.55432001	0.19833887
0.54392028	0.22529916
0.53221020	0.25171668
0.51921798	0.27752779
0.50497491	0.30267032
0.48951532	0.32708368
0.47287644	0.35070907
0.45509836	0.37348958
0.43622391	0.39537031
0.41629856	0.41629856
0.39537031	0.43622391
0.37348958	0.45509836
0.35070907	0.47287644
0.32708368	0.48951532
0.30267032	0.50497491
0.27752779	0.51921798
0.25171668	0.53221020
0.22529916	0.54392028
0.19833887	0.55432001
0.17090077	0.56338434
0.14305095	0.57109142
0.11485651	0.57742269
0.08638538	0.58236290
0.05770613	0.58590015
0.02888786	0.58802591
0.00000000	0.58873507
-0.02888786	0.58802591
-0.05770613	0.58590015
-0.08638538	0.58236290
-0.11485651	0.57742269
-0.14305095	0.57109142
-0.17090077	0.56338434
-0.19833887	0.55432001
-0.22529916	0.54392028
-0.25171668	0.53221020
-0.27752779	0.51921798
-0.30267032	0.50497491
-0.32708368	0.48951532
-0.35070907	0.47287644
-0.37348958	0.45509836
-0.39537031	0.43622391
-0.41629856	0.41629856
-0.43622391	0.39537031
-0.45509836	0.37348958
-0.47287644	0.35070907
-0.48951532	0.32708368
-0.50497491	0.30267032
-0.51921798	0.27752779
-0.53221020	0.25171668
-0.54392028	0.22529916
-0.55432001	0.19833887
-0.56338434	0.17090077
-0.57109142	0.14305095
-0.57742269	0.11485651
-0.58236290	0.08638538
-0.58590015	0.05770613
-0.58802591	0.02888786
-0.58873507	0.00000000
-0.58802591	-0.02888786
-0.58590015	-0.05770613
-0.58236290	-0.08638538
-0.57742269	-0.11485651
-0.57109142	-0.14305095
-0.56338434	-0.17090077
-0.55432001	-0.19833887
-0.54392028	-0.22529916
-0.53221020	-0.25171668
-0.51921798	-0.27752779
-0.50497491	-0.30267032
-0.48951532	-0.32708368
-0.47287644	-0.35070907
-0.45509836	-0.37348958
-0.43622391	-0.39537031
-0.41629856	-0.41629856
-0.39537031	-0.43622391
-0.37348958	-0.45509836
-0.35070907	-0.47287644
-0.32708368	-0.48951532
-0.30267032	-0.50497491
-0.27752779	-0.51921798
-0.25171668	-0.53221020
-0.22529916	-0.54392028
-0.19833887	-0.55432001
-0.17090077	-0.56338434
-0.14305095	-0.57109142
-0.11485651	-0.57742269
-0.08638538	-0.58236290
-0.05770613	-0.58590015
-0.02888786	-0.58802591
-0.00000000	-0.58873507
0.02888786	-0.58802591
0.05770613	-0.58590015
0.08638538	-0.58236290
0.11485651	-0.57742269
0.14305095	-0.57109142
0.17090077	-0.56338434
0.19833887	-0.55432001
0.22529916	-0.54392028
0.25171668	-0.53221020
0.27752779	-0.51921798
0.30267032	-0.50497491
0.32708368	-0.48951532
0.35070907	-0.47287644
0.37348958	-0.45509836
0.39537031	-0.43622391
0.41629856	-0.41629856
0.43622391	-0.39537031
0.45509836	-0.37348958
0.47287644	-0.35070907
0.48951532	-0.32708368
0.50497491	-0.30267032
0.51921798	-0.27752779
0.53221020	-0.25171668
0.54392028	-0.22529916
0.55432001	-0.19833887
0.56338434	-0.17090077
0.57109142	-0.14305095
0.57742269	-0.11485651
0.58236290	-0.08638538
0.58590015	-0.05770613
0.58802591	-0.02888786


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t35.txt <==
x	y
0.57217649	0.00000000
0.57148728	0.02807537
0.56942131	0.05608310
0.56598355	0.08395573
0.56118228	0.11162610
0.55502908	0.13902755
0.54753876	0.16609407
0.53872938	0.19276045
0.52862215	0.21896246
0.51724142	0.24463697
0.50461462	0.26972213
0.49077215	0.29415750
0.47574737	0.31788423
0.45957647	0.34084514
0.44229841	0.36298492
0.42395482	0.38425025
0.40458988	0.40458988
0.38425025	0.42395482
0.36298492	0.44229841
0.34084514	0.45957647
0.31788423	0.47574737
0.29415750	0.49077215
0.26972213	0.50461462
0.24463697	0.51724142
0.21896246	0.52862215
0.19276045	0.53872938
0.16609407	0.54753876
0.13902755	0.55502908
0.11162610	0.56118228
0.08395573	0.56598355
0.05608310	0.56942131
0.02807537	0.57148728
0.00000000	0.57217649
-0.02807537	0.57148728
-0.05608310	0.56942131
-0.08395573	0.56598355
-0.11162610	0.56118228
-0.13902755	0.55502908
-0.16609407	0.54753876
-0.19276045	0.53872938
-0.21896246	0.52862215
-0.24463697	0.51724142
-0.26972213	0.50461462
-0.29415750	0.49077215
-0.31788423	0.47574737
-0.34084514	0.45957647
-0.36298492	0.44229841
-0.38425025	0.42395482
-0.40458988	0.40458988
-0.42395482	0.38425025
-0.44229841	0.36298492
-0.45957647	0.34084514
-0.47574737	0.31788423
-0.49077215	0.29415750
-0.50461462	0.26972213
-0.51724142	0.24463697
-0.52862215	0.21896246
-0.53872938	0.19276045
-0.54753876	0.16609407
-0.55502908	0.13902755
-0.56118228	0.11162610
-0.56598355	0.08395573
-0.56942131	0.05608310
-0.57148728	0.02807537
-0.57217649	0.00000000
-0.57148728	-0.02807537
-0.56942131	-0.05608310
-0.56598355	-0.08395573
-0.56118228	-0.11162610
-0.55502908	-0.13902755
-0.54753876	-0.16609407
-0.53872938	-0.19276045
-0.52862215	-0.21896246
-0.51724142	-0.24463697
-0.50461462	-0.26972213
-0.49077215	-0.29415750
-0.47574737	-0.31788423
-0.45957647	-0.34084514
-0.44229841	-0.36298492
-0.42395482	-0.38425025
-0.40458988	-0.40458988
-0.38425025	-0.42395482
-0.36298492	-0.44229841
-0.34084514	-0.45957647
-0.31788423	-0.47574737
-0.29415750	-0.49077215
-0.26972213	-0.50461462
-0.24463697	-0.51724142
-0.21896246	-0.52862215
-0.19276045	-0.53872938
-0.16609407	-0.54753876
-0.13902755	-0.55502908
-0.11162610	-0.56118228
-0.08395573	-0.56598355
-0.05608310	-0.56942131
-0.02807537	-0.57148728
-0.00000000	-0.57217649
0.02807537	-0.57148728
0.05608310	-0.56942131
0.08395573	-0.56598355
0.11162610	-0.56118228
0.13902755	-0.55502908
0.16609407	-0.54753876
0.19276045	-0.53872938
0.21896246	-0.52862215
0.24463697	-0.51724142
0.26972213	-0.50461462
0.29415750	-0.49077215
0.31788423	-0.47574737
0.34084514	-0.45957647
0.36298492	-0.44229841
0.38425025	-0.42395482
0.40458988	-0.40458988
0.42395482	-0.38425025
0.44229841	-0.36298492
0.45957647	-0.34084514
0.47574737	-0.31788423
0.49077215	-0.29415750
0.50461462	-0.26972213
0.51724142	-0.24463697
0.52862215	-0.21896246
0.53872938	-0.19276045
0.54753876	-0.16609407
0.55502908	-0.13902755
0.56118228	-0.11162610
0.56598355	-0.08395573
0.56942131	-0.05608310
0.57148728	-0.02807537


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t36.txt <==
x	y
0.55512324	0.00000000
0.55445457	0.02723861
0.55245017	0.05441159
0.54911487	0.08145350
0.54445670	0.10829917
0.53848689	0.13488395
0.53121982	0.16114377
0.52267299	0.18701539
0.51286700	0.21243647
0.50182547	0.23734577
0.48957499	0.26168328
0.47614509	0.28539038
0.46156811	0.30840995
0.44587917	0.33068653
0.42911607	0.35216646
0.41131919	0.37279798
0.39253141	0.39253141
0.37279798	0.41131919
0.35216646	0.42911607
0.33068653	0.44587917
0.30840995	0.46156811
0.28539038	0.47614509
0.26168328	0.48957499
0.23734577	0.50182547
0.21243647	0.51286700
0.18701539	0.52267299
0.16114377	0.53121982
0.13488395	0.53848689
0.10829917	0.54445670
0.08145350	0.54911487
0.05441159	0.55245017
0.02723861	0.55445457
0.00000000	0.55512324
-0.02723861	0.55445457
-0.05441159	0.55245017
-0.08145350	0.54911487
-0.10829917	0.54445670
-0.13488395	0.53848689
-0.16114377	0.53121982
-0.18701539	0.52267299
-0.21243647	0.51286700
-0.23734577	0.50182547
-0.26168328	0.48957499
-0.28539038	0.47614509
-0.30840995	0.46156811
-0.33068653	0.44587917
-0.35216646	0.42911607
-0.37279798	0.41131919
-0.39253141	0.39253141
-0.41131919	0.37279798
-0.42911607	0.35216646
-0.44587917	0.33068653
-0.46156811	0.30840995
-0.47614509	0.28539038
-0.48957499	0.26168328
-0.50182547	0.23734577
-0.51286700	0.21243647
-0.52267299	0.18701539
-0.53121982	0.16114377
-0.53848689	0.13488395
-0.54445670	0.10829917
-0.54911487	0.08145350
-0.55245017	0.05441159
-0.55445457	0.02723861
-0.55512324	0.00000000
-0.55445457	-0.02723861
-0.55245017	-0.05441159
-0.54911487	-0.08145350
-0.54445670	-0.10829917
-0.53848689	-0.13488395
-0.53121982	-0.16114377
-0.52267299	-0.18701539
-0.51286700	-0.21243647
-0.50182547	-0.23734577
-0.48957499	-0.26168328
-0.47614509	-0.28539038
-0.46156811	-0.30840995
-0.44587917	-0.33068653
-0.42911607	-0.35216646
-0.41131919	-0.37279798
-0.39253141	-0.39253141
-0.37279798	-0.41131919
-0.35216646	-0.42911607
-0.33068653	-0.44587917
-0.30840995	-0.46156811
-0.28539038	-0.47614509
-0.26168328	-0.48957499
-0.23734577	-0.50182547
-0.21243647	-0.51286700
-0.18701539	-0.52267299
-0.16114377	-0.53121982
-0.13488395	-0.53848689
-0.10829917	-0.54445670
-0.08145350	-0.54911487
-0.05441159	-0.55245017
-0.02723861	-0.55445457
-0.00000000	-0.55512324
0.02723861	-0.55445457
0.05441159	-0.55245017
0.08145350	-0.54911487
0.10829917	-0.54445670
0.13488395	-0.53848689
0.16114377	-0.53121982
0.18701539	-0.52267299
0.21243647	-0.51286700
0.23734577	-0.50182547
0.26168328	-0.48957499
0.28539038	-0.47614509
0.30840995	-0.46156811
0.33068653	-0.44587917
0.35216646	-0.42911607
0.37279798	-0.41131919
0.39253141	-0.39253141
0.41131919	-0.37279798
0.42911607	-0.35216646
0.44587917	-0.33068653
0.46156811	-0.30840995
0.47614509	-0.28539038
0.48957499	-0.26168328
0.50182547	-0.23734577
0.51286700	-0.21243647
0.52267299	-0.18701539
0.53121982	-0.16114377
0.53848689	-0.13488395
0.54445670	-0.10829917
0.54911487	-0.08145350
0.55245017	-0.05441159
0.55445457	-0.02723861


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t37.txt <==
x	y
0.53752803	0.00000000
0.53688055	0.02637525
0.53493969	0.05268696
0.53171010	0.07887174
0.52719958	0.10486652
0.52141899	0.13060866
0.51438225	0.15603615
0.50610633	0.18108774
0.49661115	0.20570307
0.48591958	0.22982285
0.47405740	0.25338896
0.46105317	0.27634464
0.44693822	0.29863457
0.43174656	0.32020507
0.41551479	0.34100417
0.39828200	0.36098176
0.38008972	0.38008972
0.36098176	0.39828200
0.34100417	0.41551479
0.32020507	0.43174656
0.29863457	0.44693822
0.27634464	0.46105317
0.25338896	0.47405740
0.22982285	0.48591958
0.20570307	0.49661115
0.18108774	0.50610633
0.15603615	0.51438225
0.13060866	0.52141899
0.10486652	0.52719958
0.07887174	0.53171010
0.05268696	0.53493969
0.02637525	0.53688055
0.00000000	0.53752803
-0.02637525	0.53688055
-0.05268696	0.53493969
-0.07887174	0.53171010
-0.10486652	0.52719958
-0.13060866	0.52141899
-0.15603615	0.51438225
-0.18108774	0.50610633
-0.20570307	0.49661115
-0.22982285	0.48591958
-0.25338896	0.47405740
-0.27634464	0.46105317
-0.29863457	0.44693822
-0.32020507	0.43174656
-0.34100417	0.41551479
-0.36098176	0.39828200
-0.38008972	0.38008972
-0.39828200	0.36098176
-0.41551479	0.34100417
-0.43174656	0.32020507
-0.44693822	0.29863457
-0.46105317	0.27634464
-0.47405740	0.25338896
-0.48591958	0.22982285
-0.49661115	0.20570307
-0.50610633	0.18108774
-0.51438225	0.15603615
-0.52141899	0.13060866
-0.52719958	0.10486652
-0.53171010	0.07887174
-0.53493969	0.05268696
-0.53688055	0.02637525
-0.53752803	0.00000000
-0.53688055	-0.02637525
-0.53493969	-0.05268696
-0.53171010	-0.07887174
-0.52719958	-0.10486652
-0.52141899	-0.13060866
-0.51438225	-0.15603615
-0.50610633	-0.18108774
-0.49661115	-0.20570307
-0.48591958	-0.22982285
-0.47405740	-0.25338896
-0.46105317	-0.27634464
-0.44693822	-0.29863457
-0.43174656	-0.32020507
-0.41551479	-0.34100417
-0.39828200	-0.36098176
-0.38008972	-0.38008972
-0.36098176	-0.39828200
-0.34100417	-0.41551479
-0.32020507	-0.43174656
-0.29863457	-0.44693822
-0.27634464	-0.46105317
-0.25338896	-0.47405740
-0.22982285	-0.48591958
-0.20570307	-0.49661115
-0.18108774	-0.50610633
-0.15603615	-0.51438225
-0.13060866	-0.52141899
-0.10486652	-0.52719958
-0.07887174	-0.53171010
-0.05268696	-0.53493969
-0.02637525	-0.53688055
-0.00000000	-0.53752803
0.02637525	-0.53688055
0.05268696	-0.53493969
0.07887174	-0.53171010
0.10486652	-0.52719958
0.13060866	-0.52141899
0.15603615	-0.51438225
0.18108774	-0.50610633
0.20570307	-0.49661115
0.22982285	-0.48591958
0.25338896	-0.47405740
0.27634464	-0.46105317
0.29863457	-0.44693822
0.32020507	-0.43174656
0.34100417	-0.41551479
0.36098176	-0.39828200
0.38008972	-0.38008972
0.39828200	-0.36098176
0.41551479	-0.34100417
0.43174656	-0.32020507
0.44693822	-0.29863457
0.46105317	-0.27634464
0.47405740	-0.25338896
0.48591958	-0.22982285
0.49661115	-0.20570307
0.50610633	-0.18108774
0.51438225	-0.15603615
0.52141899	-0.13060866
0.52719958	-0.10486652
0.53171010	-0.07887174
0.53493969	-0.05268696
0.53688055	-0.02637525


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t38.txt <==
x	y
0.51933550	0.00000000
0.51870993	0.02548259
0.51683475	0.05090378
0.51371447	0.07620234
0.50935661	0.10131733
0.50377166	0.12618823
0.49697308	0.15075514
0.48897725	0.17495886
0.47980344	0.19874109
0.46947373	0.22204454
0.45801302	0.24481306
0.44544891	0.26699180
0.43181168	0.28852734
0.41713418	0.30936779
0.40145177	0.32946295
0.38480222	0.34876440
0.36722565	0.36722565
0.34876440	0.38480222
0.32946295	0.40145177
0.30936779	0.41713418
0.28852734	0.43181168
0.26699180	0.44544891
0.24481306	0.45801302
0.22204454	0.46947373
0.19874109	0.47980344
0.17495886	0.48897725
0.15075514	0.49697308
0.12618823	0.50377166
0.10131733	0.50935661
0.07620234	0.51371447
0.05090378	0.51683475
0.02548258	0.51870993
0.00000000	0.51933550
-0.02548258	0.51870993
-0.05090378	0.51683475
-0.07620234	0.51371447
-0.10131733	0.50935661
-0.12618823	0.50377166
-0.15075514	0.49697308
-0.17495886	0.48897725
-0.19874109	0.47980344
-0.22204454	0.46947373
-0.24481306	0.45801302
-0.26699180	0.44544891
-0.28852734	0.43181168
-0.30936779	0.41713418
-0.32946295	0.40145177
-0.34876440	0.38480222
-0.36722565	0.36722565
-0.38480222	0.34876440
-0.40145177	0.32946295
-0.41713418	0.30936779
-0.43181168	0.28852734
-0.44544891	0.26699180
-0.45801302	0.24481306
-0.46947373	0.22204454
-0.47980344	0.19874109
-0.48897725	0.17495886
-0.49697308	0.15075514
-0.50377166	0.12618823
-0.50935661	0.10131733
-0.51371447	0.07620234
-0.51683475	0.05090378
-0.51870993	0.02548259
-0.51933550	0.00000000
-0.51870993	-0.02548258
-0.51683475	-0.05090378
-0.51371447	-0.07620234
-0.50935661	-0.10131733
-0.50377166	-0.12618823
-0.49697308	-0.15075514
-0.48897725	-0.17495886
-0.47980344	-0.19874109
-0.46947373	-0.22204454
-0.45801302	-0.24481306
-0.44544891	-0.26699180
-0.43181168	-0.28852734
-0.41713418	-0.30936779
-0.40145177	-0.32946295
-0.38480222	-0.34876440
-0.36722565	-0.36722565
-0.34876440	-0.38480222
-0.32946295	-0.40145177
-0.30936779	-0.41713418
-0.28852734	-0.43181168
-0.26699180	-0.44544891
-0.24481306	-0.45801302
-0.22204454	-0.46947373
-0.19874109	-0.47980344
-0.17495886	-0.48897725
-0.15075514	-0.49697308
-0.12618823	-0.50377166
-0.10131733	-0.50935661
-0.07620234	-0.51371447
-0.05090378	-0.51683475
-0.02548258	-0.51870993
-0.00000000	-0.51933550
0.02548258	-0.51870993
0.05090378	-0.51683475
0.07620234	-0.51371447
0.10131733	-0.50935661
0.12618823	-0.50377166
0.15075514	-0.49697308
0.17495886	-0.48897725
0.19874109	-0.47980344
0.22204454	-0.46947373
0.24481306	-0.45801302
0.26699180	-0.44544891
0.28852734	-0.43181168
0.30936779	-0.41713418
0.32946295	-0.40145177
0.34876440	-0.38480222
0.36722565	-0.36722565
0.38480222	-0.34876440
0.40145177	-0.32946295
0.41713418	-0.30936779
0.43181168	-0.28852734
0.44544891	-0.26699180
0.45801302	-0.24481306
0.46947373	-0.22204454
0.47980344	-0.19874109
0.48897725	-0.17495886
0.49697308	-0.15075514
0.50377166	-0.12618823
0.50935661	-0.10131733
0.51371447	-0.07620234
0.51683475	-0.05090378
0.51870993	-0.02548258


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t39.txt <==
x	y
0.50048011	0.00000000
0.49987726	0.02455740
0.49807017	0.04905563
0.49506317	0.07343568
0.49086353	0.09763883
0.48548135	0.12160675
0.47892961	0.14528171
0.47122408	0.16860667
0.46238333	0.19152545
0.45242866	0.21398282
0.44138406	0.23592469
0.42927611	0.25729820
0.41613401	0.27805185
0.40198940	0.29813566
0.38687636	0.31750122
0.37083130	0.33610190
0.35389288	0.35389288
0.33610190	0.37083130
0.31750122	0.38687636
0.29813566	0.40198940
0.27805185	0.41613401
0.25729820	0.42927611
0.23592469	0.44138406
0.21398282	0.45242866
0.19152545	0.46238333
0.16860667	0.47122408
0.14528171	0.47892961
0.12160675	0.48548135
0.09763883	0.49086353
0.07343568	0.49506317
0.04905563	0.49807017
0.02455740	0.49987726
0.00000000	0.50048011
-0.02455740	0.49987726
-0.04905563	0.49807017
-0.07343568	0.49506317
-0.09763883	0.49086353
-0.12160675	0.48548135
-0.14528171	0.47892961
-0.16860667	0.47122408
-0.19152545	0.46238333
-0.21398282	0.45242866
-0.23592469	0.44138406
-0.25729820	0.42927611
-0.27805185	0.41613401
-0.29813566	0.40198940
-0.31750122	0.38687636
-0.33610190	0.37083130
-0.35389288	0.35389288
-0.37083130	0.33610190
-0.38687636	0.31750122
-0.40198940	0.29813566
-0.41613401	0.27805185
-0.42927611	0.25729820
-0.44138406	0.23592469
-0.45242866	0.21398282
-0.46238333	0.19152545
-0.47122408	0.16860667
-0.47892961	0.14528171
-0.48548135	0.12160675
-0.49086353	0.09763883
-0.49506317	0.07343568
-0.49807017	0.04905563
-0.49987726	0.02455740
-0.50048011	0.00000000
-0.49987726	-0.02455740
-0.49807017	-0.04905563
-0.49506317	-0.07343568
-0.49086353	-0.09763883
-0.48548135	-0.12160675
-0.47892961	-0.14528171
-0.47122408	-0.16860667
-0.46238333	-0.19152545
-0.45242866	-0.21398282
-0.44138406	-0.23592469
-0.42927611	-0.25729820
-0.41613401	-0.27805185
-0.40198940	-0.29813566
-0.38687636	-0.31750122
-0.37083130	-0.33610190
-0.35389288	-0.35389288
-0.33610190	-0.37083130
-0.31750122	-0.38687636
-0.29813566	-0.40198940
-0.27805185	-0.41613401
-0.25729820	-0.42927611
-0.23592469	-0.44138406
-0.21398282	-0.45242866
-0.19152545	-0.46238333
-0.16860667	-0.47122408
-0.14528171	-0.47892961
-0.12160675	-0.48548135
-0.09763883	-0.49086353
-0.07343568	-0.49506317
-0.04905563	-0.49807017
-0.02455740	-0.49987726
-0.00000000	-0.50048011
0.02455740	-0.49987726
0.04905563	-0.49807017
0.07343568	-0.49506317
0.09763883	-0.49086353
0.12160675	-0.48548135
0.14528171	-0.47892961
0.16860667	-0.47122408
0.19152545	-0.46238333
0.21398282	-0.45242866
0.23592469	-0.44138406
0.25729820	-0.42927611
0.27805185	-0.41613401
0.29813566	-0.40198940
0.31750122	-0.38687636
0.33610190	-0.37083130
0.35389288	-0.35389288
0.37083130	-0.33610190
0.38687636	-0.31750122
0.40198940	-0.29813566
0.41613401	-0.27805185
0.42927611	-0.25729820
0.44138406	-0.23592469
0.45242866	-0.21398282
0.46238333	-0.19152545
0.47122408	-0.16860667
0.47892961	-0.14528171
0.48548135	-0.12160675
0.49086353	-0.09763883
0.49506317	-0.07343568
0.49807017	-0.04905563
0.49987726	-0.02455740


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t40.txt <==
x	y
0.48088338	0.00000000
0.48030413	0.02359583
0.47856779	0.04713481
0.47567854	0.07056025
0.47164334	0.09381569
0.46647190	0.11684513
0.46017670	0.13959308
0.45277289	0.16200473
0.44427831	0.18402610
0.43471342	0.20560414
0.42410127	0.22668685
0.41246743	0.24722346
0.39983991	0.26716449
0.38624915	0.28646189
0.37172788	0.30506918
0.35631108	0.32294154
0.34003590	0.34003590
0.32294154	0.35631108
0.30506918	0.37172788
0.28646189	0.38624915
0.26716449	0.39983991
0.24722346	0.41246743
0.22668685	0.42410127
0.20560414	0.43471342
0.18402610	0.44427831
0.16200473	0.45277289
0.13959308	0.46017670
0.11684513	0.46647190
0.09381569	0.47164334
0.07056025	0.47567854
0.04713481	0.47856779
0.02359583	0.48030413
0.00000000	0.48088338
-0.02359583	0.48030413
-0.04713481	0.47856779
-0.07056025	0.47567854
-0.09381569	0.47164334
-0.11684513	0.46647190
-0.13959308	0.46017670
-0.16200473	0.45277289
-0.18402610	0.44427831
-0.20560414	0.43471342
-0.22668685	0.42410127
-0.24722346	0.41246743
-0.26716449	0.39983991
-0.28646189	0.38624915
-0.30506918	0.37172788
-0.32294154	0.35631108
-0.34003590	0.34003590
-0.35631108	0.32294154
-0.37172788	0.30506918
-0.38624915	0.28646189
-0.39983991	0.26716449
-0.41246743	0.24722346
-0.42410127	0.22668685
-0.43471342	0.20560414
-0.44427831	0.18402610
-0.45277289	0.16200473
-0.46017670	0.13959308
-0.46647190	0.11684513
-0.47164334	0.09381569
-0.47567854	0.07056025
-0.47856779	0.04713481
-0.48030413	0.02359583
-0.48088338	0.00000000
-0.48030413	-0.02359583
-0.47856779	-0.04713481
-0.47567854	-0.07056025
-0.47164334	-0.09381569
-0.46647190	-0.11684513
-0.46017670	-0.13959308
-0.45277289	-0.16200473
-0.44427831	-0.18402610
-0.43471342	-0.20560414
-0.42410127	-0.22668685
-0.41246743	-0.24722346
-0.39983991	-0.26716449
-0.38624915	-0.28646189
-0.37172788	-0.30506918
-0.35631108	-0.32294154
-0.34003590	-0.34003590
-0.32294154	-0.35631108
-0.30506918	-0.37172788
-0.28646189	-0.38624915
-0.26716449	-0.39983991
-0.24722346	-0.41246743
-0.22668685	-0.42410127
-0.20560414	-0.43471342
-0.18402610	-0.44427831
-0.16200473	-0.45277289
-0.13959308	-0.46017670
-0.11684513	-0.46647190
-0.09381569	-0.47164334
-0.07056025	-0.47567854
-0.04713481	-0.47856779
-0.02359583	-0.48030413
-0.00000000	-0.48088338
0.02359583	-0.48030413
0.04713481	-0.47856779
0.07056025	-0.47567854
0.09381569	-0.47164334
0.11684513	-0.46647190
0.13959308	-0.46017670
0.16200473	-0.45277289
0.18402610	-0.44427831
0.20560414	-0.43471342
0.22668685	-0.42410127
0.24722346	-0.41246743
0.26716449	-0.39983991
0.28646189	-0.38624915
0.30506918	-0.37172788
0.32294154	-0.35631108
0.34003590	-0.34003590
0.35631108	-0.32294154
0.37172788	-0.30506918
0.38624915	-0.28646189
0.39983991	-0.26716449
0.41246743	-0.24722346
0.42410127	-0.22668685
0.43471342	-0.20560414
0.44427831	-0.18402610
0.45277289	-0.16200473
0.46017670	-0.13959308
0.46647190	-0.11684513
0.47164334	-0.09381569
0.47567854	-0.07056025
0.47856779	-0.04713481
0.48030413	-0.02359583


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t41.txt <==
x	y
0.46044984	0.00000000
0.45989521	0.02259320
0.45823265	0.04513198
0.45546616	0.06756202
0.45160242	0.08982931
0.44665073	0.11188018
0.44062302	0.13366153
0.43353381	0.15512088
0.42540018	0.17620652
0.41624172	0.19686767
0.40608050	0.21705455
0.39494100	0.23671852
0.38285005	0.25581222
0.36983678	0.27428965
0.35593254	0.29210628
0.34117083	0.30921921
0.32558720	0.32558720
0.30921921	0.34117083
0.29210628	0.35593254
0.27428965	0.36983678
0.25581222	0.38285005
0.23671852	0.39494100
0.21705455	0.40608050
0.19686767	0.41624172
0.17620652	0.42540018
0.15512088	0.43353381
0.13366153	0.44062302
0.11188018	0.44665073
0.08982931	0.45160242
0.06756202	0.45546616
0.04513198	0.45823265
0.02259320	0.45989521
0.00000000	0.46044984
-0.02259320	0.45989521
-0.04513198	0.45823265
-0.06756202	0.45546616
-0.08982931	0.45160242
-0.11188018	0.44665073
-0.13366153	0.44062302
-0.15512088	0.43353381
-0.17620652	0.42540018
-0.19686767	0.41624172
-0.21705455	0.40608050
-0.23671852	0.39494100
-0.25581222	0.38285005
-0.27428965	0.36983678
-0.29210628	0.35593254
-0.30921921	0.34117083
-0.32558720	0.32558720
-0.34117083	0.30921921
-0.35593254	0.29210628
-0.36983678	0.27428965
-0.38285005	0.25581222
-0.39494100	0.23671852
-0.40608050	0.21705455
-0.41624172	0.19686767
-0.42540018	0.17620652
-0.43353381	0.15512088
-0.44062302	0.13366153
-0.44665073	0.11188018
-0.45160242	0.08982931
-0.45546616	0.06756202
-0.45823265	0.04513198
-0.45989521	0.02259320
-0.46044984	0.00000000
-0.45989521	-0.02259320
-0.45823265	-0.04513198
-0.45546616	-0.06756202
-0.45160242	-0.08982931
-0.44665073	-0.11188018
-0.44062302	-0.13366153
-0.43353381	-0.15512088
-0.42540018	-0.17620652
-0.41624172	-0.19686767
-0.40608050	-0.21705455
-0.39494100	-0.23671852
-0.38285005	-0.25581222
-0.36983678	-0.27428965
-0.35593254	-0.29210628
-0.34117083	-0.30921921
-0.32558720	-0.32558720
-0.30921921	-0.34117083
-0.29210628	-0.35593254
-0.27428965	-0.36983678
-0.25581222	-0.38285005
-0.23671852	-0.39494100
-0.21705455	-0.40608050
-0.19686767	-0.41624172
-0.17620652	-0.42540018
-0.15512088	-0.43353381
-0.13366153	-0.44062302
-0.11188018	-0.44665073
-0.08982931	-0.45160242
-0.06756202	-0.45546616
-0.04513198	-0.45823265
-0.02259320	-0.45989521
-0.00000000	-0.46044984
0.02259320	-0.45989521
0.04513198	-0.45823265
0.06756202	-0.45546616
0.08982931	-0.45160242
0.11188018	-0.44665073
0.13366153	-0.44062302
0.15512088	-0.43353381
0.17620652	-0.42540018
0.19686767	-0.41624172
0.21705455	-0.40608050
0.23671852	-0.39494100
0.25581222	-0.38285005
0.27428965	-0.36983678
0.29210628	-0.35593254
0.30921921	-0.34117083
0.32558720	-0.32558720
0.34117083	-0.30921921
0.35593254	-0.29210628
0.36983678	-0.27428965
0.38285005	-0.25581222
0.39494100	-0.23671852
0.40608050	-0.21705455
0.41624172	-0.19686767
0.42540018	-0.17620652
0.43353381	-0.15512088
0.44062302	-0.13366153
0.44665073	-0.11188018
0.45160242	-0.08982931
0.45546616	-0.06756202
0.45823265	-0.04513198
0.45989521	-0.02259320


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t42.txt <==
x	y
0.43906149	0.00000000
0.43853262	0.02154373
0.43694729	0.04303555
0.43430931	0.06442370
0.43062505	0.08565665
0.42590337	0.10668324
0.42015565	0.12745282
0.41339574	0.14791536
0.40563992	0.16802156
0.39690689	0.18772298
0.38721766	0.20697215
0.37659560	0.22572272
0.36506629	0.24392949
0.35265749	0.26154862
0.33939912	0.27853766
0.32532310	0.29485567
0.31046336	0.31046336
0.29485567	0.32532310
0.27853766	0.33939912
0.26154862	0.35265749
0.24392949	0.36506629
0.22572272	0.37659560
0.20697215	0.38721766
0.18772298	0.39690689
0.16802156	0.40563992
0.14791536	0.41339574
0.12745282	0.42015565
0.10668324	0.42590337
0.08565665	0.43062505
0.06442370	0.43430931
0.04303555	0.43694729
0.02154373	0.43853262
0.00000000	0.43906149
-0.02154373	0.43853262
-0.04303555	0.43694729
-0.06442370	0.43430931
-0.08565665	0.43062505
-0.10668324	0.42590337
-0.12745282	0.42015565
-0.14791536	0.41339574
-0.16802156	0.40563992
-0.18772298	0.39690689
-0.20697215	0.38721766
-0.22572272	0.37659560
-0.24392949	0.36506629
-0.26154862	0.35265749
-0.27853766	0.33939912
-0.29485567	0.32532310
-0.31046336	0.31046336
-0.32532310	0.29485567
-0.33939912	0.27853766
-0.35265749	0.26154862
-0.36506629	0.24392949
-0.37659560	0.22572272
-0.38721766	0.20697215
-0.39690689	0.18772298
-0.40563992	0.16802156
-0.41339574	0.14791536
-0.42015565	0.12745282
-0.42590337	0.10668324
-0.43062505	0.08565665
-0.43430931	0.06442370
-0.43694729	0.04303555
-0.43853262	0.02154373
-0.43906149	0.00000000
-0.43853262	-0.02154373
-0.43694729	-0.04303555
-0.43430931	-0.06442370
-0.43062505	-0.08565665
-0.42590337	-0.10668324
-0.42015565	-0.12745282
-0.41339574	-0.14791536
-0.40563992	-0.16802156
-0.39690689	-0.18772298
-0.38721766	-0.20697215
-0.37659560	-0.22572272
-0.36506629	-0.24392949
-0.35265749	-0.26154862
-0.33939912	-0.27853766
-0.32532310	-0.29485567
-0.31046336	-0.31046336
-0.29485567	-0.32532310
-0.27853766	-0.33939912
-0.26154862	-0.35265749
-0.24392949	-0.36506629
-0.22572272	-0.37659560
-0.20697215	-0.38721766
-0.18772298	-0.39690689
-0.16802156	-0.40563992
-0.14791536	-0.41339574
-0.12745282	-0.42015565
-0.10668324	-0.42590337
-0.08565665	-0.43062505
-0.06442370	-0.43430931
-0.04303555	-0.43694729
-0.02154373	-0.43853262
-0.00000000	-0.43906149
0.02154373	-0.43853262
0.04303555	-0.43694729
0.06442370	-0.43430931
0.08565665	-0.43062505
0.10668324	-0.42590337
0.12745282	-0.42015565
0.14791536	-0.41339574
0.16802156	-0.40563992
0.18772298	-0.39690689
0.20697215	-0.38721766
0.22572272	-0.37659560
0.24392949	-0.36506629
0.26154862	-0.35265750
0.27853766	-0.33939912
0.29485567	-0.32532310
0.31046336	-0.31046336
0.32532310	-0.29485567
0.33939912	-0.27853766
0.35265749	-0.26154862
0.36506629	-0.24392949
0.37659560	-0.22572272
0.38721766	-0.20697215
0.39690689	-0.18772298
0.40563992	-0.16802156
0.41339574	-0.14791536
0.42015565	-0.12745282
0.42590337	-0.10668324
0.43062505	-0.08565665
0.43430931	-0.06442370
0.43694729	-0.04303555
0.43853262	-0.02154373


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t43.txt <==
x	y
0.41656940	0.00000000
0.41606763	0.02044009
0.41456351	0.04083094
0.41206067	0.06112343
0.40856514	0.08126866
0.40408534	0.10121811
0.39863206	0.12092371
0.39221845	0.14033801
0.38485995	0.15941421
0.37657428	0.17810637
0.36738141	0.19636946
0.35730350	0.21415947
0.34636480	0.23143356
0.33459168	0.24815010
0.32201250	0.26426883
0.30865757	0.27975091
0.29455905	0.29455905
0.27975091	0.30865757
0.26426883	0.32201250
0.24815010	0.33459168
0.23143356	0.34636480
0.21415947	0.35730350
0.19636946	0.36738141
0.17810637	0.37657428
0.15941421	0.38485995
0.14033801	0.39221845
0.12092371	0.39863206
0.10121811	0.40408534
0.08126866	0.40856514
0.06112343	0.41206067
0.04083094	0.41456351
0.02044009	0.41606763
0.00000000	0.41656940
-0.02044009	0.41606763
-0.04083094	0.41456351
-0.06112343	0.41206067
-0.08126866	0.40856514
-0.10121811	0.40408534
-0.12092371	0.39863206
-0.14033801	0.39221845
-0.15941421	0.38485995
-0.17810637	0.37657428
-0.19636946	0.36738141
-0.21415947	0.35730350
-0.23143356	0.34636480
-0.24815010	0.33459168
-0.26426883	0.32201250
-0.27975091	0.30865757
-0.29455905	0.29455905
-0.30865757	0.27975091
-0.32201250	0.26426883
-0.33459168	0.24815010
-0.34636480	0.23143356
-0.35730350	0.21415947
-0.36738141	0.19636946
-0.37657428	0.17810637
-0.38485995	0.15941421
-0.39221845	0.14033801
-0.39863206	0.12092371
-0.40408534	0.10121811
-0.40856514	0.08126866
-0.41206067	0.06112343
-0.41456351	0.04083094
-0.41606763	0.02044009
-0.41656940	0.00000000
-0.41606763	-0.02044009
-0.41456351	-0.04083094
-0.41206067	-0.06112343
-0.40856514	-0.08126866
-0.40408534	-0.10121811
-0.39863206	-0.12092371
-0.39221845	-0.14033801
-0.38485995	-0.15941421
-0.37657428	-0.17810637
-0.36738141	-0.19636946
-0.35730350	-0.21415947
-0.34636480	-0.23143356
-0.33459168	-0.24815010
-0.32201250	-0.26426883
-0.30865757	-0.27975091
-0.29455905	-0.29455905
-0.27975091	-0.30865757
-0.26426883	-0.32201250
-0.24815010	-0.33459168
-0.23143356	-0.34636480
-0.21415947	-0.35730350
-0.19636946	-0.36738141
-0.17810637	-0.37657428
-0.15941421	-0.38485995
-0.14033801	-0.39221845
-0.12092371	-0.39863206
-0.10121811	-0.40408534
-0.08126866	-0.40856514
-0.06112343	-0.41206067
-0.04083094	-0.41456351
-0.02044009	-0.41606763
-0.00000000	-0.41656940
0.02044009	-0.41606763
0.04083094	-0.41456351
0.06112343	-0.41206067
0.08126866	-0.40856514
0.10121811	-0.40408534
0.12092371	-0.39863206
0.14033801	-0.39221845
0.15941421	-0.38485995
0.17810637	-0.37657428
0.19636946	-0.36738141
0.21415947	-0.35730350
0.23143356	-0.34636480
0.24815010	-0.33459168
0.26426883	-0.32201250
0.27975091	-0.30865757
0.29455905	-0.29455905
0.30865757	-0.27975091
0.32201250	-0.26426883
0.33459168	-0.24815010
0.34636480	-0.23143356
0.35730350	-0.21415947
0.36738141	-0.19636946
0.37657428	-0.17810637
0.38485995	-0.15941421
0.39221845	-0.14033801
0.39863206	-0.12092371
0.40408534	-0.10121811
0.40856514	-0.08126866
0.41206067	-0.06112343
0.41456351	-0.04083094
0.41606763	-0.02044009


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t44.txt <==
x	y
0.39278088	0.00000000
0.39230776	0.01927284
0.39088953	0.03849926
0.38852962	0.05763293
0.38523371	0.07662775
0.38100973	0.09543797
0.37586787	0.11401827
0.36982051	0.13232389
0.36288222	0.15031074
0.35506971	0.16793547
0.34640181	0.18515563
0.33689940	0.20192973
0.32658537	0.21821737
0.31548456	0.23397930
0.30362373	0.24917755
0.29103144	0.26377552
0.27773802	0.27773802
0.26377552	0.29103144
0.24917755	0.30362373
0.23397930	0.31548456
0.21821737	0.32658537
0.20192973	0.33689940
0.18515563	0.34640181
0.16793547	0.35506971
0.15031074	0.36288222
0.13232389	0.36982051
0.11401827	0.37586787
0.09543797	0.38100973
0.07662775	0.38523371
0.05763293	0.38852962
0.03849926	0.39088953
0.01927284	0.39230776
0.00000000	0.39278088
-0.01927284	0.39230776
-0.03849926	0.39088953
-0.05763293	0.38852962
-0.07662775	0.38523371
-0.09543797	0.38100973
-0.11401827	0.37586787
-0.13232389	0.36982051
-0.15031074	0.36288222
-0.16793547	0.35506971
-0.18515563	0.34640181
-0.20192973	0.33689940
-0.21821737	0.32658537
-0.23397930	0.31548456
-0.24917755	0.30362373
-0.26377552	0.29103144
-0.27773802	0.27773802
-0.29103144	0.26377552
-0.30362373	0.24917755
-0.31548456	0.23397930
-0.32658537	0.21821737
-0.33689940	0.20192973
-0.34640181	0.18515563
-0.35506971	0.16793547
-0.36288222	0.15031074
-0.36982051	0.13232389
-0.37586787	0.11401827
-0.38100973	0.09543797
-0.38523371	0.07662775
-0.38852962	0.05763293
-0.39088953	0.03849926
-0.39230776	0.01927284
-0.39278088	0.00000000
-0.39230776	-0.01927284
-0.39088953	-0.03849926
-0.38852962	-0.05763293
-0.38523371	-0.07662775
-0.38100973	-0.09543797
-0.37586787	-0.11401827
-0.36982051	-0.13232389
-0.36288222	-0.15031074
-0.35506971	-0.16793547
-0.34640181	-0.18515563
-0.33689940	-0.20192973
-0.32658537	-0.21821737
-0.31548456	-0.23397930
-0.30362373	-0.24917755
-0.29103144	-0.26377552
-0.27773802	-0.27773802
-0.26377552	-0.29103144
-0.24917755	-0.30362373
-0.23397930	-0.31548456
-0.21821737	-0.32658537
-0.20192973	-0.33689940
-0.18515563	-0.34640181
-0.16793547	-0.35506971
-0.15031074	-0.36288222
-0.13232389	-0.36982051
-0.11401827	-0.37586787
-0.09543797	-0.38100973
-0.07662775	-0.38523371
-0.05763293	-0.38852962
-0.03849926	-0.39088953
-0.01927284	-0.39230776
-0.00000000	-0.39278088
0.01927284	-0.39230776
0.03849926	-0.39088953
0.05763293	-0.38852962
0.07662775	-0.38523371
0.09543797	-0.38100973
0.11401827	-0.37586787
0.13232389	-0.36982051
0.15031074	-0.36288222
0.16793547	-0.35506971
0.18515563	-0.34640181
0.20192973	-0.33689940
0.21821737	-0.32658537
0.23397930	-0.31548456
0.24917755	-0.30362373
0.26377552	-0.29103144
0.27773802	-0.27773802
0.29103144	-0.26377552
0.30362373	-0.24917755
0.31548456	-0.23397930
0.32658537	-0.21821737
0.33689940	-0.20192973
0.34640181	-0.18515563
0.35506971	-0.16793547
0.36288222	-0.15031074
0.36982051	-0.13232389
0.37586787	-0.11401827
0.38100973	-0.09543797
0.38523371	-0.07662775
0.38852962	-0.05763293
0.39088953	-0.03849926
0.39230776	-0.01927284


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t45.txt <==
x	y
0.36743860	0.00000000
0.36699600	0.01802936
0.36566928	0.03601528
0.36346163	0.05391444
0.36037837	0.07168371
0.35642692	0.08928030
0.35161681	0.10666179
0.34595963	0.12378634
0.33946900	0.14061266
0.33216056	0.15710024
0.32405191	0.17320936
0.31516260	0.18890119
0.30551403	0.20413795
0.29512945	0.21888292
0.28403388	0.23310058
0.27225404	0.24675668
0.25981832	0.25981832
0.24675668	0.27225404
0.23310058	0.28403388
0.21888292	0.29512945
0.20413795	0.30551403
0.18890119	0.31516260
0.17320936	0.32405191
0.15710024	0.33216056
0.14061266	0.33946900
0.12378634	0.34595963
0.10666179	0.35161681
0.08928030	0.35642692
0.07168371	0.36037837
0.05391444	0.36346163
0.03601528	0.36566928
0.01802936	0.36699600
0.00000000	0.36743860
-0.01802936	0.36699600
-0.03601528	0.36566928
-0.05391444	0.36346163
-0.07168371	0.36037837
-0.08928030	0.35642692
-0.10666179	0.35161681
-0.12378634	0.34595963
-0.14061266	0.33946900
-0.15710024	0.33216056
-0.17320936	0.32405191
-0.18890119	0.31516260
-0.20413795	0.30551403
-0.21888292	0.29512945
-0.23310058	0.28403388
-0.24675668	0.27225404
-0.25981832	0.25981832
-0.27225404	0.24675668
-0.28403388	0.23310058
-0.29512945	0.21888292
-0.30551403	0.20413795
-0.31516260	0.18890119
-0.32405191	0.17320936
-0.33216056	0.15710024
-0.33946900	0.14061266
-0.34595963	0.12378634
-0.35161681	0.10666179
-0.35642692	0.08928030
-0.36037837	0.07168371
-0.36346163	0.05391444
-0.36566928	0.03601528
-0.36699600	0.01802936
-0.36743860	0.00000000
-0.36699600	-0.01802936
-0.36566928	-0.03601528
-0.36346163	-0.05391444
-0.36037837	-0.07168371
-0.35642692	-0.08928030
-0.35161681	-0.10666179
-0.34595963	-0.12378634
-0.33946900	-0.14061266
-0.33216056	-0.15710024
-0.32405191	-0.17320936
-0.31516260	-0.18890119
-0.30551403	-0.20413795
-0.29512945	-0.21888292
-0.28403388	-0.23310058
-0.27225404	-0.24675668
-0.25981832	-0.25981832
-0.24675668	-0.27225404
-0.23310058	-0.28403388
-0.21888292	-0.29512945
-0.20413795	-0.30551403
-0.18890119	-0.31516260
-0.17320936	-0.32405191
-0.15710024	-0.33216056
-0.14061266	-0.33946900
-0.12378634	-0.34595963
-0.10666179	-0.35161681
-0.08928030	-0.35642692
-0.07168371	-0.36037837
-0.05391444	-0.36346163
-0.03601528	-0.36566928
-0.01802936	-0.36699600
-0.00000000	-0.36743860
0.01802936	-0.36699600
0.03601528	-0.36566928
0.05391444	-0.36346163
0.07168371	-0.36037837
0.08928030	-0.35642692
0.10666179	-0.35161681
0.12378634	-0.34595963
0.14061266	-0.33946900
0.15710024	-0.33216056
0.17320936	-0.32405191
0.18890119	-0.31516260
0.20413795	-0.30551403
0.21888292	-0.29512945
0.23310058	-0.28403388
0.24675668	-0.27225404
0.25981832	-0.25981832
0.27225404	-0.24675668
0.28403388	-0.23310058
0.29512945	-0.21888292
0.30551403	-0.20413795
0.31516260	-0.18890119
0.32405191	-0.17320936
0.33216056	-0.15710024
0.33946900	-0.14061266
0.34595963	-0.12378634
0.35161681	-0.10666179
0.35642692	-0.08928030
0.36037837	-0.07168371
0.36346163	-0.05391444
0.36566928	-0.03601528
0.36699600	-0.01802936


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t46.txt <==
x	y
0.34018436	0.00000000
0.33977460	0.01669206
0.33854628	0.03334390
0.33650238	0.04991541
0.33364782	0.06636668
0.32998946	0.08265806
0.32553614	0.09875031
0.32029857	0.11460466
0.31428937	0.13018292
0.30752302	0.14544756
0.30001582	0.16036180
0.29178586	0.17488971
0.28285296	0.18899631
0.27323864	0.20264759
0.26296607	0.21581068
0.25205999	0.22845386
0.24054667	0.24054667
0.22845386	0.25205999
0.21581068	0.26296607
0.20264759	0.27323864
0.18899631	0.28285296
0.17488971	0.29178586
0.16036180	0.30001582
0.14544756	0.30752302
0.13018292	0.31428937
0.11460466	0.32029857
0.09875031	0.32553614
0.08265806	0.32998946
0.06636668	0.33364782
0.04991541	0.33650238
0.03334390	0.33854628
0.01669206	0.33977460
0.00000000	0.34018436
-0.01669206	0.33977460
-0.03334390	0.33854628
-0.04991541	0.33650238
-0.06636668	0.33364782
-0.08265806	0.32998946
-0.09875031	0.32553614
-0.11460466	0.32029857
-0.13018292	0.31428937
-0.14544756	0.30752302
-0.16036180	0.30001582
-0.17488971	0.29178586
-0.18899631	0.28285296
-0.20264759	0.27323864
-0.21581068	0.26296607
-0.22845386	0.25205999
-0.24054667	0.24054667
-0.25205999	0.22845386
-0.26296607	0.21581068
-0.27323864	0.20264759
-0.28285296	0.18899631
-0.29178586	0.17488971
-0.30001582	0.16036180
-0.30752302	0.14544756
-0.31428937	0.13018292
-0.32029857	0.11460466
-0.32553614	0.09875031
-0.32998946	0.08265806
-0.33364782	0.06636668
-0.33650238	0.04991541
-0.33854628	0.03334390
-0.33977460	0.01669206
-0.34018436	0.00000000
-0.33977460	-0.01669206
-0.33854628	-0.03334390
-0.33650238	-0.04991541
-0.33364782	-0.06636668
-0.32998946	-0.08265806
-0.32553614	-0.09875031
-0.32029857	-0.11460466
-0.31428937	-0.13018292
-0.30752302	-0.14544756
-0.30001582	-0.16036180
-0.29178586	-0.17488971
-0.28285296	-0.18899631
-0.27323864	-0.20264759
-0.26296607	-0.21581068
-0.25205999	-0.22845386
-0.24054667	-0.24054667
-0.22845386	-0.25205999
-0.21581068	-0.26296607
-0.20264759	-0.27323864
-0.18899631	-0.28285296
-0.17488971	-0.29178586
-0.16036180	-0.30001582
-0.14544756	-0.30752302
-0.13018292	-0.31428937
-0.11460466	-0.32029857
-0.09875031	-0.32553614
-0.08265806	-0.32998946
-0.06636668	-0.33364782
-0.04991541	-0.33650238
-0.03334390	-0.33854628
-0.01669206	-0.33977460
-0.00000000	-0.34018436
0.01669206	-0.33977460
0.03334390	-0.33854628
0.04991541	-0.33650238
0.06636668	-0.33364782
0.08265806	-0.32998946
0.09875031	-0.32553614
0.11460466	-0.32029857
0.13018292	-0.31428937
0.14544756	-0.30752302
0.16036180	-0.30001582
0.17488971	-0.29178586
0.18899631	-0.28285296
0.20264759	-0.27323864
0.21581068	-0.26296607
0.22845386	-0.25205999
0.24054667	-0.24054667
0.25205999	-0.22845386
0.26296607	-0.21581068
0.27323864	-0.20264759
0.28285296	-0.18899631
0.29178586	-0.17488971
0.30001582	-0.16036180
0.30752302	-0.14544756
0.31428937	-0.13018292
0.32029857	-0.11460466
0.32553614	-0.09875031
0.32998946	-0.08265806
0.33364782	-0.06636668
0.33650238	-0.04991541
0.33854628	-0.03334390
0.33977460	-0.01669206


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t47.txt <==
x	y
0.31049014	0.00000000
0.31011614	0.01523503
0.30899504	0.03043336
0.30712955	0.04555837
0.30452415	0.06057362
0.30118514	0.07544295
0.29712053	0.09013053
0.29234014	0.10460098
0.28685548	0.11881943
0.28067976	0.13275164
0.27382785	0.14636404
0.26631627	0.15962383
0.25816311	0.17249908
0.24938802	0.18495876
0.24001212	0.19697286
0.23005802	0.20851243
0.21954968	0.21954968
0.20851243	0.23005802
0.19697286	0.24001212
0.18495876	0.24938802
0.17249908	0.25816311
0.15962383	0.26631627
0.14636404	0.27382785
0.13275164	0.28067976
0.11881943	0.28685548
0.10460098	0.29234014
0.09013053	0.29712053
0.07544295	0.30118514
0.06057362	0.30452415
0.04555837	0.30712955
0.03043336	0.30899504
0.01523503	0.31011614
0.00000000	0.31049014
-0.01523503	0.31011614
-0.03043336	0.30899504
-0.04555837	0.30712955
-0.06057362	0.30452415
-0.07544295	0.30118514
-0.09013053	0.29712053
-0.10460098	0.29234014
-0.11881943	0.28685548
-0.13275164	0.28067976
-0.14636404	0.27382785
-0.15962383	0.26631627
-0.17249908	0.25816311
-0.18495876	0.24938802
-0.19697286	0.24001212
-0.20851243	0.23005802
-0.21954968	0.21954968
-0.23005802	0.20851243
-0.24001212	0.19697286
-0.24938802	0.18495876
-0.25816311	0.17249908
-0.26631627	0.15962383
-0.27382785	0.14636404
-0.28067976	0.13275164
-0.28685548	0.11881943
-0.29234014	0.10460098
-0.29712053	0.09013053
-0.30118514	0.07544295
-0.30452415	0.06057362
-0.30712955	0.04555837
-0.30899504	0.03043336
-0.31011614	0.01523503
-0.31049014	0.00000000
-0.31011614	-0.01523503
-0.30899504	-0.03043336
-0.30712955	-0.04555837
-0.30452415	-0.06057362
-0.30118514	-0.07544295
-0.29712053	-0.09013053
-0.29234014	-0.10460098
-0.28685548	-0.11881943
-0.28067976	-0.13275164
-0.27382785	-0.14636404
-0.26631627	-0.15962383
-0.25816311	-0.17249908
-0.24938802	-0.18495876
-0.24001212	-0.19697286
-0.23005802	-0.20851243
-0.21954968	-0.21954968
-0.20851243	-0.23005802
-0.19697286	-0.24001212
-0.18495876	-0.24938802
-0.17249908	-0.25816311
-0.15962383	-0.26631627
-0.14636404	-0.27382785
-0.13275164	-0.28067976
-0.11881943	-0.28685548
-0.10460098	-0.29234014
-0.09013053	-0.29712053
-0.07544295	-0.30118514
-0.06057362	-0.30452415
-0.04555837	-0.30712955
-0.03043336	-0.30899504
-0.01523503	-0.31011614
-0.00000000	-0.31049014
0.01523503	-0.31011614
0.03043336	-0.30899504
0.04555837	-0.30712955
0.06057362	-0.30452415
0.07544295	-0.30118514
0.09013053	-0.29712053
0.10460098	-0.29234014
0.11881943	-0.28685548
0.13275164	-0.28067976
0.14636404	-0.27382785
0.15962383	-0.26631627
0.17249908	-0.25816311
0.18495876	-0.24938802
0.19697286	-0.24001212
0.20851243	-0.23005802
0.21954968	-0.21954968
0.23005802	-0.20851243
0.24001212	-0.19697286
0.24938802	-0.18495876
0.25816311	-0.17249908
0.26631627	-0.15962383
0.27382785	-0.14636404
0.28067976	-0.13275164
0.28685548	-0.11881943
0.29234014	-0.10460098
0.29712053	-0.09013053
0.30118514	-0.07544295
0.30452415	-0.06057362
0.30712955	-0.04555837
0.30899504	-0.03043336
0.31011614	-0.01523503


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t48.txt <==
x	y
0.27751004	0.00000000
0.27717576	0.01361677
0.27617375	0.02720074
0.27450641	0.04071918
0.27217776	0.05413952
0.26919341	0.06742944
0.26556055	0.08055691
0.26128793	0.09349032
0.25638584	0.10619849
0.25086610	0.11865083
0.24474200	0.13081732
0.23802830	0.14266867
0.23074116	0.15417631
0.22289815	0.16531253
0.21451816	0.17605050
0.20562137	0.18636435
0.19622923	0.19622923
0.18636435	0.20562137
0.17605050	0.21451816
0.16531253	0.22289815
0.15417631	0.23074116
0.14266867	0.23802830
0.13081732	0.24474200
0.11865083	0.25086610
0.10619849	0.25638584
0.09349032	0.26128793
0.08055691	0.26556055
0.06742944	0.26919341
0.05413952	0.27217776
0.04071918	0.27450641
0.02720074	0.27617375
0.01361677	0.27717576
0.00000000	0.27751004
-0.01361677	0.27717576
-0.02720074	0.27617375
-0.04071918	0.27450641
-0.05413952	0.27217776
-0.06742944	0.26919341
-0.08055691	0.26556055
-0.09349032	0.26128793
-0.10619849	0.25638584
-0.11865083	0.25086610
-0.13081732	0.24474200
-0.14266867	0.23802830
-0.15417631	0.23074116
-0.16531253	0.22289815
-0.17605050	0.21451816
-0.18636435	0.20562137
-0.19622923	0.19622923
-0.20562137	0.18636435
-0.21451816	0.17605050
-0.22289815	0.16531253
-0.23074116	0.15417631
-0.23802830	0.14266867
-0.24474200	0.13081732
-0.25086610	0.11865083
-0.25638584	0.10619849
-0.26128793	0.09349032
-0.26556055	0.08055691
-0.26919341	0.06742944
-0.27217776	0.05413952
-0.27450641	0.04071918
-0.27617375	0.02720074
-0.27717576	0.01361677
-0.27751004	0.00000000
-0.27717576	-0.01361677
-0.27617375	-0.02720074
-0.27450641	-0.04071918
-0.27217776	-0.05413952
-0.26919341	-0.06742944
-0.26556055	-0.08055691
-0.26128793	-0.09349032
-0.25638584	-0.10619849
-0.25086610	-0.11865083
-0.24474200	-0.13081732
-0.23802830	-0.14266867
-0.23074116	-0.15417631
-0.22289815	-0.16531253
-0.21451816	-0.17605050
-0.20562137	-0.18636435
-0.19622923	-0.19622923
-0.18636435	-0.20562137
-0.17605050	-0.21451816
-0.16531253	-0.22289815
-0.15417631	-0.23074116
-0.14266867	-0.23802830
-0.13081732	-0.24474200
-0.11865083	-0.25086610
-0.10619849	-0.25638584
-0.09349032	-0.26128793
-0.08055691	-0.26556055
-0.06742944	-0.26919341
-0.05413952	-0.27217776
-0.04071918	-0.27450641
-0.02720074	-0.27617375
-0.01361677	-0.27717576
-0.00000000	-0.27751004
0.01361677	-0.27717576
0.02720074	-0.27617375
0.04071918	-0.27450641
0.05413952	-0.27217776
0.06742944	-0.26919341
0.08055691	-0.26556055
0.09349032	-0.26128793
0.10619849	-0.25638584
0.11865083	-0.25086610
0.13081732	-0.24474200
0.14266867	-0.23802830
0.15417631	-0.23074116
0.16531253	-0.22289815
0.17605050	-0.21451816
0.18636435	-0.20562137
0.19622923	-0.19622923
0.20562137	-0.18636435
0.21451816	-0.17605050
0.22289815	-0.16531253
0.23074116	-0.15417631
0.23802830	-0.14266867
0.24474200	-0.13081732
0.25086610	-0.11865083
0.25638584	-0.10619849
0.26128793	-0.09349032
0.26556055	-0.08055691
0.26919341	-0.06742944
0.27217776	-0.05413952
0.27450641	-0.04071918
0.27617375	-0.02720074
0.27717576	-0.01361677


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t49.txt <==
x	y
0.23972092	0.00000000
0.23943217	0.01176255
0.23856660	0.02349676
0.23712631	0.03517436
0.23511475	0.04676723
0.23253679	0.05824743
0.22939862	0.06958731
0.22570781	0.08075955
0.22147325	0.09173723
0.21670515	0.10249390
0.21141498	0.11300366
0.20561549	0.12324118
0.19932066	0.13318181
0.19254565	0.14280159
0.18530678	0.15207734
0.17762149	0.16098673
0.16950829	0.16950829
0.16098673	0.17762149
0.15207734	0.18530678
0.14280159	0.19254565
0.13318181	0.19932066
0.12324118	0.20561549
0.11300366	0.21141498
0.10249390	0.21670515
0.09173723	0.22147325
0.08075955	0.22570781
0.06958731	0.22939862
0.05824743	0.23253679
0.04676723	0.23511475
0.03517436	0.23712631
0.02349676	0.23856660
0.01176255	0.23943217
0.00000000	0.23972092
-0.01176255	0.23943217
-0.02349676	0.23856660
-0.03517436	0.23712631
-0.04676723	0.23511475
-0.05824743	0.23253679
-0.06958731	0.22939862
-0.08075955	0.22570781
-0.09173723	0.22147325
-0.10249390	0.21670515
-0.11300366	0.21141498
-0.12324118	0.20561549
-0.13318181	0.19932066
-0.14280159	0.19254565
-0.15207734	0.18530678
-0.16098673	0.17762149
-0.16950829	0.16950829
-0.17762149	0.16098673
-0.18530678	0.15207734
-0.19254565	0.14280159
-0.19932066	0.13318181
-0.20561549	0.12324118
-0.21141498	0.11300366
-0.21670515	0.10249390
-0.22147325	0.09173723
-0.22570781	0.08075955
-0.22939862	0.06958731
-0.23253679	0.05824743
-0.23511475	0.04676723
-0.23712631	0.03517436
-0.23856660	0.02349676
-0.23943217	0.01176255
-0.23972092	0.00000000
-0.23943217	-0.01176255
-0.23856660	-0.02349676
-0.23712631	-0.03517436
-0.23511475	-0.04676723
-0.23253679	-0.05824743
-0.22939862	-0.06958731
-0.22570781	-0.08075955
-0.22147325	-0.09173723
-0.21670515	-0.10249390
-0.21141498	-0.11300366
-0.20561549	-0.12324118
-0.19932066	-0.13318181
-0.19254565	-0.14280159
-0.18530678	-0.15207734
-0.17762149	-0.16098673
-0.16950829	-0.16950829
-0.16098673	-0.17762149
-0.15207734	-0.18530678
-0.14280159	-0.19254565
-0.13318181	-0.19932066
-0.12324118	-0.20561549
-0.11300366	-0.21141498
-0.10249390	-0.21670515
-0.09173723	-0.22147325
-0.08075955	-0.22570781
-0.06958731	-0.22939862
-0.05824743	-0.23253679
-0.04676723	-0.23511475
-0.03517436	-0.23712631
-0.02349676	-0.23856660
-0.01176255	-0.23943217
-0.00000000	-0.23972092
0.01176255	-0.23943217
0.02349676	-0.23856660
0.03517436	-0.23712631
0.04676723	-0.23511475
0.05824743	-0.23253679
0.06958731	-0.22939862
0.08075955	-0.22570781
0.09173723	-0.22147325
0.10249390	-0.21670515
0.11300366	-0.21141498
0.12324118	-0.20561549
0.13318181	-0.19932066
0.14280159	-0.19254565
0.15207734	-0.18530678
0.16098673	-0.17762149
0.16950829	-0.16950829
0.17762149	-0.16098673
0.18530678	-0.15207734
0.19254565	-0.14280159
0.19932066	-0.13318181
0.20561549	-0.12324118
0.21141498	-0.11300366
0.21670515	-0.10249390
0.22147325	-0.09173723
0.22570781	-0.08075955
0.22939862	-0.06958731
0.23253679	-0.05824743
0.23511475	-0.04676723
0.23712631	-0.03517436
0.23856660	-0.02349676
0.23943217	-0.01176255


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t50.txt <==
x	y
0.19400565	0.00000000
0.19377196	0.00951941
0.19307146	0.01901588
0.19190583	0.02846654
0.19027789	0.03784863
0.18819155	0.04713953
0.18565183	0.05631687
0.18266487	0.06535854
0.17923785	0.07424275
0.17537903	0.08294810
0.17109771	0.09145363
0.16640420	0.09973884
0.16130980	0.10778377
0.15582680	0.11556903
0.14996840	0.12307588
0.14374871	0.13028623
0.13718271	0.13718271
0.13028623	0.14374871
0.12307588	0.14996840
0.11556903	0.15582680
0.10778377	0.16130980
0.09973884	0.16640420
0.09145363	0.17109771
0.08294810	0.17537903
0.07424275	0.17923785
0.06535854	0.18266487
0.05631687	0.18565183
0.04713953	0.18819155
0.03784863	0.19027789
0.02846654	0.19190583
0.01901588	0.19307146
0.00951941	0.19377196
0.00000000	0.19400565
-0.00951941	0.19377196
-0.01901588	0.19307146
-0.02846654	0.19190583
-0.03784863	0.19027789
-0.04713953	0.18819155
-0.05631687	0.18565183
-0.06535854	0.18266487
-0.07424275	0.17923785
-0.08294810	0.17537903
-0.09145363	0.17109771
-0.09973884	0.16640420
-0.10778377	0.16130980
-0.11556903	0.15582680
-0.12307588	0.14996840
-0.13028623	0.14374871
-0.13718271	0.13718271
-0.14374871	0.13028623
-0.14996840	0.12307588
-0.15582680	0.11556903
-0.16130980	0.10778377
-0.16640420	0.09973884
-0.17109771	0.09145363
-0.17537903	0.08294810
-0.17923785	0.07424275
-0.18266487	0.06535854
-0.18565183	0.05631687
-0.18819155	0.04713953
-0.19027789	0.03784863
-0.19190583	0.02846654
-0.19307146	0.01901588
-0.19377196	0.00951941
-0.19400565	0.00000000
-0.19377196	-0.00951941
-0.19307146	-0.01901588
-0.19190583	-0.02846654
-0.19027789	-0.03784863
-0.18819155	-0.04713953
-0.18565183	-0.05631687
-0.18266487	-0.06535854
-0.17923785	-0.07424275
-0.17537903	-0.08294810
-0.17109771	-0.09145363
-0.16640420	-0.09973884
-0.16130980	-0.10778377
-0.15582680	-0.11556903
-0.14996840	-0.12307588
-0.14374871	-0.13028623
-0.13718271	-0.13718271
-0.13028623	-0.14374871
-0.12307588	-0.14996840
-0.11556903	-0.15582680
-0.10778377	-0.16130980
-0.09973884	-0.16640420
-0.09145363	-0.17109771
-0.08294810	-0.17537903
-0.07424275	-0.17923785
-0.06535854	-0.18266487
-0.05631687	-0.18565183
-0.04713953	-0.18819155
-0.03784863	-0.19027789
-0.02846654	-0.19190583
-0.01901588	-0.19307146
-0.00951941	-0.19377196
-0.00000000	-0.19400565
0.00951941	-0.19377196
0.01901588	-0.19307146
0.02846654	-0.19190583
0.03784863	-0.19027789
0.04713953	-0.18819155
0.05631687	-0.18565183
0.06535854	-0.18266487
0.07424275	-0.17923785
0.08294810	-0.17537903
0.09145363	-0.17109771
0.09973884	-0.16640420
0.10778377	-0.16130980
0.11556903	-0.15582680
0.12307588	-0.14996840
0.13028623	-0.14374871
0.13718271	-0.13718271
0.14374871	-0.13028623
0.14996840	-0.12307588
0.15582680	-0.11556903
0.16130980	-0.10778377
0.16640420	-0.09973884
0.17109771	-0.09145363
0.17537903	-0.08294810
0.17923785	-0.07424275
0.18266487	-0.06535854
0.18565183	-0.05631687
0.18819155	-0.04713953
0.19027789	-0.03784863
0.19190583	-0.02846654
0.19307146	-0.01901588
0.19377196	-0.00951941


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t51.txt <==
x	y
0.13403748	0.00000000
0.13387603	0.00657691
0.13339206	0.01313797
0.13258673	0.01966738
0.13146199	0.02614942
0.13002055	0.03256845
0.12826587	0.03890903
0.12620220	0.04515587
0.12383449	0.05129392
0.12116845	0.05730841
0.11821051	0.06318483
0.11496778	0.06890904
0.11144809	0.07446724
0.10765992	0.07984604
0.10361238	0.08503248
0.09931522	0.09001407
0.09477881	0.09477881
0.09001407	0.09931522
0.08503248	0.10361238
0.07984604	0.10765992
0.07446724	0.11144809
0.06890904	0.11496778
0.06318483	0.11821051
0.05730841	0.12116845
0.05129392	0.12383449
0.04515587	0.12620220
0.03890903	0.12826587
0.03256845	0.13002055
0.02614942	0.13146199
0.01966738	0.13258673
0.01313797	0.13339206
0.00657691	0.13387603
0.00000000	0.13403748
-0.00657691	0.13387603
-0.01313797	0.13339206
-0.01966738	0.13258673
-0.02614942	0.13146199
-0.03256845	0.13002055
-0.03890903	0.12826587
-0.04515587	0.12620220
-0.05129392	0.12383449
-0.05730841	0.12116845
-0.06318483	0.11821051
-0.06890904	0.11496778
-0.07446724	0.11144809
-0.07984604	0.10765992
-0.08503248	0.10361238
-0.09001407	0.09931522
-0.09477881	0.09477881
-0.09931522	0.09001407
-0.10361238	0.08503248
-0.10765992	0.07984604
-0.11144809	0.07446724
-0.11496778	0.06890904
-0.11821051	0.06318483
-0.12116845	0.05730841
-0.12383449	0.05129392
-0.12620220	0.04515587
-0.12826587	0.03890903
-0.13002055	0.03256845
-0.13146199	0.02614942
-0.13258673	0.01966738
-0.13339206	0.01313797
-0.13387603	0.00657691
-0.13403748	0.00000000
-0.13387603	-0.00657691
-0.13339206	-0.01313797
-0.13258673	-0.01966738
-0.13146199	-0.02614942
-0.13002055	-0.03256845
-0.12826587	-0.03890903
-0.12620220	-0.04515587
-0.12383449	-0.05129392
-0.12116845	-0.05730841
-0.11821051	-0.06318483
-0.11496778	-0.06890904
-0.11144809	-0.07446724
-0.10765992	-0.07984604
-0.10361238	-0.08503248
-0.09931522	-0.09001407
-0.09477881	-0.09477881
-0.09001407	-0.09931522
-0.08503248	-0.10361238
-0.07984604	-0.10765992
-0.07446724	-0.11144809
-0.06890904	-0.11496778
-0.06318483	-0.11821051
-0.05730841	-0.12116845
-0.05129392	-0.12383449
-0.04515587	-0.12620220
-0.03890903	-0.12826587
-0.03256845	-0.13002055
-0.02614942	-0.13146199
-0.01966738	-0.13258673
-0.01313797	-0.13339206
-0.00657691	-0.13387603
-0.00000000	-0.13403748
0.00657691	-0.13387603
0.01313797	-0.13339206
0.01966738	-0.13258673
0.02614942	-0.13146199
0.03256845	-0.13002055
0.03890903	-0.12826587
0.04515587	-0.12620220
0.05129392	-0.12383449
0.05730841	-0.12116845
0.06318483	-0.11821051
0.06890904	-0.11496778
0.07446724	-0.11144809
0.07984604	-0.10765992
0.08503248	-0.10361238
0.09001407	-0.09931522
0.09477881	-0.09477881
0.09931522	-0.09001407
0.10361238	-0.08503248
0.10765992	-0.07984604
0.11144809	-0.07446724
0.11496778	-0.06890904
0.11821051	-0.06318483
0.12116845	-0.05730841
0.12383449	-0.05129392
0.12620220	-0.04515587
0.12826587	-0.03890903
0.13002055	-0.03256845
0.13146199	-0.02614942
0.13258673	-0.01966738
0.13339206	-0.01313797
0.13387603	-0.00657691


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t52.txt <==
x	y
0.05668309	0.00000000
0.05661481	0.00278131
0.05641015	0.00555591
0.05606958	0.00831714
0.05559394	0.01105832
0.05498437	0.01377287
0.05424234	0.01645423
0.05336963	0.01909596
0.05236835	0.02169168
0.05124091	0.02423514
0.04999002	0.02672022
0.04861871	0.02914093
0.04713027	0.03149144
0.04552829	0.03376608
0.04381662	0.03595937
0.04199940	0.03806604
0.04008100	0.04008100
0.03806604	0.04199940
0.03595937	0.04381662
0.03376608	0.04552829
0.03149144	0.04713027
0.02914093	0.04861871
0.02672022	0.04999002
0.02423514	0.05124091
0.02169168	0.05236835
0.01909596	0.05336963
0.01645423	0.05424234
0.01377287	0.05498437
0.01105832	0.05559394
0.00831714	0.05606958
0.00555591	0.05641015
0.00278131	0.05661481
0.00000000	0.05668309
-0.00278131	0.05661481
-0.00555591	0.05641015
-0.00831714	0.05606958
-0.01105832	0.05559394
-0.01377287	0.05498437
-0.01645423	0.05424234
-0.01909596	0.05336963
-0.02169168	0.05236835
-0.02423514	0.05124091
-0.02672022	0.04999002
-0.02914093	0.04861871
-0.03149144	0.04713027
-0.03376608	0.04552829
-0.03595937	0.04381662
-0.03806604	0.04199940
-0.04008100	0.04008100
-0.04199940	0.03806604
-0.04381662	0.03595937
-0.04552829	0.03376608
-0.04713027	0.03149144
-0.04861871	0.02914093
-0.04999002	0.02672022
-0.05124091	0.02423514
-0.05236835	0.02169168
-0.05336963	0.01909596
-0.05424234	0.01645423
-0.05498437	0.01377287
-0.05559394	0.01105832
-0.05606958	0.00831714
-0.05641015	0.00555591
-0.05661481	0.00278131
-0.05668309	0.00000000
-0.05661481	-0.00278131
-0.05641015	-0.00555591
-0.05606958	-0.00831714
-0.05559394	-0.01105832
-0.05498437	-0.01377287
-0.05424234	-0.01645423
-0.05336963	-0.01909596
-0.05236835	-0.02169168
-0.05124091	-0.02423514
-0.04999002	-0.02672022
-0.04861871	-0.02914093
-0.04713027	-0.03149144
-0.04552829	-0.03376608
-0.04381662	-0.03595937
-0.04199940	-0.03806604
-0.04008100	-0.04008100
-0.03806604	-0.04199940
-0.03595937	-0.04381662
-0.03376608	-0.04552829
-0.03149144	-0.04713027
-0.02914093	-0.04861871
-0.02672022	-0.04999002
-0.02423514	-0.05124091
-0.02169168	-0.05236835
-0.01909596	-0.05336963
-0.01645423	-0.05424234
-0.01377287	-0.05498437
-0.01105832	-0.05559394
-0.00831714	-0.05606958
-0.00555591	-0.05641015
-0.00278131	-0.05661481
-0.00000000	-0.05668309
0.00278131	-0.05661481
0.00555591	-0.05641015
0.00831714	-0.05606958
0.01105832	-0.05559394
0.01377287	-0.05498437
0.01645423	-0.05424234
0.01909596	-0.05336963
0.02169168	-0.05236835
0.02423514	-0.05124091
0.02672022	-0.04999002
0.02914093	-0.04861871
0.03149144	-0.04713027
0.03376608	-0.04552829
0.03595937	-0.04381662
0.03806604	-0.04199940
0.04008100	-0.04008100
0.04199940	-0.03806604
0.04381662	-0.03595937
0.04552829	-0.03376608
0.04713027	-0.03149144
0.04861871	-0.02914093
0.04999002	-0.02672022
0.05124091	-0.02423514
0.05236835	-0.02169168
0.05336963	-0.01909596
0.05424234	-0.01645423
0.05498437	-0.01377287
0.05559394	-0.01105832
0.05606958	-0.00831714
0.05641015	-0.00555591
0.05661481	-0.00278131


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t53.txt <==
x	y
0.00472262	0.00000000
0.00471693	0.00023173
0.00469988	0.00046290
0.00467151	0.00069295
0.00463188	0.00092134
0.00458109	0.00114750
0.00451927	0.00137090
0.00444656	0.00159100
0.00436313	0.00180727
0.00426920	0.00201918
0.00416498	0.00222623
0.00405073	0.00242791
0.00392672	0.00262375
0.00379324	0.00281326
0.00365063	0.00299600
0.00349923	0.00317152
0.00333940	0.00333940
0.00317152	0.00349923
0.00299600	0.00365063
0.00281326	0.00379324
0.00262375	0.00392672
0.00242791	0.00405073
0.00222623	0.00416498
0.00201918	0.00426920
0.00180727	0.00436313
0.00159100	0.00444656
0.00137090	0.00451927
0.00114750	0.00458109
0.00092134	0.00463188
0.00069295	0.00467151
0.00046290	0.00469988
0.00023173	0.00471693
0.00000000	0.00472262
-0.00023173	0.00471693
-0.00046290	0.00469988
-0.00069295	0.00467151
-0.00092134	0.00463188
-0.00114750	0.00458109
-0.00137090	0.00451927
-0.00159100	0.00444656
-0.00180727	0.00436313
-0.00201918	0.00426920
-0.00222623	0.00416498
-0.00242791	0.00405073
-0.00262375	0.00392672
-0.00281326	0.00379324
-0.00299600	0.00365063
-0.00317152	0.00349923
-0.00333940	0.00333940
-0.00349923	0.00317152
-0.00365063	0.00299600
-0.00379324	0.00281326
-0.00392672	0.00262375
-0.00405073	0.00242791
-0.00416498	0.00222623
-0.00426920	0.00201918
-0.00436313	0.00180727
-0.00444656	0.00159100
-0.00451927	0.00137090
-0.00458109	0.00114750
-0.00463188	0.00092134
-0.00467151	0.00069295
-0.00469988	0.00046290
-0.00471693	0.00023173
-0.00472262	0.00000000
-0.00471693	-0.00023173
-0.00469988	-0.00046290
-0.00467151	-0.00069295
-0.00463188	-0.00092134
-0.00458109	-0.00114750
-0.00451927	-0.00137090
-0.00444656	-0.00159100
-0.00436313	-0.00180727
-0.00426920	-0.00201918
-0.00416498	-0.00222623
-0.00405073	-0.00242791
-0.00392672	-0.00262375
-0.00379324	-0.00281326
-0.00365063	-0.00299600
-0.00349923	-0.00317152
-0.00333940	-0.00333940
-0.00317152	-0.00349923
-0.00299600	-0.00365063
-0.00281326	-0.00379324
-0.00262375	-0.00392672
-0.00242791	-0.00405073
-0.00222623	-0.00416498
-0.00201918	-0.00426920
-0.00180727	-0.00436313
-0.00159100	-0.00444656
-0.00137090	-0.00451927
-0.00114750	-0.00458109
-0.00092134	-0.00463188
-0.00069295	-0.00467151
-0.00046290	-0.00469988
-0.00023173	-0.00471693
-0.00000000	-0.00472262
0.00023173	-0.00471693
0.00046290	-0.00469988
0.00069295	-0.00467151
0.00092134	-0.00463188
0.00114750	-0.00458109
0.00137090	-0.00451927
0.00159100	-0.00444656
0.00180727	-0.00436313
0.00201918	-0.00426920
0.00222623	-0.00416498
0.00242791	-0.00405073
0.00262375	-0.00392672
0.00281326	-0.00379324
0.00299600	-0.00365063
0.00317152	-0.00349923
0.00333940	-0.00333940
0.00349923	-0.00317152
0.00365063	-0.00299600
0.00379324	-0.00281326
0.00392672	-0.00262375
0.00405073	-0.00242791
0.00416498	-0.00222623
0.00426920	-0.00201918
0.00436313	-0.00180727
0.00444656	-0.00159100
0.00451927	-0.00137090
0.00458109	-0.00114750
0.00463188	-0.00092134
0.00467151	-0.00069295
0.00469988	-0.00046290
0.00471693	-0.00023173


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t54.txt <==
x	y
0.00000274	0.00000000
0.00000274	0.00000013
0.00000273	0.00000027
0.00000271	0.00000040
0.00000269	0.00000053
0.00000266	0.00000067
0.00000262	0.00000080
0.00000258	0.00000092
0.00000253	0.00000105
0.00000248	0.00000117
0.00000242	0.00000129
0.00000235	0.00000141
0.00000228	0.00000152
0.00000220	0.00000163
0.00000212	0.00000174
0.00000203	0.00000184
0.00000194	0.00000194
0.00000184	0.00000203
0.00000174	0.00000212
0.00000163	0.00000220
0.00000152	0.00000228
0.00000141	0.00000235
0.00000129	0.00000242
0.00000117	0.00000248
0.00000105	0.00000253
0.00000092	0.00000258
0.00000080	0.00000262
0.00000067	0.00000266
0.00000053	0.00000269
0.00000040	0.00000271
0.00000027	0.00000273
0.00000013	0.00000274
0.00000000	0.00000274
-0.00000013	0.00000274
-0.00000027	0.00000273
-0.00000040	0.00000271
-0.00000053	0.00000269
-0.00000067	0.00000266
-0.00000080	0.00000262
-0.00000092	0.00000258
-0.00000105	0.00000253
-0.00000117	0.00000248
-0.00000129	0.00000242
-0.00000141	0.00000235
-0.00000152	0.00000228
-0.00000163	0.00000220
-0.00000174	0.00000212
-0.00000184	0.00000203
-0.00000194	0.00000194
-0.00000203	0.00000184
-0.00000212	0.00000174
-0.00000220	0.00000163
-0.00000228	0.00000152
-0.00000235	0.00000141
-0.00000242	0.00000129
-0.00000248	0.00000117
-0.00000253	0.00000105
-0.00000258	0.00000092
-0.00000262	0.00000080
-0.00000266	0.00000067
-0.00000269	0.00000053
-0.00000271	0.00000040
-0.00000273	0.00000027
-0.00000274	0.00000013
-0.00000274	0.00000000
-0.00000274	-0.00000013
-0.00000273	-0.00000027
-0.00000271	-0.00000040
-0.00000269	-0.00000053
-0.00000266	-0.00000067
-0.00000262	-0.00000080
-0.00000258	-0.00000092
-0.00000253	-0.00000105
-0.00000248	-0.00000117
-0.00000242	-0.00000129
-0.00000235	-0.00000141
-0.00000228	-0.00000152
-0.00000220	-0.00000163
-0.00000212	-0.00000174
-0.00000203	-0.00000184
-0.00000194	-0.00000194
-0.00000184	-0.00000203
-0.00000174	-0.00000212
-0.00000163	-0.00000220
-0.00000152	-0.00000228
-0.00000141	-0.00000235
-0.00000129	-0.00000242
-0.00000117	-0.00000248
-0.00000105	-0.00000253
-0.00000092	-0.00000258
-0.00000080	-0.00000262
-0.00000067	-0.00000266
-0.00000053	-0.00000269
-0.00000040	-0.00000271
-0.00000027	-0.00000273
-0.00000013	-0.00000274
-0.00000000	-0.00000274
0.00000013	-0.00000274
0.00000027	-0.00000273
0.00000040	-0.00000271
0.00000053	-0.00000269
0.00000067	-0.00000266
0.00000080	-0.00000262
0.00000092	-0.00000258
0.00000105	-0.00000253
0.00000117	-0.00000248
0.00000129	-0.00000242
0.00000141	-0.00000235
0.00000152	-0.00000228
0.00000163	-0.00000220
0.00000174	-0.00000212
0.00000184	-0.00000203
0.00000194	-0.00000194
0.00000203	-0.00000184
0.00000212	-0.00000174
0.00000220	-0.00000163
0.00000228	-0.00000152
0.00000235	-0.00000141
0.00000242	-0.00000129
0.00000248	-0.00000117
0.00000253	-0.00000105
0.00000258	-0.00000092
0.00000262	-0.00000080
0.00000266	-0.00000067
0.00000269	-0.00000053
0.00000271	-0.00000040
0.00000273	-0.00000027
0.00000274	-0.00000013


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t55.txt <==
x	y
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t56.txt <==
x	y
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_t57.txt <==
x	y
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000
-0.00000000	0.00000000


==> Data/Hyperuniform_Circle/hyperuniform_circle_gaussian_n128_total_persistence.txt <==
time	total_persistence
0.00000000	0.00000000
1.00000000	0.00000000
2.00000000	0.00000000
3.00000000	0.00000000
4.00000000	0.00000000
5.00000000	0.00000000
6.00000000	0.00000000
7.00000000	0.00000000
8.00000000	0.00000000
9.00000000	0.00000000
10.00000000	0.00000000
11.00000000	0.00000000
12.00000000	0.00000000
13.00000000	0.00000000
14.00000000	0.00000000
15.00000000	0.00000000
16.00000000	0.00000000
17.00000000	0.00000000
18.00000000	0.00000000
19.00000000	0.00000000
20.00000000	0.00000000
21.00000000	0.00000000
22.00000000	0.00000000
23.00000000	0.00000000
24.00000000	0.00000000
25.00000000	0.00000000
26.00000000	0.00000000
27.00000000	0.00000000
28.00000000	0.00000000
29.00000000	0.00000000
30.00000000	0.00000000
31.00000000	0.00000000
32.00000000	0.00000000
33.00000000	0.00000000
34.00000000	0.00000000
35.00000000	0.00000000
36.00000000	0.00000000
37.00000000	0.00000000
38.00000000	0.00000000
39.00000000	0.00000000
40.00000000	0.00000000
41.00000000	0.00000000
42.00000000	0.00000000
43.00000000	0.00000000
44.00000000	0.00000000
45.00000000	0.00000000
46.00000000	0.00000000
47.00000000	0.00000000
48.00000000	0.00000000
49.00000000	0.00000000
50.00000000	0.00000000
51.00000000	0.00000000
52.00000000	0.00000000
53.00000000	0.00000000
54.00000000	1.00000000
55.00000000	1.00000000
56.00000000	1.00000000
57.00000000	1.00000000


==> Data/Petals.csv <==
basename	filename	hausdorff_distance	diameter	t	eigenvalues_0	eigenvalues_1	eigenvalues_2	eigenvalues_3	eigenvalues_4	eigenvalues_5	eigenvalues_6	eigenvalues_7	eigenvalues_8	eigenvalues_9
petals_n256	data/petals_n256.npz	0.015929781241883604	2.390180644032257	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
petals_n256	data/petals_n256.npz	0.016373551365675493	2.36008838139426	0.0029411764705882353	1.0095163979616655	1.0065677237581903	0.9995891631883289	0.996659553377328	0.9930533148942778	0.985142201062708	0.9843353658590589	0.9717929885005899	0.9712602698727999	0.9564846068273136
petals_n256	data/petals_n256.npz	0.01843909356420215	2.331843192489432	0.0058823529411764705	1.0092942027951062	1.007071336214576	0.9995038960134011	0.9967296921810794	0.9928433825714441	0.9849584465758503	0.9839849117891316	0.9711996615976881	0.9705821560396477	0.955502844674037
petals_n256	data/petals_n256.npz	0.02482165914846754	2.3061581812917784	0.008823529411764706	1.008993652308937	1.0078656343983234	0.9995722658665914	0.9970604396249328	0.9928692788149838	0.9853484296622353	0.9840472396475382	0.9714992975274237	0.9707221984182259	0.9558502504213131
petals_n256	data/petals_n256.npz	0.03198426605129831	2.282931883007232	0.011764705882352941	1.0091404482912438	1.008804504601731	1.0000415889972571	0.9978743848189662	0.9933764059864172	0.9866294773050263	0.9848892718727299	0.9732255904890447	0.9721713585666898	0.9582122869521675
petals_n256	data/petals_n256.npz	0.03643749999986134	2.2623384194712988	0.014705882352941176	1.0116601036449913	1.01020683875992	1.0015614635637469	1.0000207570437263	0.9950544446248963	0.9895401392750593	0.9872854982393552	0.9770942356281102	0.9757851883664267	0.9633341896011758
petals_n256	data/petals_n256.npz	0.0416090476923729	2.2451207462498113	0.01764705882352941	1.0162109620917867	1.0137324750118788	1.0048443751859772	1.003896123354822	0.9984601034276107	0.9944894046720062	0.9917865294598892	0.9833819046528134	0.9820923193740183	0.9713826065332971
petals_n256	data/petals_n256.npz	0.03545560465610011	2.2322362892560403	0.020588235294117647	1.0212087355110337	1.0145205528862846	1.0100072293635878	1.0056426459744603	1.0028584528935778	0.9992315742665336	0.9961851010826079	0.9910385906680697	0.9885688470695264	0.9812093342802113
petals_n256	data/petals_n256.npz	0.017551742113528942	2.222234932498409	0.023529411764705882	1.0238888763927918	1.0141782522182283	1.010965700882343	1.0070418049539165	1.0035777701089172	1.0002415667184863	0.9977818920515363	0.9943507585282477	0.991351309155766	0.9873295736540956
petals_n256	data/petals_n256.npz	0.024170726433543233	2.2108721570484766	0.026470588235294117	1.0214323776171335	1.0121682179428335	1.009974964846575	1.0057803177832247	1.0035680538600003	1.0001339679589716	0.9976738008711616	0.9942100374627658	0.9916069139350122	0.987406601790823
petals_n256	data/petals_n256.npz	0.03553119145725962	2.195080698957133	0.029411764705882353	1.016472492431763	1.010620900717032	1.007824832647218	1.0049588697907246	1.0022281806622502	0.9996815115208114	0.9971446660644013	0.9929045501966549	0.9907910465840046	0.9856121643967465
petals_n256	data/petals_n256.npz	0.04443783060359149	2.1712296094765002	0.03235294117647059	1.0139320725062302	1.010272516106752	1.0081203434648836	1.0034005821724359	1.0022760497314678	0.9985908702520874	0.9966702572622567	0.9925093719566109	0.9898349891740473	0.9848289283815125
petals_n256	data/petals_n256.npz	0.023368217890025366	2.137701772744789	0.03529411764705882	1.0181420691327603	1.0127794648500552	1.0081537626146702	1.0046798324418704	1.0016626659745753	0.9971966134006708	0.9962793602826312	0.9913152319562649	0.9910240885822432	0.9849573017645193
petals_n256	data/petals_n256.npz	0.006420000172662967	2.1107597339001116	0.03823529411764706	1.0123389054772047	1.0077619244412102	1.004392562202132	1.0026962585039767	0.9989230008384782	0.9970046640474918	0.9949419466185047	0.9917166425449522	0.9897741855890018	0.9853063411333552
petals_n256	data/petals_n256.npz	0.0052262777694694895	2.0979197335548143	0.041176470588235294	1.0088448662895595	1.0056107159689944	1.0042226080073677	1.0003270685110612	0.999676422747125	0.9962098829002349	0.9951809174368544	0.9908653526938762	0.9891981761023285	0.9840014843313833
petals_n256	data/petals_n256.npz	0.0051432359397080105	2.0874671780159675	0.04411764705882353	1.0088808295104457	1.0061354643284317	1.003979719598325	1.00004185173666	0.9996811925771635	0.995690116224354	0.9947038634702235	0.9898341822910324	0.9881355057692024	0.9823723516800491
petals_n256	data/petals_n256.npz	0.0050721964392935	2.077180706136604	0.047058823529411764	1.0092219251183254	1.0063411686047823	1.0040022583083688	0.9998550950074403	0.9994469621719572	0.9951544597575944	0.9940914305836779	0.9887877875410555	0.9869891491518509	0.9807107048967844
petals_n256	data/petals_n256.npz	0.00493137080182723	2.06703631325813	0.05	1.0095281216820844	1.0064797364910303	1.0040128942136557	0.9996489453613151	0.999201421624091	0.9946210050150229	0.9934834060331286	0.9877683032455792	0.9858763200147106	0.9791057974415304
petals_n256	data/petals_n256.npz	0.004727329813931417	2.057173571654538	0.052941176470588235	1.0097769354422377	1.0065767172860909	1.0039984153058537	0.9994429192269273	0.9989570797651514	0.9941130578404674	0.9929069803429668	0.9868106268765905	0.9848369090889906	0.9776099660196949
petals_n256	data/petals_n256.npz	0.0044775172078157935	2.0477189120267862	0.05588235294117647	1.0099723573857322	1.0066407537980608	1.003965749998061	0.9992470551216295	0.9987245537469142	0.9936461862053747	0.9923791658199757	0.9859399265811764	0.983896696100504	0.9762590851986946
petals_n256	data/petals_n256.npz	0.004201352917668313	2.038763877611376	0.058823529411764705	1.010122582342095	1.0066799620385418	1.0039226640928913	0.999067876303243	0.9985114861642291	0.9932296128051941	0.9919097505438772	0.9851699361670846	0.9830688331462194	0.9750711652235307
petals_n256	data/petals_n256.npz	0.003916716704228397	2.0303611717763483	0.061764705882352944	1.010236691455726	1.006701708118717	1.0038753762121724	0.99890862394669	0.9983217986047249	0.9928661894481013	0.9915013735138638	0.9845030578222894	0.982354436067098	0.974047109595282
petals_n256	data/petals_n256.npz	0.0036379500292254914	2.022527738368255	0.06470588235294118	1.0103231594338227	1.00671189255895	1.0038280575344392	0.9987696943421928	0.9981560660095479	0.9925535406060447	0.9911508895242213	0.9839327305417882	0.9817453144665879	0.973174666217583
petals_n256	data/petals_n256.npz	0.0033751780849921717	2.0152518383104114	0.06764705882352941	1.010389118322958	1.006714782622484	1.0037830100374585	0.998649490577588	0.9980124809683721	0.9922858885203063	0.9908514556338957	0.9834468287306152	0.9812276612828632	0.9724337061597224
petals_n256	data/petals_n256.npz	0.003134586876084313	2.0085014821412686	0.07058823529411765	1.0104401666250598	1.0067132207882967	1.0037411457166503	0.9985453342029352	0.9978879220378687	0.9920558643377927	0.9905945622677483	0.9830308843522876	0.9807854633440104	0.9718010745872436
petals_n256	data/petals_n256.npz	0.0029191872198888425	2.0022323083904867	0.07352941176470588	1.0104804947380723	1.0067089741640112	1.0037025018979948	0.9984541946500787	0.9977788220261538	0.9918558893224156	0.9903715602907499	0.9826704659875559	0.9804029728272449	0.9712540907411136
petals_n256	data/petals_n256.npz	0.002729696158672653	1.9963939339528425	0.07647058823529412	1.0105131387980775	1.0067030741455307	1.003666655123488	0.9983731603240606	0.997681735227226	0.9916790205967951	0.9901745818229358	0.9823525840509246	0.9800661360155624	0.9707725604134164
petals_n256	data/petals_n256.npz	0.002565325647870039	1.99093454163882	0.07941176470588235	1.010540249960689	1.0066960835806134	1.0036329990024146	0.9982996814661095	0.9975936336622688	0.9915193454856889	0.9899969581775478	0.9820663022068875	0.9797631882556107	0.9703396035877085
petals_n256	data/petals_n256.npz	0.0024243981587213485	1.9858038903482564	0.08235294117647059	1.0105633281493278	1.0066882831088324	1.0036009053216632	0.998231653656378	0.9975120120854201	0.9913720714766173	0.9898333028343517	0.9818028270772946	0.9794847091302823	0.9699417174987142
petals_n256	data/petals_n256.npz	0.002304785293207207	1.980955094039096	0.08529411764705883	1.0105834061579944	1.0066797913663978	1.0035698036085459	0.9981674084169059	0.997434880528422	0.9912334464230105	0.9896794101355272	0.9815553157630449	0.9792233909919552	0.9695684354596588
petals_n256	data/petals_n256.npz	0.0022041988608105263	1.9763455234659437	0.08823529411764706	1.0106011870766611	1.0066706383891164	1.0035392111129633	0.9981056595076321	0.9973607025951983	0.9911006046193154	0.9895320754816126	0.9813185674418692	0.9789736942169259	0.9692118276031093
petals_n256	data/petals_n256.npz	0.0021203717454212714	1.9719371257658962	0.09117647058823529	1.010617143730418	1.0066608085957642	1.0035087361092083	0.9980454348625146	0.9972883156431966	0.9909713960539457	0.989388899770392	0.9810886966138006	0.9787314896630951	0.9688659858350953
petals_n256	data/petals_n256.npz	0.0020511620831476954	1.967696382310555	0.09411764705882353	1.0106315893087214	1.0066502650595752	1.0034780688086762	0.9979860100864884	0.9972168522024399	0.9908442280647854	0.9892481096691746	0.9808628363520745	0.978493737278807	0.9685265620365825
petals_n256	data/petals_n256.npz	0.0019946067937175334	1.9647164371689465	0.09705882352941177	1.0106447269619552	1.0066389627098489	1.0034469679199027	0.9979268505377242	0.9971456712676352	0.990717931180047	0.989108406131308	0.9806388898611248	0.9782582186516472	0.9681903843307219
petals_n256	data/petals_n256.npz	0.0019489431190591142	1.9619057065545003	0.1	1.0106566843785232	1.0066268551945754	1.0034152469402522	0.9978675640459552	0.9970743020756775	0.9905916514206473	0.9889688432066883	0.9804153325587965	0.9780233247937162	0.9678551528856325
petals_n256	data/petals_n256.npz	0.0019126108420904544	1.958992836636705	0.10294117647058823	1.0106675377918863	1.006613898250059	1.0033827619990354	0.9978078638724756	0.9970024000023633	0.9904647668609421	0.9888287343767226	0.9801910595346189	0.9777878930405198	0.9675192062617582
petals_n256	data/petals_n256.npz	0.0018842434792783124	1.9559906115982615	0.10588235294117647	1.010677328649357	1.0066000512853148	1.0033494018898295	0.9977475405328834	0.9969297130017511	0.990336824613865	0.9886875819423703	0.9799652707383686	0.9775510845437787	0.967181345973492
petals_n256	data/petals_n256.npz	0.0018626537081104571	1.9529097758027238	0.10882352941176471	1.0106860752959832	1.0065852782583855	1.0033150803966504	0.9976864408936781	0.9968560567472002	0.9902074942418292	0.9885450248830076	0.979737386207923	0.9773122939441892	0.9668407071317638
petals_n256	data/petals_n256.npz	0.001846816276349223	1.9497593307114478	0.11176470588235295	1.010693781447533	1.0065695486490656	1.0032797308752848	0.997624453131939	0.9967812968521044	0.990076534119521	0.9884008012308656	0.9795069847015985	0.9770710840165528	0.9664966647725942
petals_n256	data/petals_n256.npz	0.0018358503359569016	1.9465467936054814	0.11470588235294117	1.0107004429260027	1.006552839365324	1.003243303180572	0.9975614965322497	0.9967053370402171	0.9899437681165945	0.9882547219638333	0.9792737606006265	0.9768271397077447	0.9661487677844179
petals_n256	data/petals_n256.npz	0.001829002318806788	1.9432784215180785	0.11764705882352941	1.0107060541418385	1.0065351388150612	1.0032057634401759	0.9974975156531711	0.9966281128756331	0.9898090710264963	0.9881066545989518	0.9790374956798037	0.9765802378165085	0.9657966948938295
petals_n256	data/petals_n256.npz	0.0018256299662953667	1.9399594041506543	0.12058823529411765	1.0107106162590296	1.0065164553421442	1.0031670980158454	0.9974324792273649	0.9965495918051173	0.9896723625624179	0.9879565162002503	0.9787980444268853	0.9763302307059365	0.9654402300805122
petals_n256	data/petals_n256.npz	0.0018251878311326712	1.9365940295581032	0.12352941176470589	1.010714150180499	1.006496834245855	1.0031273246385046	0.9973663855457068	0.996469782213973	0.9895336118572892	0.9878042778134766	0.9785553344976723	0.9760770453594169	0.9650792586552678
petals_n256	data/petals_n256.npz	0.001827214924221378	1.9331858262532764	0.1264705882352941	1.010716720096364	1.0064763916680475	1.0030865169432785	0.9972992786138312	0.9963887577983431	0.989392858065559	0.9876499862952194	0.9783093886549354	0.9758207037985862	0.964713791337433
petals_n256	data/petals_n256.npz	0.0018313244848092735	1.9297376852415427	0.12941176470588237	1.0107184786856918	1.0064553817479536	1.003044855073342	0.9972312842765297	0.9963067105240653	0.9892502595359781	0.9874938169085293	0.9780603832380101	0.9755613794118265	0.9643440346056933
petals_n256	data/petals_n256.npz	0.001837200219295853	1.9262519654930572	0.1323529411764706	1.010719755868696	1.0064343296529126	1.0030027279284641	0.9971626852541081	0.996224059223577	0.9891061974649449	0.9873361845195978	0.9778087750413722	0.9752995201816972	0.9639705465963792
petals_n256	data/petals_n256.npz	0.001844635180235147	1.9227305866799105	0.13529411764705881	1.0107212347696313	1.0064142955711397	1.0029609386332334	0.9970940736871364	0.9961416684432348	0.9889614867717714	0.987177970051761	0.9775555619852859	0.9750361024423355	0.9635945595559853
petals_n256	data/petals_n256.npz	0.0018536276000992336	1.919175113970942	0.13823529411764707	1.0107243024428825	1.0063974001715423	1.0029211174408803	0.9970266598343435	0.9960612876283663	0.988817801194518	0.9870209769408651	0.9773028108186863	0.9747731447099267	0.9632186345646337
petals_n256	data/petals_n256.npz	0.0018649337834320322	1.9155868419082847	0.1411764705882353	1.010731751772355	1.0063878748447987	1.0028865535485887	0.9969628982173904	0.9959864329786305	0.988678530716876	0.9868688505131044	0.9770547248572368	0.9745147461865741	0.9628479898434352
petals_n256	data/petals_n256.npz	0.001882233593147367	1.9119668891235828	0.14411764705882352	1.0107491919285916	1.0063941730214194	1.0028638779093715	0.9969077664352142	0.9959241627073548	0.9885505211068256	0.9867289365324543	0.9768198196393304	0.9742691968137279	0.9624932191291421
petals_n256	data/petals_n256.npz	0.001920150159636728	1.9083163254282915	0.14705882352941177	1.0107878968083663	1.0064332514445258	1.0028664898894153	0.9968714104388939	0.9958886643265418	0.9884476427686972	0.9866160657517596	0.9766154213644955	0.974053314896297	0.9621759578045753
petals_n256	data/petals_n256.npz	0.0020343265914613763	1.9046363730484457	0.15	1.0108705969667728	1.0065393711681658	1.0029216081966874	0.9968747451407771	0.9959085356807273	0.9883982564704707	0.9865603567857185	0.9764772130672931	0.9739015525806568	0.9619410829535143
petals_n256	data/petals_n256.npz	0.0024113754322161434	1.9009287667013401	0.15294117647058825	1.0110433748640544	1.0067825904229797	1.00308503378718	0.9969618533374445	0.9960415869168191	0.9884613528133698	0.9866236422694272	0.9764803954791549	0.9738858002554925	0.9618844022071553
petals_n256	data/petals_n256.npz	0.0035248543755150765	1.8971964523753242	0.15588235294117647	1.0114004357698065	1.0073089184902502	1.0034729453831106	0.9972300899172616	0.9964042380425191	0.9887632809349777	0.9869351983971472	0.9767897721911399	0.9741608755291962	0.9622202853510453
petals_n256	data/petals_n256.npz	0.006251431741285301	1.8934450247658323	0.1588235294117647	1.012136344843296	1.0084309327153393	1.0043331361106234	0.9979193350662107	0.9972195252894368	0.9895869243678554	0.9877727509507351	0.9777877993654804	0.9750761608116862	0.9634592184733172
petals_n256	data/petals_n256.npz	0.01217730277123509	1.8896857859587182	0.16176470588235295	1.0136534457419706	1.0108330199096005	1.0062085106140919	0.9997132452563944	0.9988544155668924	0.9915951431773529	0.9897487049982667	0.980412735234876	0.9774578890804613	0.9668676159300228
petals_n256	data/petals_n256.npz	0.024451135138771347	1.885941831683713	0.16470588235294117	1.0167362478307462	1.0158999426749908	1.0102490797503794	1.0040498243526192	1.0024110629505079	0.9962829683746027	0.9941425426363728	0.986845878127676	0.9831916883980392	0.9752206988963706
petals_n256	data/petals_n256.npz	0.0439570601909954	1.8822551269969823	0.1676470588235294	1.0243685152067104	1.021920234018635	1.017724429871142	1.012557923689417	1.011647388398305	1.0058858596895435	1.00218936711789	0.9994885635390565	0.9948950165621114	0.9914124856709755
petals_n256	data/petals_n256.npz	0.047066407538982696	1.8786940472198812	0.17058823529411765	1.02410960863469	1.0212795133464767	1.0211245739999	1.0186412548920951	1.0177963224351472	1.0158877405639053	1.013191972489415	1.012071990849854	1.0099902712124682	1.0083285049497746
petals_n256	data/petals_n256.npz	0.04702584248505842	1.87643445017695	0.17352941176470588	1.0142712370637788	1.0107813501909069	1.0084821171465408	1.0076068321985834	1.0072603541248606	1.0050705917466787	1.004491758900389	1.0040698333278273	1.0039397443814457	1.0028667241493665
petals_n256	data/petals_n256.npz	0.016757641656690768	1.875990491573991	0.17647058823529413	1.004741283508068	1.0024366506160018	1.000154846205542	1.0001329765853721	1.0000394046079115	1.0000169726875734	1.0000091378024083	1.000001825275136	0.9999878568010448	0.999977610877296
petals_n256	data/petals_n256.npz	0.00029113934424788464	1.8759804425785878	0.17941176470588235	1.0000115098402702	0.9999990062052208	0.9999970014144981	0.999991630592827	0.9999886632657446	0.999979096166943	0.9999768735888981	0.9999644561885455	0.999962842564248	0.9999501480008461
petals_n256	data/petals_n256.npz	3.5688981002561713e-06	1.8759754310559766	0.18235294117647058	1.000000000001538	0.9999973289397348	0.9999970712806294	0.9999895591876232	0.9999888489033261	0.9999774603540666	0.9999770686389278	0.9999633850142707	0.9999631032305912	0.9999495201403885
petals_n256	data/petals_n256.npz	3.537323504676292e-06	1.8759704197415814	0.18529411764705883	1.0000000000020317	0.999997328816229	0.999997071131951	0.9999895588698661	0.9999888481224991	0.9999774594135735	0.9999770672498925	0.9999633833853798	0.9999631011767985	0.9999495177517953
petals_n256	data/petals_n256.npz	0.0006681297559948444	1.8759654081388688	0.18823529411764706	1.000000000002032	0.9999973286915584	0.9999970709415129	0.9999895585244647	0.9999888471993236	0.9999774583614701	0.9999770656164901	0.9999633815393806	0.9999630987997852	0.9999495151152993
petals_n256	data/petals_n256.npz	0.0006785653705697242	1.8747759062780835	0.19117647058823528	1.0000000566888176	0.9993670218379549	0.9993369940500848	0.9975453907042361	0.9974649982945091	0.9947628337234946	0.9947231520451764	0.991498876498052	0.99147855626932	0.9882537406775572
petals_n256	data/petals_n256.npz	0.0006902375559102285	1.8735788608306394	0.19411764705882353	1.0000000577944044	0.9993630093706997	0.9993320805463776	0.9975315927038269	0.9974440712265754	0.9947292990845111	0.9946834686054279	0.9914420666280717	0.9914177894690934	0.9881763444667562
petals_n256	data/petals_n256.npz	0.0007034047020566616	1.8723741263032776	0.19705882352941176	1.0000000586995146	0.9993589640248719	0.9993271165234893	0.997517941152063	0.9974226311196086	0.9946958362171153	0.9946428789757658	0.9913850313611413	0.9913560194160687	0.9880988708528733
petals_n256	data/petals_n256.npz	0.0007183841814654814	1.8711615471457543	0.2	1.000000059358873	0.9993548866543732	0.9993221055739451	0.9975044732881436	0.9974006536366067	0.9946625276600228	0.9946013064726646	0.991327855810478	0.9912931775116864	0.9880214833281218
petals_n256	data/petals_n256.npz	0.0007355654929483772	1.869940956653568	0.20294117647058824	1.0000000597206207	0.9993507783762711	0.9993170525042733	0.997491231923989	0.9973781147376888	0.9946294722015413	0.9945586644732232	0.9912706428569054	0.9912291828848871	0.9879443811056833
petals_n256	data/petals_n256.npz	0.0007554259263869225	1.86871217574387	0.20588235294117646	1.0000000597256213	0.9993466406398812	0.9993119636671337	0.9974782664910766	0.9973549914820312	0.9945967881127391	0.9945148554890102	0.9912135160764123	0.9911639397729889	0.9878678055611201
petals_n256	data/petals_n256.npz	0.0007785490580812088	1.8674750115900127	0.2088235294117647	1.0000000593067626	0.9993424753170378	0.9993068473901824	0.9974656343502845	0.9973312631607617	0.9945646170779312	0.9944697704051442	0.991156622927045	0.9910973343381881	0.9877920475825773
petals_n256	data/petals_n256.npz	0.0008056464015260924	1.8662292560982803	0.21176470588235294	1.0000000583883124	0.999338284820844	0.9993017145321254	0.9974534024458354	0.9973069128768538	0.9945331289796375	0.9944232880553651	0.9911001380914487	0.9910292308153392	0.9877174556962393
petals_n256	data/petals_n256.npz	0.0008375826024669358	1.8649746842080754	0.21470588235294116	1.0000000568853784	0.999334072262958	0.9992965792066217	0.9974416494125327	0.997281929726739	0.9945025277257252	0.9943752753948408	0.9910442667801118	0.9909594668872902	0.9876444446589094
petals_n256	data/petals_n256.npz	0.0008754047496312175	1.8637110519940199	0.21764705882352942	1.0000000547035777	0.9993298416634225	0.9992914597285283	0.9974304682841212	0.9972563117889731	0.9944730583366785	0.9943255886639648	0.9909892476609076	0.9908878482072373	0.9875735039363178
petals_n256	data/petals_n256.npz	0.0009203767940067207	1.862438094544608	0.22058823529411764	1.0000000517390848	0.9993255982326855	0.9992863798556747	0.9974199700041013	0.997230070190803	0.9944450155339263	0.9942740761236014	0.9909353548724742	0.9908141420568577	0.9875052050886499
petals_n256	data/petals_n256.npz	0.0009740208545758795	1.861155523587097	0.2235294117647059	1.0000000478792774	0.9993213487539749	0.999281370424554	0.9974102880147935	0.9972032346065777	0.9944187540719869	0.9942205832030281	0.9908828982761704	0.9907380702883305	0.9874402065540276
petals_n256	data/petals_n256.npz	0.001038168571976206	1.8598630248214476	0.22647058823529412	1.000000043004389	0.9993171021070351	0.9992764715120465	0.9974015843050728	0.9971758606443235	0.9943947010115901	0.9941649612544347	0.9908322206737502	0.9906593020269164	0.9873792536908286
petals_n256	data/petals_n256.npz	0.0011150278678689232	1.8585602549164855	0.22941176470588234	1.0000000369907223	0.9993128699949841	0.9992717352997331	0.9973940574451475	0.9971480396965747	0.9943733699899993	0.9941070815632219	0.9907836901402517	0.990577447249581	0.9873231713404176
petals_n256	data/petals_n256.npz	0.0012072738154274836	1.857246838107768	0.2323529411764706	1.000000029716368	0.9993086679711304	0.999267229873697	0.9973879533476868	0.9971199119588092	0.9943553772247353	0.994046856808401	0.9907376848966507	0.9904920535512873	0.9872728459010576
petals_n256	data/petals_n256.npz	0.0013181773711609243	1.855922362316814	0.23529411764705882	1.0000000210708964	0.9993045169265914	0.9992630442581364	0.9973835797967557	0.9970916834260641	0.9943414583469286	0.9939842727305067	0.990694567362904	0.9904026105892966	0.9872291945023159
petals_n256	data/petals_n256.npz	0.0014517934632765814	1.8545863746827063	0.23823529411764705	1.0000000109713887	0.9993004453267608	0.9992592950386145	0.9973813262185	0.9970636477019221	0.9943324839768939	0.993919433153961	0.9906546434903237	0.9903085705760232	0.9871931211211581
petals_n256	data/petals_n256.npz	0.0016132424008828982	1.8532448712656941	0.2411764705882353	0.9999999993887251	0.9992964927633077	0.9992561349181018	0.9973816907779823	0.9970362132597812	0.9943294699032633	0.9938526213188966	0.9906181039477722	0.9902093999655328	0.987165464157728
petals_n256	data/petals_n256.npz	0.0018091397265631549	1.8519694419874924	0.24411764705882352	0.9999999863907065	0.9992927160683933	0.9992537632556574	0.9973853177128201	0.997009936117661	0.994333574419935	0.9937843789681459	0.990584946976272	0.9901046890970921	0.9871469469765795
petals_n256	data/petals_n256.npz	0.0020482672164488136	1.850690174237574	0.24705882352941178	0.9999999722133498	0.9992892011083262	0.9992524373338133	0.9973930488140472	0.9969855562293133	0.9943460705696816	0.9937156007139284	0.9905548923459799	0.9899943661908873	0.9871381490511686
petals_n256	data/petals_n256.npz	0.002342647083972072	1.8494070103295221	0.25	0.9999999573804571	0.9992860892648222	0.9992524780436086	0.9974059938029792	0.9969640324237474	0.9943682752931041	0.9936476337540309	0.9905273189507805	0.9898790948864794	0.9871395096323565
petals_n256	data/petals_n256.npz	0.0027093140709984575	1.848119779656009	0.2529411764705882	0.9999999429083293	0.9992836491827155	0.9992542433234121	0.997425623831705	0.9969465643101615	0.9944014136911167	0.9935823621208262	0.9905013093341574	0.9897609882171365	0.9871513295507112
petals_n256	data/petals_n256.npz	0.003173343769554729	1.8468281599881116	0.25588235294117645	0.9999999306658125	0.9992825140001699	0.9992579547697644	0.9974538870699791	0.9969345795181893	0.9944464029499602	0.9935222444794293	0.9904759955545325	0.9896448508146961	0.9871735857219399
petals_n256	data/petals_n256.npz	0.0037732433679620305	1.8455316291692518	0.25882352941176473	0.999999924029295	0.9992845023283526	0.9992629669771355	0.9974933273944698	0.9969296535920967	0.9945035741076559	0.9934702773360481	0.9904516695978042	0.989540205762684	0.9872050094516787
petals_n256	data/petals_n256.npz	0.004571007100506747	1.8442294052587938	0.26176470588235295	0.9999999291246203	0.9992936219374277	0.999266890411549	0.9975471425231219	0.9969333307466508	0.9945724377566023	0.993429894084759	0.9904329004053093	0.98946387367701	0.9872403085050242
petals_n256	data/petals_n256.npz	0.005671889361461498	1.8429203728319008	0.2647058823529412	0.9999999573017851	0.9993128522903725	0.9992689800359286	0.997619036641357	0.9969468585945763	0.9946517708802953	0.993404914839669	0.9904374560317085	0.9894393027035284	0.9872646917302633
petals_n256	data/petals_n256.npz	0.0072655777734117084	1.8416029927383555	0.2676470588235294	1.0000000303605878	0.9993434715128362	0.9992710178898258	0.9977126505532321	0.9969709805337423	0.9947405860797008	0.9933998825938555	0.9905211242370368	0.9894762622758209	0.9872497179959605
petals_n256	data/petals_n256.npz	0.00971669975194352	1.8402751922340164	0.27058823529411763	1.000000192310898	0.999388071582887	0.9992744877817153	0.9978305048337346	0.99700614040491	0.9948411202508405	0.9934216931024413	0.9908120864957668	0.989520639310674	0.9871622611850759
petals_n256	data/petals_n256.npz	0.013767924909100846	1.8389342323347857	0.2735294117647059	1.0000005374146073	0.9994502026599845	0.9992809254161608	0.997973223035869	0.9970536931159731	0.9949671168457067	0.993485806963253	0.9914309379468079	0.9894894276188246	0.9869839500737425
petals_n256	data/petals_n256.npz	0.020925864369845452	1.8375765505886794	0.27647058823529413	1.0000012774667062	0.9995324664178479	0.9992934216428486	0.9981419343487414	0.9971194040465134	0.9951707554345951	0.9936422989896121	0.9922984258991535	0.9893756697545155	0.986715163899165
petals_n256	data/petals_n256.npz	0.03318186437505614	1.8361975836186923	0.27941176470588236	1.0000028612464655	0.9996323493567918	0.9993215534746284	0.9983513970088719	0.9972242709453787	0.9956133500878814	0.9940072264419327	0.993007950029224	0.9892050759173877	0.9863650685643646
petals_n256	data/petals_n256.npz	0.043476254969852406	1.8347915937159054	0.2823529411764706	1.000005636469067	0.9997359336055337	0.9994063796810868	0.9986520043580873	0.9974262476427243	0.9963263768078685	0.9943749758501871	0.9933242230733716	0.9889946895001321	0.9859472856828478
petals_n256	data/petals_n256.npz	0.02172580044864998	1.8333515647068996	0.2852941176470588	1.0000061051072475	0.9998351933890041	0.9996364471745941	0.9989390560300728	0.9976682306500807	0.9967429636291671	0.9945484504873499	0.9935164860456727	0.98875218905101	0.9854808326451769
petals_n256	data/petals_n256.npz	0.003584375159275237	1.831869167546659	0.28823529411764703	1.0000015263850177	0.9999466830915472	0.9997357629347329	0.9990151157738683	0.997763168346814	0.9968886038269495	0.9946494698722156	0.993713511470827	0.9884780868073879	0.9849855740110608
petals_n256	data/petals_n256.npz	0.0041125972503418245	1.830987924977609	0.2911764705882353	1.0000001670630767	0.9999592676361706	0.9997449992866737	0.9990350507449219	0.9978116592226539	0.9969996603653095	0.9947768812122721	0.9939636049811437	0.988163343508109	0.9844646467141606
petals_n256	data/petals_n256.npz	0.004829413704988399	1.8301556588746086	0.29411764705882354	0.9999998792672249	0.9999605618030826	0.9997520540398513	0.9990607307885084	0.9978844786092872	0.9971415319412928	0.9949704426492694	0.9942870984016433	0.9877898662349337	0.9838950799752406
petals_n256	data/petals_n256.npz	0.005840096919626978	1.8293205379584099	0.29705882352941176	0.9999995756601144	0.9999620021081793	0.999761819723523	0.9990990219435825	0.9979962343798345	0.9973220115566709	0.9952430798817898	0.9946937195758777	0.9873367793769395	0.9832323325689319
petals_n256	data/petals_n256.npz	0.007333416687564365	1.8284793142438294	0.3	0.9999992209961769	0.999963410055196	0.9997749008690824	0.9991534859233706	0.9981588903048365	0.9975412406362042	0.995603610165513	0.9951862074224184	0.9867849016082993	0.9824117088674504
petals_n256	data/petals_n256.npz	0.009670017239821388	1.8276268473310668	0.3029411764705882	0.9999987926509112	0.9999647959410752	0.9997918765033473	0.9992281112541628	0.9983842619312249	0.9977945930640448	0.9960575984926218	0.9957568093241442	0.9861210886719642	0.9813446958129394
petals_n256	data/petals_n256.npz	0.013580636021420288	1.8267551962512698	0.3058823529411765	0.9999982524171523	0.9999661817852309	0.9998132236841751	0.9993274871644086	0.9986746332001654	0.9980751418005934	0.9966035593866462	0.9963873969102225	0.9853452958255939	0.9799053439438902
petals_n256	data/petals_n256.npz	0.020548804979728563	1.8258521970713246	0.3088235294117647	0.999997534502662	0.9999676161913855	0.9998393421583798	0.9994581582723969	0.9990057608284015	0.9983788284740728	0.9972238381502612	0.9970579019095608	0.9844843472294339	0.9779040440099143
petals_n256	data/petals_n256.npz	0.032623517160298904	1.8248991214377166	0.31176470588235294	0.999996538296594	0.9999692254563013	0.9998712817506925	0.9996279390848641	0.9993169542451243	0.9987027031859819	0.997882781058184	0.997748983549636	0.9836204342228653	0.9750449336882427
petals_n256	data/petals_n256.npz	0.04352827491031066	1.823866564976758	0.31470588235294117	0.999995221774941	0.9999714971018109	0.999915499540717	0.9998028248376627	0.999555349155758	0.999037045435173	0.9985457132932095	0.9984181009030316	0.9829466296882612	0.9708482324024909
petals_n256	data/petals_n256.npz	0.040035734464539785	1.8227066443647006	0.3176470588235294	0.9999939479491319	0.9999804282776861	0.9999681102882294	0.9998915529155188	0.999738433616981	0.9993760929119371	0.9991479214118005	0.9990000170698425	0.9828521211793976	0.9644900561323464
petals_n256	data/petals_n256.npz	0.0397370965777174	1.8213374524723838	0.3205882352941177	0.999997803383145	0.9999934380664675	0.9999791302818047	0.9999311833141494	0.9998709112897922	0.9997374147802266	0.9995617897317619	0.9994094955105136	0.9839878477319091	0.9544505846976994
petals_n256	data/petals_n256.npz	0.038175953113218725	1.819616733039916	0.3235294117647059	1.0000043608384335	0.9999996333842478	0.9999809063193937	0.9999678414239388	0.999928136745555	0.9999123152587629	0.9998470577204014	0.9995944759775063	0.9871247481464818	0.9376849207674609
petals_n256	data/petals_n256.npz	0.043075624157957605	1.8173083552031832	0.3264705882352941	1.0000086990930308	0.9999999534176396	0.9999924575299357	0.999990144827118	0.9999742281056336	0.9999257183106325	0.9999214931729276	0.9996466946704479	0.9923333579477122	0.9074775236986697
petals_n256	data/petals_n256.npz	0.038001894969540886	1.8140167003862266	0.32941176470588235	1.0000088513448377	0.9999999901198996	0.9999987535898038	0.9999961543145345	0.9999919909469933	0.9999457667582117	0.9999258408092658	0.999680415542911	0.9973234835481893	0.847264939910269
petals_n256	data/petals_n256.npz	0.042880085619624905	1.8091868210467574	0.3323529411764706	1.0000088949708545	0.9999999909127874	0.9999997834117648	0.999998800159149	0.9999927652086683	0.9999783062866946	0.9999257649923375	0.9998528338851715	0.9992452423851702	0.7137374814433828
petals_n256	data/petals_n256.npz	0.029269071597421262	1.8031291098537818	0.3352941176470588	1.0000089203429734	0.9999999916943259	0.9999999552303729	0.9999997034124606	0.9999939887246844	0.9999930607142061	0.9999256874887367	0.9999069719860258	0.9994189862782282	0.42666730446855017
petals_n256	data/petals_n256.npz	0.0026404015396998327	1.7995669047219414	0.3382352941176471	1.0000089346791956	0.9999999980466102	0.999999987765436	0.9999999587487859	0.9999984239682105	0.999993105083113	0.9999256090726976	0.9999102940357498	0.9994173601175785	0.08278940730335727
petals_n256	data/petals_n256.npz	0.00015153128853522853	1.7992623550386768	0.3411764705882353	1.0000089473190459	0.9999999991957834	0.9999999916474995	0.9999999777338506	0.9999985567045565	0.9999931080226651	0.9999255303675212	0.9999094524449443	0.999411212319296	0.0005687524241632675
petals_n256	data/petals_n256.npz	0.0001530866474726598	1.7992553141464125	0.34411764705882353	1.0000089599422817	0.9999999992034988	0.9999999916972632	0.9999999778157759	0.9999985639721815	0.9999931098981865	0.9999254514791881	0.999908483173437	0.9994048304484662	2.8345133091663362e-05
petals_n256	data/petals_n256.npz	0.00015467308813078384	1.7992484356265992	0.34705882352941175	1.0000089725957846	0.9999999992064186	0.9999999917021446	0.9999999778170038	0.9999985717569078	0.9999931117783376	0.9999253724100398	0.9999074938993484	0.9993983174026498	2.865535171339086e-05
petals_n256	data/petals_n256.npz	0.00015629143245128648	1.7992415508901403	0.35	1.0000089852796592	0.99999999920935	0.9999999917070392	0.9999999778182335	0.9999985795892411	0.9999931136632352	0.999925293159461	0.9999064840692583	0.999391669260376	2.897198964234568e-05
petals_n256	data/petals_n256.npz	0.00015794263349840673	1.7992346599231683	0.35294117647058826	1.0000089979940097	0.9999999992122932	0.9999999917119465	0.9999999778194661	0.9999985874696696	0.9999931155528845	0.9999252137268385	0.9999054530562569	0.9993848818954848	2.929524241522224e-05
petals_n256	data/petals_n256.npz	0.00015962768515284382	1.799227762711904	0.3558823529411765	1.0000090107389374	0.9999999992152485	0.9999999917168668	0.9999999778207015	0.9999985953987158	0.9999931174472907	0.9999251341115521	0.999904400208014	0.9993779510146368	2.962531358096244e-05
petals_n256	data/petals_n256.npz	0.000161347619343605	1.7992208592425296	0.3588235294117647	1.0000090235145485	0.999999999218216	0.9999999917218001	0.9999999778219401	0.9999986033769135	0.9999931193464646	0.9999250543129844	0.9999033248455758	0.9993708721490107	2.9962414991713576e-05
petals_n256	data/petals_n256.npz	0.00016310351041564288	1.799213949501176	0.36176470588235293	1.0000090363209455	0.9999999992211952	0.9999999917267471	0.9999999778231803	0.9999986114048065	0.9999931212504118	0.9999249743305098	0.9999022262620142	0.9993636406453417	3.0306767222697697e-05
petals_n256	data/petals_n256.npz	0.00016489647700491708	1.7992070334739296	0.36470588235294116	1.0000090491582343	0.9999999992241871	0.9999999917317075	0.9999999778244237	0.9999986194829502	0.9999931231591381	0.999924894163504	0.9999011037209802	0.9993562516564112	3.065860002235791e-05
petals_n256	data/petals_n256.npz	0.00016672768524533376	1.7992001111468323	0.36764705882352944	1.0000090620265212	0.9999999992271916	0.9999999917366812	0.9999999778256707	0.9999986276119139	0.9999931250726503	0.9999248138113395	0.9998999564551823	0.9993487001309471	3.101815278879614e-05
petals_n256	data/petals_n256.npz	0.0001685983475878101	1.7991931825058776	0.37058823529411766	1.000009074925908	0.9999999992302083	0.9999999917416693	0.9999999778269192	0.9999986357922804	0.9999931269909568	0.9999247332733808	0.999898783664751	0.9993409808028905	3.138567507608517e-05
petals_n256	data/petals_n256.npz	0.00017050973089708217	1.79918624753701	0.3735294117647059	1.0000090878565047	0.9999999992332379	0.9999999917466706	0.9999999778281715	0.9999986440246429	0.9999931289140651	0.999924652548997	0.9998975845155273	0.999333088179978	3.176142713245495e-05
petals_n256	data/petals_n256.npz	0.00017246315377265512	1.7991793062261277	0.3764705882352941	1.000009100818416	0.999999999236281	0.9999999917516866	0.9999999778294267	0.999998652309612	0.9999931308419794	0.9999245716375493	0.9998963581372028	0.9993250165316043	3.214568047319106e-05
petals_n256	data/petals_n256.npz	0.00017445999172181919	1.79917235855908	0.37941176470588234	1.0000091138117475	0.9999999992393367	0.9999999917567165	0.9999999778306844	0.9999986606478086	0.9999931327747089	0.9999244905383969	0.9998951036213887	0.9993167598758916	3.253871849028356e-05
petals_n256	data/petals_n256.npz	0.00017650168231528893	1.7991654045216738	0.38235294117647056	1.0000091268366098	0.9999999992424049	0.9999999917617599	0.9999999778319447	0.9999986690398701	0.9999931347122593	0.9999244092508983	0.9998938200195099	0.9993083119659183	3.294083710087911e-05
petals_n256	data/petals_n256.npz	0.0001785897243790295	1.7991584440996644	0.38529411764705884	1.0000091398931092	0.9999999992454877	0.9999999917668194	0.9999999778332088	0.9999986774864494	0.9999931366546394	0.9999243277744073	0.9998925063405969	0.9992996662750421	3.33523454407094e-05
petals_n256	data/petals_n256.npz	0.0001807256858003997	1.7991514772787576	0.38823529411764707	1.0000091529813537	0.999999999248583	0.9999999917718927	0.9999999778344749	0.9999986859882133	0.9999931386018516	0.9999242461082741	0.9998911615489179	0.9992908159812397	3.377356660083343e-05
petals_n256	data/petals_n256.npz	0.00018291120282661256	1.799144504044611	0.3911764705882353	1.0000091661014536	0.9999999992516925	0.9999999917769807	0.9999999778357451	0.9999986945458457	0.9999931405539091	0.999924164251848	0.9998897845614401	0.9992817539503944	3.420483841544953e-05
petals_n256	data/petals_n256.npz	0.0001851479886013092	1.7991375243828387	0.3941176470588235	1.0000091792535184	0.9999999992548155	0.9999999917820838	0.9999999778370179	0.9999987031600477	0.999993142510816	0.9999240822044752	0.9998883742451414	0.9992724727184442	3.4646514303417094e-05
petals_n256	data/petals_n256.npz	0.00018743783265900163	1.7991305382789995	0.39705882352941174	1.0000091924376564	0.9999999992579528	0.9999999917872024	0.9999999778382939	0.9999987118315359	0.9999931444725786	0.9999239999654962	0.9998869294141223	0.9992629644723031	3.50989641665949e-05
petals_n256	data/petals_n256.npz	0.00018978261080594819	1.7991235457186052	0.4	1.000009205653978	0.9999999992611041	0.9999999917923362	0.9999999778395728	0.999998720561045	0.9999931464392051	0.9999239175342498	0.999885448826517	0.9992532210294476	3.5562575351057103e-05
petals_n256	data/petals_n256.npz	0.00019218428366024463	1.7991165466871202	0.40294117647058825	1.0000092189025958	0.9999999992642694	0.9999999917974851	0.9999999778408547	0.9999987293493311	0.9999931484107014	0.9999238349100749	0.9998839311811931	0.999243233816076	3.603775367671365e-05
petals_n256	data/petals_n256.npz	0.00019464490900755142	1.7991095411699625	0.40588235294117647	1.00000923218362	0.9999999992674498	0.9999999918026504	0.9999999778421403	0.9999987381971636	0.9999931503870776	0.9999237520923032	0.9998823751142171	0.9992329938436998	3.6524924536907404e-05
petals_n256	data/petals_n256.npz	0.00019716664137602372	1.7991025291524927	0.4088235294117647	1.0000092454971634	0.9999999992706449	0.9999999918078322	0.9999999778434292	0.9999987471053357	0.9999931523683364	0.9999236690802665	0.999880779195058	0.999222491684058	3.702453408245141e-05
petals_n256	data/petals_n256.npz	0.0001997517418297519	1.7990955106200266	0.4117647058823529	1.0000092588433376	0.9999999992738545	0.9999999918130286	0.9999999778447216	0.9999987560746612	0.999993154354487	0.9999235858732908	0.9998791419225267	0.9992117174422068	3.75370504843435e-05
petals_n256	data/petals_n256.npz	0.00020240258165197316	1.7990884855578269	0.4147058823529412	1.000009272222255	0.9999999992770793	0.9999999918182414	0.9999999778460171	0.999998765105974	0.9999931563455363	0.9999235024707006	0.9998774617204044	0.9992006607276075	3.8062965298899484e-05
petals_n256	data/petals_n256.npz	0.00020512165174576145	1.7990814539511093	0.4176470588235294	1.0000092856340321	0.9999999992803195	0.9999999918234711	0.9999999778473163	0.9999987742001283	0.9999931583414936	0.9999234188718185	0.9998757369327581	0.9991893106230775	3.86027949226674e-05
petals_n256	data/petals_n256.npz	0.00020791156886952708	1.7990744157850374	0.42058823529411765	1.000009299078778	0.9999999992835747	0.9999999918287176	0.9999999778486182	0.9999987833580029	0.9999931603423615	0.9999233350759598	0.9998739658188914	0.9991776556513857	3.915708216732349e-05
petals_n256	data/petals_n256.npz	0.0002107750838979878	1.7990673710447278	0.4235294117647059	1.0000093125566112	0.9999999992868458	0.9999999918339808	0.9999999778499239	0.9999987925805022	0.9999931623481516	0.9999232510824416	0.9998721465479151	0.9991656837393016	3.972639794942154e-05
petals_n256	data/petals_n256.npz	0.00021371508817916965	1.7990603197152393	0.4264705882352941	1.000009326067644	0.9999999992901322	0.99999999183926	0.9999999778512328	0.9999988018685488	0.9999931643588675	0.999923166890576	0.9998702771929074	0.9991533821788473	4.03113431106246e-05
petals_n256	data/petals_n256.npz	0.00021673462829874954	1.7990532617815813	0.4294117647058823	1.000009339611994	0.9999999992934361	0.9999999918445589	0.9999999778525464	0.9999988112230994	0.9999931663745184	0.9999230824996708	0.9998683557245986	0.9991407375855396	4.091255038137392e-05
petals_n256	data/petals_n256.npz	0.00021983691012866812	1.7990461972287153	0.4323529411764706	1.0000093531897765	0.9999999992967552	0.9999999918498736	0.9999999778538631	0.9999988206451282	0.999993168395111	0.9999229979090327	0.9998663800045768	0.9991277358532962	4.153068649923597e-05
petals_n256	data/petals_n256.npz	0.00022302531345572436	1.7990391260415468	0.43529411764705883	1.000009366801107	0.9999999993000906	0.9999999918552065	0.9999999778551825	0.9999988301356446	0.9999931704206511	0.9999229131179618	0.9998643477779383	0.9991143621057327	4.2166454495557504e-05
petals_n256	data/petals_n256.npz	0.00022630340202499795	1.7990320482049305	0.43823529411764706	1.0000093804461034	0.9999999993034434	0.9999999918605578	0.9999999778565067	0.9999988396956805	0.9999931724511492	0.9999228281257595	0.9998622566653361	0.9991006006434858	4.282059617209345e-05
petals_n256	data/petals_n256.npz	0.0002296749362718032	1.7990249637036748	0.4411764705882353	1.0000093941248829	0.9999999993068125	0.9999999918659263	0.9999999778578345	0.9999988493263028	0.9999931744866081	0.9999227429317203	0.9998601041543875	0.9990864348872057	4.349389477451743e-05
petals_n256	data/petals_n256.npz	0.00023314388732891035	1.7990178725225285	0.4441176470588235	1.0000094078375643	0.9999999993101991	0.9999999918713137	0.999999977859166	0.9999988590286037	0.9999931765270386	0.9999226575351382	0.9998578875903634	0.9990718473157684	4.4187177893889725e-05
petals_n256	data/petals_n256.npz	0.0002367144528957794	1.799010774646191	0.4470588235294118	1.000009421584267	0.9999999993136031	0.9999999918767202	0.9999999778605009	0.999998868803711	0.9999931785724453	0.999922571935303	0.999855604166079	0.9990568193992737	4.490132060957053e-05
petals_n256	data/petals_n256.npz	0.00024039107083273669	1.799003670059308	0.45	1.0000094353651066	0.9999999993170249	0.9999999918821457	0.9999999778618405	0.9999988786527865	0.9999931806228369	0.9999224861314973	0.999853250910929	0.9990413315262783	4.563724890383379e-05
petals_n256	data/petals_n256.npz	0.00024417843908862733	1.7989965587464691	0.45294117647058824	1.0000094491802078	0.9999999993204638	0.9999999918875893	0.9999999778631834	0.9999988885770251	0.9999931826782216	0.9999224001230093	0.9998508246789817	0.9990253629247027	4.639594337105615e-05
petals_n256	data/petals_n256.npz	0.0002480815333820441	1.7989894406922198	0.45588235294117646	1.0000094630296885	0.9999999993239215	0.9999999918930527	0.9999999778645308	0.9999988985776572	0.9999931847386032	0.9999223139091167	0.9998483221359991	0.9990088915757519	4.717844325123046e-05
petals_n256	data/petals_n256.npz	0.0002521056282554035	1.7989823158810407	0.4588235294117647	1.000009476913668	0.9999999993273974	0.999999991898536	0.9999999778658824	0.9999989086559548	0.999993186803992	0.9999222274890929	0.9998457397453243	0.9989918941201444	4.7985850826537996e-05
petals_n256	data/petals_n256.npz	0.000256256319243676	1.79897518429737	0.46176470588235297	1.0000094908322685	0.9999999993308919	0.9999999919040394	0.9999999778672377	0.9999989188132279	0.9999931888743949	0.9999221408622126	0.9998430737524778	0.9989743457558103	4.8819336212207104e-05
petals_n256	data/petals_n256.npz	0.0002605395492307973	1.798968045925578	0.4647058823529412	1.0000095047856152	0.9999999993344058	0.9999999919095633	0.999999977868598	0.9999989290508245	0.9999931909498176	0.9999220540277477	0.9998403201683419	0.9989562201261699	4.968014259133603e-05
petals_n256	data/petals_n256.npz	0.00026496163259361917	1.798960900749995	0.4676470588235294	1.0000095187738247	0.9999999993379389	0.999999991915108	0.999999977869962	0.9999989393701405	0.9999931930302686	0.9999219669849595	0.9998374747507833	0.9989374891979762	5.056959193173578e-05
petals_n256	data/petals_n256.npz	0.0002695481685254006	1.7989537487548866	0.47058823529411764	1.0000095327970262	0.9999999993414908	0.9999999919206727	0.9999999778713295	0.9999989497726145	0.9999931951157535	0.9999218797331165	0.9998345329845248	0.9989181231275474	5.1489091247129665e-05
petals_n256	data/petals_n256.npz	0.00027429221872493935	1.7989465899244714	0.47352941176470587	1.0000095468553394	0.9999999993450626	0.9999999919262584	0.9999999778727023	0.999998960259732	0.9999931972062832	0.9999217922714733	0.9998314900590981	0.9988980901141169	5.2440139457950036e-05
petals_n256	data/petals_n256.npz	0.0002791976666304841	1.7989394242429064	0.4764705882352941	1.0000095609488895	0.999999999348655	0.9999999919318663	0.99999997787408	0.9999989708330279	0.9999931993018605	0.9999217045992885	0.9998283408446392	0.9988773562388364	5.342433491918727e-05
petals_n256	data/petals_n256.npz	0.0002842727153423381	1.7989322516942958	0.47941176470588237	1.000009575077802	0.9999999993522677	0.9999999919374961	0.9999999778754618	0.999998981494089	0.9999932014024959	0.9999216167158135	0.999825079865287	0.99885588528776	5.444338369585656e-05
petals_n256	data/petals_n256.npz	0.00028952612773008976	1.7989250722626915	0.4823529411764706	1.000009589242202	0.999999999355901	0.9999999919431473	0.9999999778768482	0.9999989922445571	0.999993203508196	0.9999215286202979	0.9998217012699017	0.9988336385569655	5.549910867013277e-05
petals_n256	data/petals_n256.npz	0.0002949672729226242	1.7989178859320818	0.4852941176470588	1.000009603442215	0.9999999993595553	0.9999999919488209	0.9999999778782391	0.9999990030861304	0.9999932056189672	0.9999214403119856	0.9998181987997984	0.998810574637659	5.659345957541927e-05
petals_n256	data/petals_n256.npz	0.00030060617832207594	1.7989106926864105	0.48823529411764705	1.0000096176779663	0.9999999993632311	0.9999999919545182	0.9999999778796351	0.9999990140205637	0.9999932077348174	0.9999213517901191	0.9998145657531154	0.9987866491788578	5.77285240767998e-05
petals_n256	data/petals_n256.npz	0.00030645359003528304	1.7989034925095502	0.49117647058823527	1.0000096319495846	0.9999999993669284	0.9999999919602374	0.999999977881036	0.9999990250496772	0.9999932098557539	0.9999212630539372	0.9998107949454226	0.9987618146249028	5.8906540019736944e-05
petals_n256	data/petals_n256.npz	0.000312521034870525	1.7988962853853272	0.49411764705882355	1.000009646257198	0.999999999370648	0.9999999919659811	0.9999999778824412	0.9999990361753559	0.9999932119817827	0.9999211741026754	0.9998068786660949	0.9987360199246303	6.012990899364073e-05
petals_n256	data/petals_n256.npz	0.00031882089521964796	1.798889071297515	0.4970588235294118	1.0000096606009354	0.99999999937439	0.9999999919717486	0.9999999778838518	0.999999047399553	0.9999932141129161	0.9999210849355651	0.9998028086299121	0.9987092102086137	6.14012113781867e-05
petals_n256	data/petals_n256.npz	0.00032536648614778257	1.7988818502298227	0.5	1.0000096749809229	0.9999999993781545	0.9999999919775397	0.9999999778852674	0.9999990587242924	0.9999932162491545	0.9999209955518313	0.9997985759232796	0.9986813264303505	6.272322306130858e-05
petals_n256	data/petals_n256.npz	0.0003321721465042658	1.7988746221659002	0.5029411764705882	1.0000096893972925	0.9999999993819422	0.9999999919833552	0.999999977886688	0.9999990701516773	0.99999321839051	0.9999209059507007	0.9997941709443471	0.9986523049666153	6.409893404955027e-05
petals_n256	data/petals_n256.npz	0.00033925333674330997	1.798867387089343	0.5058823529411764	1.000009703850172	0.9999999993857537	0.9999999919891961	0.9999999778881143	0.9999990816838878	0.9999932205369877	0.9999208161313916	0.9997895833362311	0.9986220771715297	6.553156922132973e-05
petals_n256	data/petals_n256.npz	0.0003466267492721991	1.7988601449836892	0.5088235294117647	1.0000097183396934	0.9999999993895893	0.999999991995063	0.9999999778895455	0.9999990933231901	0.9999932226885963	0.9999207260931204	0.999784801912386	0.9985905688780077	6.70246115181046e-05
petals_n256	data/petals_n256.npz	0.00035431043484966	1.7988528958324237	0.5117647058823529	1.0000097328659892	0.999999999393449	0.9999999920009548	0.9999999778909824	0.9999991050719367	0.999993224845343	0.9999206358351023	0.9997798145730449	0.9985576998392395	6.858182790503051e-05
petals_n256	data/petals_n256.npz	0.0003623239397200105	1.7988456396189618	0.5147058823529411	1.0000097474291902	0.9999999993973335	0.9999999920068734	0.9999999778924249	0.9999991169325765	0.9999932270072346	0.9999205453565461	0.9997746082114628	0.9985233831017346	7.020729849729306e-05
petals_n256	data/petals_n256.npz	0.0003706884630674993	1.79883837632667	0.5176470588235295	1.000009762029427	0.9999999994012435	0.9999999920128188	0.9999999778938727	0.9999991289076563	0.9999932291742795	0.9999204546566544	0.9997691686085045	0.9984875242999679	7.190544930575697e-05
petals_n256	data/petals_n256.npz	0.00037942703312614186	1.7988311059388506	0.5205882352941177	1.0000097766668348	0.9999999994051789	0.9999999920187915	0.9999999778953264	0.9999991409998261	0.9999932313464858	0.9999203637346306	0.999763480313844	0.9984500208610969	7.368108913045653e-05
petals_n256	data/petals_n256.npz	0.0003885647077943333	1.7988238284387514	0.5235294117647059	1.0000097913415478	0.9999999994091405	0.999999992024791	0.9999999778967862	0.9999991532118457	0.9999932335238579	0.9999202725896754	0.9997575265117958	0.9984107611061712	7.553945122748136e-05
petals_n256	data/petals_n256.npz	0.000398128800630986	1.7988165438095545	0.5264705882352941	1.0000098060536995	0.9999999994131281	0.9999999920308187	0.999999977898251	0.9999991655465946	0.9999932357064044	0.9999201812209783	0.9997512888693959	0.9983696232319321	7.748624047318707e-05
petals_n256	data/petals_n256.npz	0.00040814913654778486	1.7988092520343912	0.5294117647058824	1.000009820803426	0.9999999994171437	0.9999999920368753	0.9999999778997232	0.9999991780070736	0.9999932378941356	0.9999200896277333	0.9997447473640008	0.9983264741544116	7.952768688713856e-05
petals_n256	data/petals_n256.npz	0.0004186583457227702	1.7988019530963182	0.5323529411764706	1.000009835590859	0.9999999994211858	0.9999999920429602	0.9999999779012002	0.9999991905964148	0.9999932400870554	0.9999199978091227	0.9997378800870845	0.9982811681921723	8.167060653328198e-05
petals_n256	data/petals_n256.npz	0.00042969219614361553	1.7987946469783491	0.5352941176470588	1.0000098504161403	0.999999999425256	0.9999999920490746	0.9999999779026836	0.999999203317887	0.9999932422851733	0.9999199057643333	0.9997306630203894	0.9982335455628584	8.392247097877306e-05
petals_n256	data/petals_n256.npz	0.00044128997670414484	1.7987873336634277	0.538235294117647	1.0000098652794056	0.9999999994293558	0.9999999920552202	0.9999999779041744	0.9999992161749098	0.9999932444884936	0.9999198134925441	0.9997230697798111	0.9981834306617205	8.629148676583594e-05
petals_n256	data/petals_n256.npz	0.00045349493616392625	1.798780013134438	0.5411764705882353	1.0000098801807873	0.9999999994334836	0.9999999920613958	0.9999999779056702	0.9999992291710582	0.99999324669703	0.9999197209929238	0.9997150713214965	0.998130630084677	8.878668658263371e-05
petals_n256	data/petals_n256.npz	0.0004663547890229102	1.798772685374203	0.5441176470588235	1.00000989512043	0.9999999994376413	0.999999992067602	0.9999999779071731	0.9999992423100732	0.9999932489107843	0.9999196282646494	0.9997066356035665	0.998074930350962	9.141803417866613e-05
petals_n256	data/petals_n256.npz	0.00047992230015446295	1.7987653503654875	0.5470588235294118	1.0000099100984714	0.9999999994418288	0.99999999207384	0.9999999779086823	0.999999255595872	0.9999932511297663	0.9999195353068868	0.9996977271955311	0.9980160952712904	9.419654548125866e-05
petals_n256	data/petals_n256.npz	0.0004942559634401427	1.7987580080909915	0.55	1.0000099251150476	0.9999999994460477	0.9999999920801103	0.9999999779101993	0.9999992690325609	0.999993253353983	0.999919442118796	0.9996883068257808	0.9979538628960589	9.713442887542948e-05
petals_n256	data/petals_n256.npz	0.0005094207907787546	1.7987506585333513	0.5529411764705883	1.0000099401703013	0.9999999994502974	0.9999999920864133	0.9999999779117225	0.9999992826244468	0.9999932555834442	0.9999193486995377	0.9996783308555452	0.9978879419640667	0.0001002452482487566
petals_n256	data/petals_n256.npz	0.0005254892357972574	1.7987433016751446	0.5558823529411765	1.0000099552643755	0.9999999994545791	0.99999999209275	0.999999977913253	0.999999296376052	0.999993257818155	0.9999192550482684	0.9996677506651241	0.997818007754711	0.00010354411317106479
petals_n256	data/petals_n256.npz	0.0005425422743496565	1.798735937498886	0.5588235294117647	1.000009970397407	0.9999999994588932	0.9999999920991204	0.9999999779147903	0.9999993102921287	0.9999932600581235	0.9999191611641355	0.9996565119350164	0.9977436972246073	0.0001070479015871894
petals_n256	data/petals_n256.npz	0.0005606706808877342	1.79872856598703	0.5617647058823529	1.0000099855695397	0.9999999994632409	0.999999992105526	0.9999999779163354	0.9999993243776697	0.9999932623033558	0.9999190670462859	0.9996445538005815	0.9976646032818962	0.00011077552160824153
petals_n256	data/petals_n256.npz	0.0005799765370391702	1.7987211871219628	0.5647058823529412	1.0000100007809196	0.9999999994676222	0.9999999921119664	0.9999999779178879	0.9999993386379316	0.9999932645538616	0.9999189726938665	0.999631807853782	0.9975802680163844	0.00011474822056604632
petals_n256	data/petals_n256.npz	0.0006005750225346402	1.798713800886013	0.5676470588235294	1.0000100160316867	0.9999999994720374	0.9999999921184418	0.9999999779194477	0.9999993530784502	0.9999932668096474	0.9999188781060117	0.9996181969591135	0.9974901746588829	0.00011898995147996385
petals_n256	data/petals_n256.npz	0.0006225965601370087	1.7987064072614398	0.5705882352941176	1.0000100313219855	0.9999999994764882	0.9999999921249542	0.9999999779210158	0.9999993677050614	0.9999932690707211	0.9999187832818547	0.9996036338425524	0.9973937379856046	0.00012352780961911612
petals_n256	data/petals_n256.npz	0.0006461893842627188	1.7986990062304395	0.5735294117647058	1.0000100466519621	0.9999999994809745	0.999999992131504	0.9999999779225911	0.9999993825239206	0.9999932713370919	0.9999186882205294	0.9995880194017288	0.9972902928092345	0.00012839255512042008
petals_n256	data/petals_n256.npz	0.0006715226460884558	1.7986915977751492	0.5764705882352941	1.0000100620217622	0.9999999994854973	0.9999999921380913	0.9999999779241748	0.9999993975415288	0.9999932736087644	0.9999185929211597	0.9995712406716626	0.997179080101554	0.00013361924189171656
petals_n256	data/petals_n256.npz	0.0006987901830491087	1.7986841818776367	0.5794117647058824	1.0000100774315313	0.9999999994900566	0.9999999921447165	0.9999999779257659	0.9999994127647532	0.9999932758857487	0.9999184973828671	0.999553168362339	0.9970592301657424	0.00013924797854251913
petals_n256	data/petals_n256.npz	0.0007282151233510373	1.7986767585199077	0.5823529411764706	1.0000100928814175	0.9999999994946535	0.9999999921513801	0.9999999779273656	0.9999994282008556	0.999993278168052	0.9999184016047703	0.9995336538605837	0.9969297421088423	0.00014532485444993944
petals_n256	data/petals_n256.npz	0.0007600555476475868	1.7986693276839014	0.5852941176470589	1.0000101083715682	0.9999999994992887	0.9999999921580827	0.9999999779289738	0.9999994438575224	0.9999932804556805	0.9999183055859815	0.999512525556978	0.996789458641432	0.00015190307373132898
petals_n256	data/petals_n256.npz	0.0007946115025591708	1.7986618893514958	0.5882352941176471	1.0000101239021306	0.9999999995039631	0.9999999921648262	0.9999999779305899	0.9999994597428912	0.9999932827486431	0.9999182093256088	0.9994895843161475	0.9966370349309753	0.00015904435293711443
petals_n256	data/petals_n256.npz	0.0008322337481136262	1.7986544435044947	0.5911764705882353	1.0000101394732541	0.9999999995086768	0.9999999921716093	0.9999999779322154	0.9999994758655869	0.9999932850469475	0.9999181128227562	0.9994645978513119	0.9964708998271172	0.00016682065583691175
petals_n256	data/petals_n256.npz	0.0008733347600800306	1.7986469901246456	0.5941176470588235	1.0000101550850906	0.9999999995134303	0.9999999921784329	0.9999999779338488	0.9999994922347465	0.9999932873506024	0.9999180160765261	0.9994372936854925	0.9962892072171483	0.00017531636267331324
petals_n256	data/petals_n256.npz	0.0009184026847655297	1.798639529193624	0.5970588235294118	1.0000101707377902	0.9999999995182246	0.9999999921852976	0.9999999779354908	0.9999995088600632	0.9999932896596115	0.9999179190860146	0.9994073502735182	0.9960897744932202	0.00018463100434403437
petals_n256	data/petals_n256.npz	0.0009680192038306651	1.7986320606930404	0.6	1.0000101864315	0.9999999995230595	0.9999999921922034	0.9999999779371418	0.9999995257518075	0.9999932919739869	0.9999178218503074	0.9993743857076504	0.9958700040229593	0.00019488273811290018
petals_n256	data/petals_n256.npz	0.0010228826340189972	1.798624584604439	0.6029411764705882	1.000010202166379	0.9999999995279363	0.9999999921991508	0.9999999779388018	0.9999995429208685	0.999993294293735	0.9999177243684997	0.9993379432161202	0.9956267819669726	0.0002062128065356302
petals_n256	data/petals_n256.npz	0.00108383811557825	1.7986171009092962	0.6058823529411764	1.000010217942575	0.9999999995328542	0.999999992206139	0.9999999779404705	0.999999560378777	0.9999932966188623	0.999917626639668	0.9992974723580281	0.9953563465572511	0.00021879131431179626
petals_n256	data/petals_n256.npz	0.0011519175313412428	1.7986096095890167	0.6088235294117647	1.0000102337602434	0.9999999995378134	0.9999999922131676	0.9999999779421472	0.9999995781377259	0.9999932989493777	0.9999175286628916	0.9992523043746369	0.9950541146939978	0.0002328247924819564
petals_n256	data/petals_n256.npz	0.001228392968055485	1.7986021106249472	0.611764705882353	1.0000102496195384	0.9999999995428146	0.9999999922202368	0.999999977943833	0.9999995962105765	0.99999330128529	0.9999174304372447	0.9992016195040516	0.9947144508863649	0.0002485662173603462
petals_n256	data/petals_n256.npz	0.0013148493126454298	1.798594603998356	0.6147058823529412	1.0000102655206138	0.9999999995478563	0.999999992227345	0.9999999779455268	0.9999996146108492	0.9999933036266038	0.9999173319617949	0.9991444030895006	0.994330355270989	0.00026632844714878347
petals_n256	data/petals_n256.npz	0.0014132843487374906	1.7985870896904483	0.6176470588235294	1.000010281463626	0.9999999995529385	0.9999999922344907	0.9999999779472287	0.9999996333526807	0.9999933059733298	0.9999172332356064	0.9990793858248894	0.9938930362345076	0.00028650248788958616
petals_n256	data/petals_n256.npz	0.0015262491029208176	1.7985795676823586	0.6205882352941177	1.0000102974487317	0.9999999995580594	0.9999999922416715	0.9999999779489378	0.9999996524507265	0.9999933083254745	0.9999171342577392	0.9990049611764865	0.9933913155903683	0.0003095826942907853
petals_n256	data/petals_n256.npz	0.0016570483133748661	1.7985720379551504	0.6235294117647059	1.0000103134760898	0.9999999995632181	0.999999992248886	0.9999999779506545	0.9999996719199937	0.9999933106830453	0.9999170350272508	0.9989190693731193	0.9928107860849283	0.0003362021053766289
petals_n256	data/petals_n256.npz	0.0018100327444298054	1.798564500489818	0.6264705882352941	1.0000103295458558	0.9999999995684095	0.9999999922561268	0.9999999779523752	0.9999996917755489	0.9999933130460508	0.9999169355431873	0.9988190314598191	0.9921325947355327	0.0003671828785917427
petals_n256	data/petals_n256.npz	0.0019910353700493947	1.7985569552672767	0.6294117647058823	1.0000103456581886	0.9999999995736327	0.9999999922633918	0.9999999779541022	0.9999997120320464	0.9999933154145	0.9999168358045959	0.9987013071406726	0.9913316474523401	0.0004036096952716336
petals_n256	data/petals_n256.npz	0.002208039321997935	1.798549402268382	0.6323529411764706	1.00001036181325	0.9999999995788809	0.9999999922706714	0.9999999779558318	0.9999997327029552	0.9999933177883965	0.999916735810519	0.9985611335256948	0.9903738947771464	0.0004469389323847903
petals_n256	data/petals_n256.npz	0.002472231177939586	1.7985418414739096	0.6352941176470588	1.0000103780111997	0.9999999995841474	0.9999999922779566	0.9999999779575622	0.9999997537993213	0.999993320167753	0.9999166355599923	0.998391972836683	0.9892121149933188	0.0004991649538987728
petals_n256	data/petals_n256.npz	0.0027997182621501493	1.7985342728645566	0.638235294117647	1.000010394252196	0.9999999995894223	0.9999999922852344	0.9999999779592896	0.9999997753277743	0.9999933225525747	0.9999165350520441	0.9981846446923398	0.9877791568103153	0.0005630802017872146
petals_n256	data/petals_n256.npz	0.0032144377743928278	1.7985266964209454	0.6411764705882353	1.0000104105364047	0.9999999995946922	0.999999992292485	0.9999999779610119	0.9999997972872795	0.9999933249428695	0.9999164342857052	0.9979259207768693	0.9859767211502243	0.0006426940864110405
petals_n256	data/petals_n256.npz	0.003753307477606997	1.7985191121236175	0.6441176470588236	1.000010426863987	0.9999999995999385	0.9999999922996844	0.9999999779627222	0.9999998196637875	0.9999933273386463	0.9999163332599954	0.9975961706801489	0.9836559617492108	0.0007439297189177012
petals_n256	data/petals_n256.npz	0.0044758253023374365	1.798511519953024	0.6470588235294118	1.000010443235107	0.9999999996051349	0.9999999923067974	0.9999999779644132	0.9999998424212423	0.9999933297399121	0.9999162319739323	0.9971652691844928	0.9805823083067051	0.0008758239096890112
petals_n256	data/petals_n256.npz	0.0054830634584271684	1.7985039198895285	0.65	1.000010459649928	0.9999999996102452	0.9999999923137753	0.9999999779660741	0.9999998654861106	0.9999933321466741	0.9999161304265273	0.9965851924967457	0.9763680265294463	0.001052670395165791
petals_n256	data/petals_n256.npz	0.0069579524153720465	1.79849631191339	0.6529411764705882	1.000010476108615	0.9999999996152161	0.9999999923205488	0.9999999779676894	0.9999998887200735	0.9999933345589418	0.9999160286167869	0.9957760831179311	0.9703341005089833	0.001297979707669703
petals_n256	data/petals_n256.npz	0.009257678871515284	1.7984886960047504	0.6558823529411765	1.0000104926113367	0.9999999996199724	0.9999999923270173	0.9999999779692381	0.9999999118704284	0.9999933369767217	0.9999159265437157	0.9945992034284853	0.9612041602695359	0.0016519423470224125
petals_n256	data/petals_n256.npz	0.013142918994020984	1.798481072143606	0.6588235294117647	1.0000105091582558	0.9999999996244033	0.9999999923330364	0.9999999779706872	0.9999999344779451	0.9999933394000221	0.9999158242063068	0.9928048836583274	0.946359152976764	0.0021850203511552557
petals_n256	data/petals_n256.npz	0.020364360974589272	1.798473440309766	0.6617647058823529	1.000010525749544	0.9999999996283514	0.9999999923383993	0.9999999779719919	0.9999999557060099	0.999993341828849	0.999915721603556	0.9899497835315829	0.9198105587680085	0.003016254383694673
petals_n256	data/petals_n256.npz	0.03469477287530905	1.7984658004828202	0.6647058823529411	1.0000105423853662	0.9999999996315947	0.999999992342815	0.9999999779730872	0.9999999740542556	0.9999933442632114	0.9999156187344476	0.9854422532589219	0.8660182913503217	0.004280974068267032
petals_n256	data/petals_n256.npz	0.055706110197612395	1.7984581526420913	0.6676470588235294	1.0000105590658945	0.9999999996338881	0.9999999923459614	0.9999999871301887	0.999999977973903	0.9999933467031137	0.9999155155979658	0.980303778793999	0.7403888135262944	0.005598351660231033
petals_n256	data/petals_n256.npz	0.04019948448382636	1.7984504967666928	0.6705882352941176	1.0000105757912956	0.9999999996351243	0.9999999928950308	0.9999999923477012	0.9999999779744105	0.9999933491485646	0.9999154121930841	0.9854824112757008	0.443738899365249	0.003964938722823169
petals_n256	data/petals_n256.npz	0.0034621131676449974	1.798442832835844	0.6735294117647059	1.0000105925617453	0.9999999996356264	0.9999999937639856	0.9999999923484651	0.9999999779747025	0.9999933515995743	0.9999153085187793	0.9991367805158611	0.08008247580140161	0.00023262070317999438
petals_n256	data/petals_n256.npz	1.7205299118861152e-05	1.7984351608290816	0.6764705882352942	1.0000106093774124	0.9999999996359104	0.9999999937904778	0.999999992348939	0.9999999779749319	0.9999999632924481	0.9999933540561547	0.9999152045740145	0.0004889371769278009	3.880404278842232e-06
petals_n256	data/petals_n256.npz	1.7226560853284734e-05	1.7984274807260203	0.6794117647058824	1.0000106262384678	0.9999999999929918	0.9999999996361715	0.9999999937914558	0.9999999923493827	0.9999999779751524	0.999993356518316	0.9999151003577492	3.885410828100815e-06	6.186458322974243e-07
petals_n256	data/petals_n256.npz	0.002867748651744158	1.7984197925062235	0.6823529411764706	1.0000106431450912	0.9999999999929912	0.999999999636433	0.9999999937923655	0.9999999923498267	0.999999977975375	0.9999933589860653	0.9999149958689466	3.890430441049011e-06	6.184566190948566e-07
petals_n256	data/petals_n256.npz	0.003126628552105413	1.7968983875567761	0.6852941176470588	1.001336464891994	0.9999972492809143	0.9999906202601998	0.9999203138183005	0.9998977643918264	0.9997374943566526	0.9972517895147378	0.9847070120187682	0.0006426960298174958	0.00023534841777282116
petals_n256	data/petals_n256.npz	0.003436256828791762	1.795276936312971	0.6882352941176471	1.0015196186766078	0.9999972540903442	0.9999911059112888	0.9999223177202555	0.99989882970744	0.9997376153948958	0.9972373117766757	0.9833434781900575	0.0007037221740922384	0.00023659454606726814
petals_n256	data/petals_n256.npz	0.0038124936900324788	1.7935370683219916	0.6911764705882353	1.001745687325311	0.9999972589381415	0.9999916153545589	0.9999242893990864	0.9998999071176136	0.9997377286689899	0.9972382753002099	0.9816945182678356	0.0007775485885666857	0.00023655308854571977
petals_n256	data/petals_n256.npz	0.004278157815582658	1.791654500432722	0.6941176470588235	1.0020292599498624	0.9999972638397876	0.9999921511660234	0.9999262206658087	0.9999009988657738	0.9997378350370234	0.997259048186983	0.9796629477985092	0.0008683484858170888	0.00023487228775055126
petals_n256	data/petals_n256.npz	0.004867067584085513	1.789596321280934	0.6970588235294117	1.002391584508524	0.9999972688207712	0.9999927162834708	0.9999281027293129	0.9999021072792369	0.9997379354161551	0.9973047785268591	0.9771051766557335	0.0009821779585731905	0.00023112173111866318
petals_n256	data/petals_n256.npz	0.005631079537489592	1.7873166277085355	0.7	1.0028644385094874	0.999997273927684	0.9999933140109716	0.9999299263661592	0.9999032346979911	0.9997380307429199	0.9973813493434339	0.9738017764392887	0.001128088917029617	0.00022477741143282415
petals_n256	data/petals_n256.npz	0.006652875903586117	1.784749228416081	0.7029411764705882	1.003496737605181	0.9999972792551043	0.999993947950718	0.9999316824605678	0.9999043832804848	0.9997381218857051	0.9974952053648417	0.96940384137598	0.0013200696456706622	0.00021520630886952147
petals_n256	data/petals_n256.npz	0.00807025127774843	1.781794863515759	0.7058823529411765	1.0043661331247593	0.9999972850198963	0.99999462174896	0.9999333634025902	0.999905554563952	0.9997382094603053	0.9976530109145277	0.9633297482733586	0.001580553612626064	0.00020165388334708048
petals_n256	data/petals_n256.npz	0.010124165650661036	1.778297568048037	0.7088235294117647	1.0055998099049934	0.9999972918150958	0.9999953383380139	0.9999349666002738	0.9999067485180835	0.9997382934446133	0.997861138168881	0.9545534053774567	0.0019469689243832335	0.00018324420544509458
petals_n256	data/petals_n256.npz	0.013951477160065078	1.7739981300777707	0.711764705882353	1.0074116077024609	0.9999973018697401	0.9999960974189065	0.9999365036918375	0.9999079615218839	0.999738372366079	0.9981250218471609	0.9411367683527909	0.002484096533181845	0.00015902142924820924
petals_n256	data/petals_n256.npz	0.020630436614152665	1.7684359718408946	0.7147058823529412	1.0101606971529031	0.9999973339053894	0.9999968775976397	0.9999380272473061	0.9999091819995084	0.9997384415603121	0.9984481820721023	0.9191086260601682	0.0033057751396563186	0.00012812197298249278
petals_n256	data/petals_n256.npz	0.03332317154208011	1.7616880381424347	0.7176470588235294	1.0143764321884523	0.9999977919207956	0.9999972606054417	0.9999397219936547	0.9999103809750399	0.9997384894134262	0.9988292868896709	0.8795392394586201	0.0045958608097426265	9.037008898360512e-05
petals_n256	data/petals_n256.npz	0.05796194676207547	1.7616498109323893	0.7205882352941176	1.020186305321831	0.9999985929264794	0.9999972884655988	0.9999423060592169	0.9999114925469436	0.999738489605981	0.9992506902829341	0.800519996005251	0.006476671460790488	4.8233423243604434e-05
petals_n256	data/petals_n256.npz	0.0818831169109167	1.7616126841995652	0.7235294117647059	1.023027336378028	0.999999300782182	0.9999973070408348	0.9999495181007951	0.9999123828083971	0.9997383888128575	0.9996422961343777	0.6286241912253765	0.007708339572342399	1.192930695853467e-05
petals_n256	data/petals_n256.npz	0.03629034740846227	1.761576220886783	0.7264705882352941	1.0094038784717216	0.9999997504369057	0.999997400443768	0.999977232135591	0.9999128587082001	0.9998477082784589	0.9997381106690418	0.2987116896118972	0.003421105989026175	1.2510385303842755e-06
petals_n256	data/petals_n256.npz	0.001072872108045615	1.7615399257031894	0.7294117647058823	1.0001142034390618	0.9999998972971985	0.9999982581409271	0.9999945104643179	0.9999128878467483	0.9998756656550731	0.9997376449909442	0.02853467906413365	4.48662057601762e-05	3.9237843697431734e-07
petals_n256	data/petals_n256.npz	6.228897396128528e-05	1.7615035762448175	0.7323529411764705	1.0000003413568317	0.9999998905206169	0.9999970075972993	0.999992256204329	0.9999127254154341	0.9998762629865215	0.9997370982168595	2.357121205753453e-05	1.5680214204282523e-07	7.049518712098798e-08
petals_n256	data/petals_n256.npz	6.24256124547821e-05	1.761467152221606	0.7352941176470589	1.0000003372340838	0.999999890532537	0.9999970073084185	0.9999922556862838	0.9999125453013924	0.9998759967756357	0.9997365421894818	1.6317544795143596e-07	7.044549657185158e-08	9.905583510381473e-09
petals_n256	data/petals_n256.npz	0.006215532482725654	1.761430653298877	0.7382352941176471	1.0000003370396722	0.9999998906788844	0.9999970092804783	0.9999922605434153	0.9999123644871858	0.9998757288102161	0.999735983917935	1.6307151565481084e-07	7.039570541475758e-08	9.893563622343347e-09
petals_n256	data/petals_n256.npz	0.006884030208299219	1.7566156957757564	0.7411764705882353	1.0001135080209573	0.9996631344661806	0.9981024059200604	0.9959537632300497	0.9903970054139348	0.9824825467638982	0.9720750320298169	7.666691175901555e-05	4.229429713559194e-05	2.297036975369921e-05
petals_n256	data/petals_n256.npz	0.007685826145548687	1.7513700904495306	0.7441176470588236	1.000113022274191	0.9996859115830389	0.9981213370037818	0.9959979910911975	0.9894153603517122	0.9805344238406778	0.9689838801339441	7.59598431220239e-05	4.149351795977244e-05	2.2294006145840412e-05
petals_n256	data/petals_n256.npz	0.0086626389483335	1.745593919699436	0.7470588235294118	1.0001116439138795	0.999709356614127	0.9981530947009419	0.9960676414627524	0.9882309031927053	0.9780395707902813	0.9652518918736075	7.469355803874471e-05	4.039280065057958e-05	2.482018276012232e-05
petals_n256	data/petals_n256.npz	0.009875027634257861	1.7391507708490084	0.75	1.0001091060735678	0.9997333817201391	0.998200904201266	0.9961696640790749	0.9867856643733248	0.9747521250883457	0.9606812567033163	7.271580565043484e-05	3.892351424253005e-05	3.117911437899243e-05
petals_n256	data/petals_n256.npz	0.011414086421137667	1.7318488033885575	0.7529411764705882	1.0001050616911882	0.9997578708718338	0.9982687530240638	0.9963128540181019	0.9850008658138739	0.9702690548458138	0.9549887124568014	6.983282864469733e-05	4.066262171661881e-05	3.698602301160681e-05
petals_n256	data/petals_n256.npz	0.013422784676628313	1.723408662373534	0.7558823529411764	1.0000990542362072	0.999782648625165	0.9983615207494025	0.9965082905812778	0.9827692722379289	0.9638930296270577	0.9477543887707311	6.579750071146667e-05	5.445811375424828e-05	4.059358192638656e-05
petals_n256	data/petals_n256.npz	0.01683836746448054	1.7134067054731938	0.7588235294117647	1.0000904742856696	0.9998073884711612	0.9984850763186879	0.9967697719775986	0.9799472045983517	0.9543357725482954	0.9383272394155777	7.500619455566137e-05	6.0294599204846666e-05	5.574868833784698e-05
petals_n256	data/petals_n256.npz	0.02334139029511225	1.701170649573811	0.7617647058823529	1.000078486244285	0.999831327061307	0.9986462247676491	0.997113980462109	0.9763537733077088	0.9390197172633138	0.9256340985924035	0.00010658067922407179	7.889881190059191e-05	5.2927713438671215e-05
petals_n256	data/petals_n256.npz	0.034619776231815516	1.6855865018249934	0.7647058823529411	1.0000618486407915	0.9998523218445321	0.9988520899224387	0.9975594070360155	0.971806361781776	0.9122720485469135	0.9077505420123426	0.00015692472352883409	0.00011525114244917705	4.3242733432384396e-05
petals_n256	data/petals_n256.npz	0.05474749304818688	1.664790839511589	0.7676470588235295	1.000038236885025	0.9998635219650163	0.9991074056234784	0.9981204862526625	0.9662893288010815	0.8808198523065381	0.8602349349251722	0.00024050182809382404	0.00017328326943679052	3.086596320130765e-05
petals_n256	data/petals_n256.npz	0.0822705700960857	1.663823445018734	0.7705882352941177	1.0000033895712044	0.9998387280230668	0.9994037373996034	0.9987842078071256	0.9605215718782399	0.8360712947761865	0.7466542769058568	0.0003850104213374792	0.0002623500309387455	1.624424532621203e-05
petals_n256	data/petals_n256.npz	0.07365510279708426	1.6634815516895873	0.7735294117647059	0.9999712384682761	0.9997319510945587	0.9996079812584808	0.9994311781905925	0.9573134002497505	0.7515650858426602	0.49430532433723073	0.0006412031586975691	0.0003623300953730445	5.529974858119809e-06
petals_n256	data/petals_n256.npz	0.08488150789497045	1.663360192292383	0.7764705882352941	0.9999742971210842	0.9998866689907439	0.9998260916395213	0.9988195746312142	0.9625587838793972	0.5760289223024259	0.13240286375049048	0.00104710255899164	0.0002856206238933047	4.622741821558756e-06
petals_n256	data/petals_n256.npz	0.03881017863152439	1.6632878656670635	0.7794117647058824	0.999988012290356	0.9999359634263009	0.9998909177190439	0.997637707045583	0.9778356962688352	0.2659542698032014	0.0023649128719954015	0.0012689787892918095	0.0002097614464818603	4.1150471387771825e-06
petals_n256	data/petals_n256.npz	0.007547166449672267	1.6632195637244012	0.7823529411764706	0.9999914821797627	0.9999388265170669	0.9998970186855197	0.9980381000490369	0.9882701893006633	0.029373261041090695	0.0008101807440624911	0.00022399524686983143	3.920209845706527e-06	5.751911679388254e-07
petals_n256	data/petals_n256.npz	0.0052412693977239985	1.6631521365877977	0.7852941176470588	0.9999917947853838	0.9999394348611166	0.9998993275444957	0.998210545064495	0.9886888084727493	0.000653206680860959	0.0002452292435014172	2.365204757660775e-05	3.7679994769398487e-06	5.741259965523635e-07
petals_n256	data/petals_n256.npz	0.005837462560247279	1.6630854484142883	0.788235294117647	0.9999918959568521	0.9999398945970764	0.9999012102079882	0.9980104054798268	0.98719703924876	0.0006817254185458408	5.107399771165848e-06	3.5991456258710444e-06	1.6921175665053761e-06	5.7471388846267e-07
petals_n256	data/petals_n256.npz	0.006742346083793113	1.6630196002045294	0.7911764705882353	0.9999920107462408	0.9999404791057271	0.9999032888767384	0.997726790758099	0.9852494743516247	0.000778983629264103	3.4114195170396856e-06	5.753111424626258e-07	3.5183872484738455e-07	2.961941590643761e-07
petals_n256	data/petals_n256.npz	0.007929792921238512	1.662954716547067	0.7941176470588235	0.9999921449885824	0.9999412413973399	0.9999055906909206	0.9973597482652277	0.9827155129339012	0.000906228689627669	3.201067332638933e-06	5.759006853496178e-07	2.963045315434481e-07	4.7211044025270645e-08
petals_n256	data/petals_n256.npz	0.00954147733508301	1.6628909521420592	0.7970588235294118	0.9999923047862259	0.9999422540368922	0.9999081127667836	0.9968748313983234	0.979321454931304	0.0010737817955062423	2.9631219585006374e-06	5.764946710740546e-07	2.964211676867599e-07	3.979573941991809e-08
petals_n256	data/petals_n256.npz	0.011822987553668337	1.6628285030652887	0.8	0.9999924993350422	0.9999436269681312	0.9999108331185408	0.9962139456134967	0.9746028480946091	0.0013009834714548779	2.690923694365272e-06	5.770902660544903e-07	2.965447366083599e-07	3.637764973094959e-08
petals_n256	data/petals_n256.npz	0.015229772533664844	1.662767623701247	0.8029411764705883	0.9999927433316491	0.9999455266608056	0.9999136987600937	0.9952788368812807	0.9677273345698456	0.001620314998199701	2.3754258178271756e-06	5.776873945325565e-07	2.966754774656069e-07	3.278751816979865e-08
petals_n256	data/petals_n256.npz	0.02067696842101433	1.6627086525141075	0.8058823529411765	0.9999930618484625	0.9999481963189629	0.9999166114054584	0.9938964281004389	0.9570856673174766	0.002087998811004979	2.0043670122393995e-06	5.782859959155228e-07	2.9681292973012467e-07	2.882086066318901e-08
petals_n256	data/petals_n256.npz	0.030172420052705037	1.6626520503953346	0.8088235294117647	0.9999935010951227	0.9999519575009738	0.9999194225306588	0.9917538710730813	0.9392583517425468	0.0028026756834535972	1.5620339234405583e-06	5.788857335760069e-07	2.9695361278586917e-07	2.4404913858976126e-08
petals_n256	data/petals_n256.npz	0.048382400157359326	1.6625984490031034	0.8117647058823529	0.9999941533528782	0.9999571382398826	0.9999219548822211	0.9883177871688873	0.906087850246044	0.003922289865821179	1.0335557362141743e-06	5.79483764152491e-07	2.9707466540855235e-07	1.952032680746034e-08
petals_n256	data/petals_n256.npz	0.08375501175867103	1.662548656599594	0.8147058823529412	0.9999952075067954	0.9999637861292111	0.9999240438633551	0.983126519687372	0.8354569708621498	0.005540227025099066	5.801306316224884e-07	4.3266845636897367e-07	2.9658406110678305e-07	1.4318120886187525e-08
petals_n256	data/petals_n256.npz	0.11571929042548076	1.662503316607725	0.8176470588235294	0.9999969203186706	0.9999708335208245	0.9999255409118629	0.9794416534603927	0.6642716323628292	0.0065128693603326415	5.807184724416707e-07	2.9843162340700374e-07	9.109824497837161e-08	9.422562329061583e-09
petals_n256	data/petals_n256.npz	0.04805392388989702	1.6624615397409837	0.8205882352941176	0.9999987477706289	0.9999753753841173	0.9999262879602573	0.9911820040911807	0.30328356659672656	0.002702243943132473	5.813283600816214e-07	2.989653316327568e-07	1.7221341244194491e-07	5.7687563875160135e-09
petals_n256	data/petals_n256.npz	0.0012269981746548654	1.6624208071423363	0.8235294117647058	0.9999993296545998	0.9999764288155057	0.9999264060984424	0.9999055766865066	0.0249867925273158	2.8612486388100094e-05	5.819368863548311e-07	2.9876995508294704e-07	3.8999770525598355e-08	3.052379631047293e-09
petals_n256	data/petals_n256.npz	2.9687526266616608e-05	1.6623800936052087	0.8264705882352941	0.9999997125544231	0.9999992796786507	0.9999764551795416	0.9999263456618596	1.534302010379301e-05	5.825478239227454e-07	2.989628071142272e-07	1.8163762131398325e-08	2.1513195642924516e-09	2.962208156210258e-10
petals_n256	data/petals_n256.npz	2.9713608533160618e-05	1.6623393449196917	0.8294117647058824	0.9999997132967674	0.9999992795062694	0.9999764363472766	0.999926277345347	5.831600617621297e-07	2.9916721139400065e-07	1.8610286080425353e-08	2.1631721445144665e-09	2.8729983552626307e-14	7.244802423719417e-15
petals_n256	data/petals_n256.npz	0.00583653911429057	1.6622985609958325	0.8323529411764706	0.9999997132042404	0.9999992791041986	0.9999764174627034	0.9999262088975338	5.837735421962682e-07	2.9937169827909077e-07	1.8611328347245487e-08	2.163403032785922e-09	4.749952695850322e-16	4.185494380230021e-16
petals_n256	data/petals_n256.npz	0.006284959223863599	1.6535468306175154	0.8352941176470589	0.9998823776089579	0.9990036255794827	0.9947471608612642	0.9852724450753321	0.0001069592806057812	6.486551257088192e-05	3.207094792445869e-05	1.083996901694668e-05	6.771359623765884e-16	1.7140979731564798e-16
petals_n256	data/petals_n256.npz	0.0068014047085122285	1.6440919958814746	0.8382352941176471	0.9998744388158612	0.9989801136402484	0.9943072456563556	0.9839300896681561	0.00011738133204207975	7.007689956565288e-05	3.27318386793866e-05	1.1012199408680993e-05	9.427288193028072e-16	4.136714395054856e-16
petals_n256	data/petals_n256.npz	0.007402324003501426	1.6338220923835656	0.8411764705882353	0.9998653653094247	0.9989548191502685	0.9937977647275953	0.9823569179563146	0.00012970905154924942	7.60236848056124e-05	3.3422957955857644e-05	1.1195635418883274e-05	7.559759226358084e-16	5.532790047046219e-16
petals_n256	data/petals_n256.npz	0.008110057188401102	1.622597899468723	0.8441176470588235	0.9998548945743043	0.9989274313551532	0.9932028151786607	0.9804919415430221	0.00014447195183866845	8.284911849642528e-05	3.414707432426191e-05	1.1391608612021697e-05	6.527642023597631e-16	5.199093081120721e-16
petals_n256	data/petals_n256.npz	0.008970858183471014	1.610243697089661	0.8470588235294118	0.9998426787948472	0.9988975456422551	0.9925018881009007	0.9782512638581097	0.00016240347542457372	9.072977765672588e-05	3.4907429609448584e-05	1.1601593044294572e-05	7.807201816066758e-16	5.899866492878357e-16
petals_n256	data/petals_n256.npz	0.010216588855884423	1.5965338399751812	0.85	0.9998282482109635	0.9988646222852086	0.9916683972252471	0.9755163045744437	0.00018454419209140601	9.988290629708289e-05	3.5707907459706996e-05	1.182714731167485e-05	2.2121619338387145e-16	1.2171232885499094e-16
petals_n256	data/petals_n256.npz	0.011808807572131376	1.5811726759653062	0.8529411764705882	0.9998109542752985	0.9988279207698088	0.990667861826502	0.9721139410043046	0.00021241107613241886	0.00011057363792928122	3.655330287208335e-05	1.2069750342902155e-05	7.096215274390147e-16	6.591923398882795e-16
petals_n256	data/petals_n256.npz	0.01390187504214447	1.56376344583776	0.8558823529411764	0.9997898786830217	0.998786390884032	0.989455965118694	0.9677813238227351	0.0002482846191263657	0.0001231192936124851	3.744977803545689e-05	1.2330393334320957e-05	4.3975095326006854e-16	3.3520511995167677e-16
petals_n256	data/petals_n256.npz	0.01675041488309418	1.5437580659530876	0.8588235294117647	0.9997636828830486	0.9987384832462755	0.9879773840824638	0.9620998578080633	0.00029571297180920484	0.00013788373606222516	3.840567750298209e-05	1.2608599805338439e-05	9.042028500871128e-16	7.243889369286164e-16
petals_n256	data/petals_n256.npz	0.02079901078246159	1.5203718453825483	0.861764705882353	0.9997303514218457	0.9986818007699527	0.9861681644526877	0.9543628456316291	0.0003604259991264293	0.00015524525687652624	3.943306580517336e-05	1.2900051084030925e-05	8.278477726514838e-16	4.954818632514458e-16
petals_n256	data/petals_n256.npz	0.02687690969813851	1.4924295883540202	0.8647058823529412	0.9996867483824636	0.9986124162400771	0.9839693533763816	0.9432893606273206	0.0004520230497362064	0.0001755008837681327	4.0550771221359645e-05	1.3190622134023012e-05	4.1419357997130516e-16	3.8881059558246195e-16
petals_n256	data/petals_n256.npz	0.03664472709876221	1.4580676535845485	0.8676470588235294	0.999627892583148	0.9985234552727568	0.98137174065125	0.9263514028751734	0.0005869867828917076	0.00019863010211920923	4.17906479231712e-05	1.3440542587330854e-05	5.595070433908545e-16	3.462277065772604e-16
petals_n256	data/petals_n256.npz	0.05360650101391502	1.4141151151385165	0.8705882352941177	0.9995461866017963	0.998402143566242	0.97853789132175	0.8980428328991561	0.0007927557015895324	0.00022379499736692896	4.3210688955984054e-05	1.3539395331263221e-05	1.3496663571030729e-16	8.67613408373362e-17
petals_n256	data/petals_n256.npz	0.08448802396418158	1.3547777455978132	0.8735294117647059	0.9994336661318879	0.9982258163564451	0.976088435672083	0.8450527622415775	0.0011021538745306998	0.00024862479840538805	4.4921500922259685e-05	1.3171086972942196e-05	9.533280796543807e-16	2.1242897304717803e-16
petals_n256	data/petals_n256.npz	0.12952668895990915	1.3112839879332814	0.8764705882352941	0.9993059724910665	0.9979871352800742	0.9756124546877957	0.7329419945278091	0.0014514634327763573	0.00026987540557480935	4.712890042677918e-05	1.1434578416520612e-05	9.535868368383805e-16	6.528477572700726e-16
petals_n256	data/petals_n256.npz	0.11644436381746219	1.275150473568851	0.8794117647058823	0.999314729693249	0.9979398179913848	0.9797609818413671	0.4885554919148561	0.0011970232309093719	0.0002869089932990436	5.0127766956901826e-05	6.4788018869870636e-06	3.9112713828919857e-16	2.3524226645557556e-16
petals_n256	data/petals_n256.npz	0.025545020339042043	1.254488825027957	0.8823529411764706	0.999663495018423	0.9981972691549365	0.9876516980111707	0.13764140598209748	0.0002613407336554827	6.48016522464354e-05	5.384488393576855e-05	4.880287001928322e-07	6.761809694157013e-16	4.563598911419132e-16
petals_n256	data/petals_n256.npz	0.006275627743706001	1.250733213301346	0.8852941176470588	0.9994820749827261	0.9980108439244681	0.9905387395986655	0.003731802526591955	0.00017400746032180672	5.7042083251681794e-05	2.985835970524279e-05	2.595391088613818e-06	7.234487531382201e-16	1.6374790400543122e-16
petals_n256	data/petals_n256.npz	0.006381880478775647	1.2461173126279839	0.888235294117647	0.9993617443107262	0.9978210987531115	0.9897890365881324	0.0001782642704584911	5.984886699325489e-05	7.02863042921552e-06	2.7509688985757178e-06	1.7224589536957303e-06	1.8648256094928332e-16	1.732290986203802e-16
petals_n256	data/petals_n256.npz	0.007090973164156218	1.2415477668987085	0.8911764705882353	0.9993013232484432	0.99767226327539	0.9886247808703662	0.00019584949741237084	6.291160443553958e-05	3.028213823090153e-06	1.0405209333824362e-07	6.839027990265615e-16	6.416783575618945e-17	5.935526495774227e-17
petals_n256	data/petals_n256.npz	0.007962716383776306	1.2365924706350546	0.8941176470588236	0.9992348288432442	0.9975037289781071	0.9871927491206389	0.00022038619062137167	6.63010688989271e-05	3.215151036191331e-06	6.850909180224629e-09	1.0959549558060513e-15	1.3278258851201054e-16	6.883851936182062e-17
petals_n256	data/petals_n256.npz	0.009056466770700268	1.2311471781083625	0.8970588235294118	0.9991560058389013	0.9973050329636655	0.9854075992019723	0.0002509140781705974	7.006593231371619e-05	3.4180422166458406e-06	5.012889128723602e-10	2.2297673857172185e-16	1.6747001373734064e-16	3.2310962200856414e-17
petals_n256	data/petals_n256.npz	0.010462687766772267	1.225103965297351	0.9	0.999061087787856	0.997066007933858	0.983133817788239	0.0002894377590639424	7.426303439989464e-05	3.653076815370413e-06	4.113816042754396e-11	1.9686741924106182e-16	9.308318735108857e-17	1.9713464882599565e-17
petals_n256	data/petals_n256.npz	0.012325178238003071	1.2183190192848916	0.9029411764705882	0.9989452060340558	0.9967716479499094	0.9801610139391135	0.0003391435386271436	7.895297336623872e-05	3.930520654062471e-06	3.831659028873846e-12	3.1739133334179507e-16	1.4931357616019546e-16	1.1162505669098772e-16
petals_n256	data/petals_n256.npz	0.01488433072785264	1.2105930768217343	0.9058823529411765	0.9988017001693044	0.9963983384969862	0.9761484634157394	0.0004049948875707071	8.418962317246623e-05	4.264003981948549e-06	4.109033933770178e-13	9.523694093977582e-16	5.500194388571131e-16	1.413595587752871e-16
petals_n256	data/petals_n256.npz	0.018567238765391986	1.2016411522780381	0.9088235294117647	0.9986214800086404	0.9959069581571229	0.9705142009686952	0.0004949932958965153	8.999025211852993e-05	4.673721330510275e-06	5.1608702720273054e-14	8.793725037009109e-16	6.315049413360826e-16	2.3218783562785994e-16
petals_n256	data/petals_n256.npz	0.024190786078840912	1.1910414775334288	0.9117647058823529	0.9983924663546999	0.9952290158062032	0.9621975097728042	0.0006225181657035469	9.62525055527568e-05	5.19116332567221e-06	7.760275182661562e-15	5.340360089781651e-16	4.407397132420714e-16	2.763670255909331e-16
petals_n256	data/petals_n256.npz	0.033460610236703665	1.178148318650193	0.9147058823529411	0.9980998374412996	0.9942379334288505	0.9491039845612296	0.0008105657118255057	0.00010251838930612877	5.8687744888834454e-06	1.4291632960803327e-15	6.244942744703678e-16	4.056238178777665e-16	3.928917300742098e-17
petals_n256	data/petals_n256.npz	0.05028594835014373	1.1619512091414508	0.9176470588235294	0.9977295583760413	0.9926917388916151	0.9266676055784636	0.0010980720687186003	0.00010726912870829832	6.803577581597264e-06	8.894504731458493e-16	7.30740908644552e-16	6.44933055384908e-16	3.1342024825768673e-16
petals_n256	data/petals_n256.npz	0.08393162176134883	1.140920879332718	0.9205882352941176	0.9972840325455373	0.9901574722254094	0.8836676099795253	0.0015378265905795978	0.00010571925342195322	8.214729646292687e-06	5.423347995380267e-16	3.8549851362618796e-16	1.1837926360183153e-16	8.93763094447812e-17
petals_n256	data/petals_n256.npz	0.14615549298569525	1.1133394206974379	0.9235294117647059	0.9968467265004782	0.9863265722233906	0.788937719209374	0.0020919787134082695	8.335440373005215e-05	1.0825188511193362e-05	5.220614236150881e-16	4.4061157528952505e-16	1.8659453459396386e-16	2.706253423398021e-17
petals_n256	data/petals_n256.npz	0.15753792479245063	1.0805228651181968	0.9264705882352942	0.9968597657919102	0.9846933363072774	0.5592300675489358	0.0020103875719070857	1.8343773146529312e-05	9.716539801900058e-06	2.473419639848486e-16	1.2495673136878562e-16	1.0555831752577367e-16	6.682581980890582e-17
petals_n256	data/petals_n256.npz	0.0316907073731058	1.0538931692903037	0.9294117647058824	0.9990707630428473	0.99147049332548	0.17070033944807567	0.00038522237269555124	8.381984862577526e-05	4.51391425378328e-05	1.326538909870203e-16	1.0513920927478713e-16	4.128793655947546e-17	1.6801946164547867e-17
petals_n256	data/petals_n256.npz	0.004289532569681622	1.0421348534386543	0.9323529411764706	1.0000761989115456	0.9925910013496323	0.004725432189333819	9.085510927183371e-05	7.949347308270661e-05	4.320518027479346e-06	5.005809606242942e-16	1.6396469907927828e-16	7.522183223417475e-17	8.192953891427291e-18
petals_n256	data/petals_n256.npz	0.004477858699341635	1.03370878705625	0.9352941176470588	1.000051683960063	0.9920403507778274	9.757562050455926e-05	9.202929988052911e-05	1.8865471594297506e-06	1.7132599651755023e-07	8.27358683210778e-16	3.886701014848057e-16	9.138943882059517e-18	4.980952312802394e-18
petals_n256	data/petals_n256.npz	0.004874252679402945	1.0247857934665328	0.9382352941176471	1.0000544775084677	0.9913223655770933	0.0001055893970998263	0.0001003614504403534	7.985054923397878e-09	1.2565232506320854e-15	5.58181714789568e-16	9.776310291931069e-18	4.0168327216960296e-18	2.792873050486325e-18
petals_n256	data/petals_n256.npz	0.005340142310581663	1.0150856159051531	0.9411764705882353	1.0000594027474359	0.9904767970685492	0.00011564478221228325	0.0001099539987868063	4.032190561955276e-10	9.491771068230024e-16	6.860552201406323e-16	8.431170657804772e-18	7.697542916043694e-18	5.235104245873777e-18
petals_n256	data/petals_n256.npz	0.005894431892625427	1.004464233005689	0.9441176470588235	1.000065259376583	0.9894729374091427	0.00012756101830711791	0.00012128815306595975	2.2087775358553343e-11	6.706554032098011e-16	1.7358005459467764e-16	8.813458799817609e-18	5.617776596050667e-18	2.4715178669216936e-18
petals_n256	data/petals_n256.npz	0.006563244146085366	0.99274777291466	0.9470588235294117	1.0000722078568247	0.988265524364837	0.00014182632790988488	0.00013485555264965447	1.3201482652965329e-12	6.954440799465117e-16	1.7101632284760272e-16	1.1525452464536869e-17	5.062308241778672e-18	3.1590711150658654e-18
petals_n256	data/petals_n256.npz	0.007383587745823372	0.9797118961838961	0.95	1.0000805467352358	0.9867910170187604	0.00015914608871142241	0.00015132879666078614	8.671539093273118e-14	7.426089139263353e-16	1.8276827565596794e-16	9.664043900290238e-18	5.6694027051717e-18	4.242022706647387e-18
petals_n256	data/petals_n256.npz	0.008409425963024795	0.9650605826753813	0.9529411764705882	1.0000906891788406	0.984958033854256	0.00018052165749196468	0.0001716609945534996	6.312928838220972e-15	5.79357386495966e-16	1.6810387186678734e-16	7.584078232438454e-18	3.292565304184725e-18	2.7358376647286195e-18
petals_n256	data/petals_n256.npz	0.009722130244576023	0.9483937358172896	0.9558823529411765	1.000103210584702	0.9826310763209845	0.00020741118002719886	0.0001972401478370193	5.127887923572533e-16	2.6425111675700983e-16	2.614987440502346e-16	9.064794290632878e-18	6.662947586190622e-18	5.0790434730560676e-18
petals_n256	data/petals_n256.npz	0.01144934173126373	0.9291552077290488	0.9588235294117647	1.0001189230201641	0.9796018969493687	0.00024200360287698395	0.0002301502952207959	6.929310235692219e-16	3.198366284044489e-16	5.0729804997045406e-17	9.340835249333478e-18	6.4617663647004246e-18	4.242528685087275e-18
petals_n256	data/petals_n256.npz	0.01380087951126533	0.9065458676588813	0.961764705882353	1.0001389800051617	0.9755365827986825	0.0002877001998111687	0.0002736304838392605	8.917326058943757e-16	2.457648448117437e-16	9.479811353385302e-18	4.186736481913629e-18	4.1406429657946005e-18	3.1030642024184414e-18
petals_n256	data/petals_n256.npz	0.017141470839842667	0.8793711164798503	0.9647058823529412	1.000164997760298	0.9698719017927876	0.00034999263019144886	0.0003329120869046617	7.967933258071413e-16	2.0009000578906937e-16	1.3186427350792461e-17	9.339907487323957e-18	7.472264002676267e-18	3.697998199387759e-18
petals_n256	data/petals_n256.npz	0.022148766866030886	0.8457584018912937	0.9676470588235294	1.0001990751784593	0.961597887176504	0.00043811582794219575	0.0004167960238146227	5.9497665549022e-16	2.557451098185813e-16	9.346635381913399e-18	4.319708049897382e-18	2.8097837466739457e-18	2.5489014805645735e-18
petals_n256	data/petals_n256.npz	0.030182938666368158	0.802600974055258	0.9705882352941176	1.0002431133521008	0.9487636365870019	0.0005681839979648927	0.0005406480866803511	9.204443122145022e-16	8.713568243752676e-17	9.389000918271464e-18	4.419355422111223e-18	4.099490377685376e-18	3.197087128071765e-18
petals_n256	data/petals_n256.npz	0.044199019751035296	0.7443924080006661	0.9735294117647059	1.0002946198565401	0.9272450880519393	0.0007686344056371375	0.0007316077056346718	4.95585019667281e-16	3.399574167164677e-16	7.440828767312698e-18	6.426451129316464e-18	3.780057122591445e-18	3.443727661432941e-18
petals_n256	data/petals_n256.npz	0.07079480891481692	0.6606867332760334	0.9764705882352941	1.0003260907955371	0.8873577129028931	0.0010844260733429596	0.0010326428369411766	7.103868960183818e-16	1.8040578633705216e-16	1.4062804319766617e-17	4.171210802691257e-18	3.1169086534752164e-18	2.5842636538872756e-18
petals_n256	data/petals_n256.npz	0.11955719664543724	0.5310995461587816	0.9794117647058823	1.0002009732759392	0.8039400051371174	0.0015328901925598737	0.0014604977226999089	3.8407433293314647e-16	4.202049718859909e-17	6.465593210298514e-18	3.4682371124035884e-18	2.559350141678397e-18	1.82555836817484e-18
petals_n256	data/petals_n256.npz	0.14964252644160284	0.3250395609946025	0.9823529411764705	0.9996227719667419	0.6128196384176283	0.0017241656271768347	0.0016431862781369304	4.3730216676716343e-16	2.7703229355713985e-16	6.638583505034494e-18	3.827482883274971e-18	2.980219340342936e-18	2.369558142589878e-18
petals_n256	data/petals_n256.npz	0.050778855317907726	0.08259860522648443	0.9852941176470589	0.9996221256782574	0.2545946206514114	0.0005757712672303027	0.0005482003927861671	2.1482838119045427e-16	1.1446945968270593e-16	5.429011626290866e-18	3.0016804767907425e-18	2.189149323746456e-18	1.2518183203926061e-18
petals_n256	data/petals_n256.npz	0.0008425724866140828	0.0013481218278220272	0.9882352941176471	0.9999975358091244	0.016323870205526787	3.2567501524539443e-06	3.096291670277896e-06	9.740883991275786e-17	1.1619269670299532e-17	2.8862222844366312e-18	1.3948601494601477e-18	8.666799357789893e-19	7.41004347906794e-19
petals_n256	data/petals_n256.npz	3.725290298461914e-09	5.890201144234053e-09	0.9911764705882353	0.9999999999998219	4.338803090249134e-06	2.3480445247947445e-13	2.232102481188103e-13	1.7612663099408556e-16	6.476114589659797e-18	3.0846961645718102e-18	1.6785374599165786e-18	1.0769351668098445e-18	8.843841931983445e-19
petals_n256	data/petals_n256.npz	0.0	0.0	0.9941176470588236	1.0000000000000004	3.9110824101612525e-16	1.047805603379486e-16	3.725157900891829e-18	1.8783051237647997e-18	1.4305440833947546e-18	1.2867959292229842e-18	9.001199404298388e-19	7.704249890640184e-19	6.751945311106955e-19
petals_n256	data/petals_n256.npz	0.0	0.0	0.9970588235294118	1.0000000000000007	3.7080279399684835e-16	4.256414476997227e-18	2.1687008199898972e-18	1.900770094194901e-18	1.5399225011181402e-18	1.3172597016121107e-18	1.0152737335770272e-18	9.511346850394824e-19	7.8298057419005315e-19
petals_n256	data/petals_n256.npz		0.0	1.0	1.0000000000000007	3.7080279399684835e-16	4.256414476997227e-18	2.1687008199898972e-18	1.900770094194901e-18	1.5399225011181402e-18	1.3172597016121107e-18	1.0152737335770272e-18	9.511346850394824e-19	7.8298057419005315e-19
petals_n128	data/petals_n128.npz	0.021676999109375178	2.5373727350370374	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
petals_n128	data/petals_n128.npz	0.027683123979504842	2.4967755013453226	0.003134796238244514	1.007279189661267	1.0038091057483443	0.9960764420426785	0.9882153693538276	0.9846886715606189	0.9694325579059508	0.9682521678822859	0.9487986501021695	0.9475949500773028	0.9350165886688191
petals_n128	data/petals_n128.npz	0.030022162366367462	2.4571865428014696	0.006269592476489028	1.0071127705006853	1.0046892341545062	0.9960645963785557	0.9886244328951259	0.9845592610886935	0.9692708493661811	0.9674259860210541	0.947125401457455	0.9460405737229487	0.9317212277761306
petals_n128	data/petals_n128.npz	0.02933779538374543	2.419549913929535	0.009404388714733543	1.0074343476392191	1.005931745360187	0.9965760558581387	0.9895713197478213	0.9851900583347067	0.9700484437818327	0.9676734704885778	0.946866534621791	0.9457110134739969	0.9282470152974561
petals_n128	data/petals_n128.npz	0.030548156969813993	2.3850486467326966	0.012539184952978056	1.0084914326548433	1.0073128096039943	0.997634225857282	0.9909655637259293	0.9865127546061547	0.9718876494598695	0.969176499759861	0.9485258018445089	0.9473207038265266	0.9273670718066898
petals_n128	data/petals_n128.npz	0.04218339791477949	2.3547826219415895	0.01567398119122257	1.0101742213447271	1.0092397978994743	0.9991405636281111	0.9930804021176669	0.9884076956928027	0.9751565596148678	0.9722354493441011	0.9526931766467157	0.9516843210178191	0.9332223271416041
petals_n128	data/petals_n128.npz	0.06121018622280541	2.330301705872544	0.018808777429467086	1.0126502801120496	1.011865821658093	1.0013459413779329	0.996834273318594	0.9913710174824744	0.9810277303684307	0.9778931245919416	0.9614054978884004	0.9604937016531591	0.9460081718431559
petals_n128	data/petals_n128.npz	0.04696731017351956	2.3141703827313758	0.0219435736677116	1.0167301444228583	1.0113905422470026	1.0047021332604913	1.0010973766783493	0.9961241188717026	0.989594142595806	0.9862175020944832	0.975793591175355	0.9753231168647664	0.9676891329414943
petals_n128	data/petals_n128.npz	0.014361661873120077	2.304366310019928	0.025078369905956112	1.021509857539565	1.0110923897656012	1.008408223811909	1.0023664983803264	0.999770075467304	0.9946435883144794	0.9919199161121384	0.9872200604983156	0.9854925354532581	0.9826978839219623
petals_n128	data/petals_n128.npz	0.013434079690564305	2.2950029720931613	0.02821316614420063	1.0230481645066796	1.0120354319358482	1.0083324800136402	1.0030684973475892	0.9998824400750879	0.9953281255772233	0.9924501455222683	0.9885217547379401	0.9866330196913098	0.9841238105933025
petals_n128	data/petals_n128.npz	0.016644379176747808	2.2840528947277994	0.03134796238244514	1.0229486331356141	1.0113601427401855	1.0081411975387582	1.0024973059647542	0.9992228798660496	0.9944095474932941	0.9912715380039326	0.9870187970219694	0.9849335732357059	0.982127889901226
petals_n128	data/petals_n128.npz	0.02139170425051086	2.2704676183674635	0.034482758620689655	1.0218965800592075	1.0102402694707806	1.007675572076288	1.0015993783531196	0.9982615977198738	0.9930443673742311	0.9896449078400512	0.9847230648700459	0.9824028491196655	0.9790710642758511
petals_n128	data/petals_n128.npz	0.029152422516511428	2.2524870341740426	0.03761755485893417	1.0195160161276813	1.00896837358874	1.0067645996558663	1.0007649909281024	0.9971702449084353	0.9914938715924044	0.9877994923816503	0.9817158584405995	0.979067812435853	0.974928673410519
petals_n128	data/petals_n128.npz	0.041994211150462216	2.226736934832148	0.04075235109717868	1.0155914711558125	1.009420408152589	1.0043598299100713	1.0007325996450296	0.9961789455889764	0.9899771752336344	0.9861635045577833	0.978509599753549	0.9752242318694846	0.9700505913446363
petals_n128	data/petals_n128.npz	0.05362707600085378	2.187107579488542	0.0438871473354232	1.0127672974321258	1.010033992427107	1.0046950383768198	0.998757305934927	0.9968257676483347	0.9887417438444563	0.9855456281454013	0.9770919587646382	0.9725998104398301	0.9657397863791949
petals_n128	data/petals_n128.npz	0.032664549684395854	2.1295335860950586	0.047021943573667714	1.0163207935619414	1.0088158381065466	1.0043958329551124	0.9991661601119654	0.9948512393959406	0.9886742549029586	0.9860462642278288	0.9780037182493544	0.9734192230432405	0.9641108044157807
petals_n128	data/petals_n128.npz	0.010592085611381913	2.0799803259851783	0.050156739811912224	1.0102157315030846	1.0042845196960342	1.0022032044584157	0.9960095583789861	0.9949636026684838	0.9877651939071047	0.9856032883649638	0.9770658289058868	0.9737282348297371	0.9657651055482593
petals_n128	data/petals_n128.npz	0.007490325666387597	2.0590117790803317	0.05329153605015674	1.0059855335167727	1.0045599057675885	1.0000913755304155	0.9965384467842645	0.9939274289666865	0.9872285598315532	0.9845400657269684	0.975414633611449	0.9726459190308119	0.963086630697711
petals_n128	data/petals_n128.npz	0.007233613097393213	2.0441836091779	0.05642633228840126	1.0057936804177636	1.0050230701800507	0.9997672764342984	0.9963857226757534	0.9932788267017162	0.9862043024564051	0.9832240262122427	0.9734998155842208	0.9704506993730456	0.9600421528233276
petals_n128	data/petals_n128.npz	0.007124230189802372	2.0298636384859794	0.05956112852664577	1.0059543297205564	1.0051468859467225	0.9996094297351523	0.9959870207889511	0.9926938662581618	0.9850898799873522	0.9819444602124582	0.9715095505726231	0.9683095940526965	0.9571866251684716
petals_n128	data/petals_n128.npz	0.006961183323690977	2.0157602068888036	0.06269592476489028	1.0061025813609674	1.0052232423484841	0.9994547886370815	0.995576354223186	0.9921288006073408	0.9840055624012869	0.9807175174972882	0.969592580181302	0.9662675655645938	0.9544765857586843
petals_n128	data/petals_n128.npz	0.006744766900784828	2.001979549860049	0.06583072100313479	1.0062238158807686	1.005272874604447	0.9993009135526542	0.9951771351841691	0.991591817781656	0.9829771729341881	0.979562132366577	0.9677876893225239	0.9643540293822432	0.9519434566337355
petals_n128	data/petals_n128.npz	0.006491170038818534	1.9886273200631692	0.06896551724137931	1.0063204576705358	1.0053014321739402	0.9991512017695637	0.9947969789633858	0.991089504932881	0.9820171031674692	0.9784900246641538	0.9661135383633607	0.962586218812747	0.9496084976943965
petals_n128	data/petals_n128.npz	0.006217421110816465	1.975777121489991	0.07210031347962383	1.0063964659853555	1.0053135827067456	0.9990080909450714	0.9944395928548794	0.9906245090259923	0.9811297203210263	0.9775044542579241	0.9645750333138924	0.9609674726621218	0.9474748953124978
petals_n128	data/petals_n128.npz	0.005938698245917133	1.9634688480350966	0.07523510971786834	1.0064558060195932	1.0053133710968551	0.9988726613079001	0.9941057030824897	0.9901959003631197	0.9803127079596621	0.9766014497278002	0.9631658040753754	0.9594895096290249	0.9455306204432861
petals_n128	data/petals_n128.npz	0.005667211537089991	1.9517123463180321	0.07836990595611286	1.0065019969931814	1.0053039897525327	0.9987448462261055	0.9937937097190999	0.9898001182971959	0.979558894885675	0.9757719363995316	0.9618715602407915	0.9581360536669445	0.94375331329716
petals_n128	data/petals_n128.npz	0.005411890870855268	1.9423978613841728	0.08150470219435736	1.0065379274337694	1.0052877407899214	0.9986237784416574	0.9935004872179163	0.9894320446449902	0.9788582711355552	0.9750040048148793	0.960673627312284	0.9568865771592348	0.9421152585506976
petals_n128	data/petals_n128.npz	0.005178611381799107	1.9355024003117256	0.08463949843260188	1.006565830364169	1.0052661434436687	0.9985081366068476	0.993222140821396	0.9890859435190688	0.9781997426086164	0.974284828957556	0.9595519315203092	0.9557194002790811	0.9405874559162224
petals_n128	data/petals_n128.npz	0.004970701125250409	1.9285491604907894	0.0877742946708464	1.0065873483542322	1.0052401006640588	0.9983964240479016	0.9929545933241191	0.9887561460460651	0.9775724039354075	0.9736020221254761	0.9584871069334367	0.9546138396758611	0.9391424098675956
petals_n128	data/petals_n128.npz	0.004789532913148264	1.9215404340207252	0.09090909090909091	1.0066036354331098	1.005210066948507	0.9982871589364908	0.9926939694303422	0.9884374681829527	0.9769663104147801	0.9729444328837861	0.957461730222553	0.9535514377085756	0.9377557011162551
petals_n128	data/petals_n128.npz	0.004635079625488264	1.9144754646116184	0.09404388714733543	1.0066154631917528	1.0051761894467968	0.998178984145268	0.992436803089948	0.9881254103643614	0.9763728416081251	0.972302496169307	0.9564608630396014	0.9525164741921996	0.9364066177350071
petals_n128	data/petals_n128.npz	0.0045063773563667996	1.9073513466342271	0.09717868338557993	1.0066233149818173	1.005138414718558	0.998070716970517	0.9921801156993659	0.9878162061190485	0.9757847829315811	0.9716682837759287	0.9554721269114786	0.9514960008778539	0.935078166815214
petals_n128	data/petals_n128.npz	0.004401883125918025	1.9001637372782736	0.10031347962382445	1.0066274626839846	1.005096563966866	0.9979613597696548	0.9919214128170764	0.9875067806572991	0.9751962397585557	0.9710353808015245	0.954485507816269	0.9504796049960362	0.9337567386651244
petals_n128	data/petals_n128.npz	0.0043197361168602726	1.8929073966426424	0.10344827586206896	1.0066280260817553	1.005050383319904	0.9978500884567308	0.9916586368620142	0.9871946649599862	0.974602469386185	0.9703986804961233	0.9534930343286637	0.9494590504149524	0.9324316176407994
petals_n128	data/petals_n128.npz	0.004257940029193585	1.8855765831074933	0.10658307210031348	1.0066250172287587	1.0049995759735482	0.9977362306075068	0.9913901012730078	0.9868778950353003	0.9739996863913095	0.9697541565788925	0.9524884212109456	0.9484278901131646	0.9310944610254211
petals_n128	data/petals_n128.npz	0.004214485227823855	1.8781653337027389	0.109717868338558	1.0066183728159905	1.0049438218545579	0.997619240448908	0.9911144215228312	0.9865549134362297	0.973384873283681	0.9690986462512846	0.9514667300797597	0.9473811018277029	0.9297388124549728
petals_n128	data/petals_n128.npz	0.004187427020463963	1.8706676564921312	0.11285266457680251	1.006607977367795	1.0048827890157481	0.9974986747523801	0.9908304511701718	0.9862244814935548	0.9727556121533211	0.9684296596786829	0.9504240716040269	0.9463147707909676	0.9283596799372754
petals_n128	data/petals_n128.npz	0.004174933025828324	1.8630776576287043	0.11598746081504702	1.0065936796264774	1.0048161396752227	0.997374171518153	0.9905372264962045	0.9858856053640157	0.9721099429806133	0.9677452210789663	0.9493573571387481	0.94522582663428	0.9269531866523139
petals_n128	data/petals_n128.npz	0.004175309323099595	1.8553896209168825	0.11912225705329153	1.0065753039588692	1.0047435327622107	0.9972454320322675	0.9902339205182884	0.9855374759545054	0.9714462486191684	0.9670437406740781	0.9482640985423809	0.9441118323682874	0.9255162908140214
petals_n128	data/petals_n128.npz	0.004187012357388646	1.847598053596723	0.12225705329153605	1.0065526581154347	1.0046646239702586	0.9971122060921034	0.9899198056138142	0.9851794211884902	0.9707631635461276	0.9663239138349219	0.9471422503587968	0.9429708189304681	0.9240465649889528
petals_n128	data/petals_n128.npz	0.0042086514997742635	1.8396977086381865	0.12539184952978055	1.0065255381893536	1.0045790634934326	0.9969742796546247	0.9895942230469805	0.9848108682483337	0.9700595020501762	0.9655846424320778	0.94599008645636	0.9418011569659115	0.9225420224305869
petals_n128	data/petals_n128.npz	0.004238985660124708	1.8316835914335319	0.12852664576802508	1.0064937310896904	1.004486490580975	0.9968314635979165	0.9892565568686551	0.9844313128105794	0.9693342006337105	0.9648249726933359	0.9448061020242061	0.9406014567310187	0.9210009758597644
petals_n128	data/petals_n128.npz	0.004276916333779377	1.8235509558252636	0.13166144200626959	1.006457014102062	1.0043865223425055	0.9966835813583681	0.9889062083984678	0.984040291345022	0.9685862681607295	0.9640440428900011	0.9435889301250364	0.9393704860073576	0.9194219103824604
petals_n128	data/petals_n128.npz	0.004321478892683006	1.8152952949872858	0.13479623824451412	1.0064151498371574	1.0042787309958985	0.9965304513331062	0.9885425649516961	0.983637350500745	0.9678147345460436	0.9632410318521736	0.9423372580376027	0.9381070932268627	0.9178033436201091
petals_n128	data/petals_n128.npz	0.004371834012099548	1.8069123302817498	0.13793103448275862	1.0063678723848706	1.0041625971808923	0.9963718559766128	0.9881649510531044	0.983222003041537	0.9670185825745231	0.9624150938289012	0.9410497194017499	0.9368101162770681	0.9161436267463116
petals_n128	data/petals_n128.npz	0.004427262991095337	1.7983980023186248	0.14106583072100312	1.0063148553757537	1.0040374132937928	0.996207481089381	0.9877725388517861	0.9827936498431339	0.9661966338280312	0.9615652529661293	0.9397247178395519	0.9354782420886527	0.9144405983268007
petals_n128	data/petals_n128.npz	0.004487179501751918	1.7897484700156212	0.14420062695924765	1.006255641932374	1.003902081988757	0.9960367908394173	0.9873641700634707	0.9823514260657176	0.9653473305597221	0.9606902042378349	0.9383600943336073	0.9341097487197715	0.9126909154905244
petals_n128	data/petals_n128.npz	0.004551349458594539	1.7809601277454365	0.14733542319749215	1.0061894941685265	1.0037546936418116	0.9958587658002459	0.9869379903994904	0.981893883921778	0.9644682939681753	0.959787911656231	0.9369524602781999	0.9327019911518813	0.9108887107594217
petals_n128	data/petals_n128.npz	0.0046205082861507	1.7720296604840928	0.15047021943573669	1.0061150747802134	1.0035916343943083	0.9956713498378349	0.986490689989362	0.9814183274477792	0.9635554124608053	0.9588547781960141	0.9354958360117386	0.931250347650668	0.9090228935268907
petals_n128	data/petals_n128.npz	0.004699447410682653	1.7629541779644946	0.1536050156739812	1.0060297888349679	1.0034056870625447	0.9954702789941351	0.9860159223012306	0.9809194109807688	0.9626009615847709	0.9578839288004941	0.9339788933021697	0.9297460657825342	0.9070719374389777
petals_n128	data/petals_n128.npz	0.004811301774103673	1.753731513116398	0.15673981191222572	1.00592848545914	1.003181941031009	0.9952466039258787	0.9855010390637381	0.9803861968740908	0.9615898065422802	0.9568617230185104	0.9323795835912148	0.9281719999035836	0.904995197846304
petals_n128	data/petals_n128.npz	0.005060273160339618	1.7443608600038942	0.15987460815047022	1.005801150712595	1.0028888646935892	0.9949814828269117	0.9849205224309463	0.9797960768898026	0.9604921829158839	0.9557610515248548	0.9306557922945049	0.9264949821453076	0.9027281749572919
petals_n128	data/petals_n128.npz	0.005861541563435752	1.7348440952069764	0.16300940438871472	1.0056297585242489	1.0024587433570984	0.9946354293945142	0.9842237090092097	0.9791027623403976	0.959252286230277	0.9545304103265122	0.9287347240258532	0.9246565150604181	0.9002600647753888
petals_n128	data/petals_n128.npz	0.008500078505975905	1.725188368212326	0.16614420062695925	1.0053869485247982	1.0017472372780798	0.9941269627168466	0.9833167276016782	0.9782154249998001	0.9577825780374319	0.9530865349783428	0.9265320194344985	0.9225872872882187	0.8979117366086654
petals_n128	data/petals_n128.npz	0.01566782885713386	1.7154104171570865	0.16927899686520376	1.0050425939005843	1.0004760053534123	0.9932934312599832	0.9820623704878786	0.9769782546809932	0.9560393130542698	0.9513746927130907	0.9241784825783385	0.9204092157911106	0.8963113453448734
petals_n128	data/petals_n128.npz	0.03187212686361873	1.7055389078578005	0.1724137931034483	1.0045750667689166	0.9983392042065208	0.9918339561266252	0.980443330344534	0.9752550454870247	0.9545771693567148	0.9498474474255398	0.9232846802286763	0.919735905925968	0.8992715659622023
petals_n128	data/petals_n128.npz	0.05780711792899241	1.6956034754679397	0.1755485893416928	1.0039799545360022	0.9962251787443751	0.9894880780499382	0.9793032398419029	0.9738682896487483	0.9569664369975613	0.951752251030432	0.9337648611131649	0.9281088622940589	0.91048343934722
petals_n128	data/petals_n128.npz	0.06157795685867727	1.6860025442930704	0.1786833855799373	1.0033554830725493	0.9979287931747705	0.9877886213586278	0.9840555317799647	0.9788331789059761	0.9739408992396461	0.969180593218327	0.9569463190261215	0.9419746030926514	0.9220942115850919
petals_n128	data/petals_n128.npz	0.0624000547311268	1.6794486922918972	0.18181818181818182	1.0030946722115883	0.9994364472540441	0.998647391107552	0.9978535559209782	0.9954150134060842	0.9870111664565241	0.9805686963282415	0.9753596224286196	0.9621158692163242	0.9402378198002811
petals_n128	data/petals_n128.npz	0.06319033339189338	1.6738007846894363	0.18495297805642633	1.0034319034904788	0.999951550023836	0.9998402388796589	0.9997174565231767	0.9996559090567595	0.998446902738995	0.9974015257873597	0.9890397223219378	0.9810325918777376	0.957998618410656
petals_n128	data/petals_n128.npz	0.030436785409888756	1.6697879938038949	0.18808777429467086	1.0053336421186738	0.999977591313496	0.9999181982691419	0.9998337353712737	0.9997460027131793	0.9996710411711585	0.9996194937136544	0.9989355250813308	0.9900506829227772	0.9757869979288055
petals_n128	data/petals_n128.npz	0.04775238363358118	1.6679053293734636	0.19122257053291536	1.0055992432585237	0.9999852005749101	0.9999449158401805	0.9998836246547723	0.9998143163968114	0.999746150523281	0.9996921294185338	0.9996467480282518	0.9978339232292129	0.9874851654324642
petals_n128	data/petals_n128.npz	0.0655204699488569	1.6678562627861397	0.19435736677115986	1.0037345425392068	0.9999874096325735	0.9999522022586997	0.9998958338143435	0.9998285411273969	0.9997583354928855	0.9996984809841584	0.9996516278117563	0.9987007919673649	0.9943547521790718
petals_n128	data/petals_n128.npz	0.0625037116256347	1.6678072600704335	0.1974921630094044	1.0037023526204145	0.9999879086692212	0.9999537605779845	0.999898195056751	0.9998312282383744	0.9997603588803047	0.9996995484360892	0.9996523670530274	0.9990185283952288	0.9988558084754449
petals_n128	data/petals_n128.npz	0.024267052927124014	1.667758286080789	0.2006269592476489	1.0024058512425873	0.9999902845044537	0.9999614432551768	0.999913593309254	0.9998602861320464	0.9998051116334475	0.9997493935309086	0.999695209642094	0.9996487552749531	0.9990961115505467
petals_n128	data/petals_n128.npz	0.0008953945847110473	1.6677093338484255	0.20376175548589343	1.00009858632726	0.9999933314115136	0.9999700281191924	0.9999268242062037	0.9998776343303164	0.9998156171929452	0.9997527625588923	0.9996957350677176	0.9996493088591256	0.9990613880651917
petals_n128	data/petals_n128.npz	0.00041220419994235233	1.6676604020560395	0.20689655172413793	1.0000767829026052	0.9999936312875326	0.9999704456639866	0.999927442851284	0.9998779258097171	0.9998158125859758	0.999752639771431	0.9996955833177962	0.9996490895499422	0.9990505231191639
petals_n128	data/petals_n128.npz	0.00041213971158221487	1.6676114908099924	0.21003134796238246	1.000078799582722	0.9999937040071846	0.9999705471805342	0.9999276607299437	0.9998780480320958	0.9998159178812457	0.99975259691221	0.9996954597391736	0.9996488523857053	0.9990390514030513
petals_n128	data/petals_n128.npz	0.00041901409941479985	1.66756260027148	0.21316614420062696	1.000080775434982	0.9999937748805403	0.9999706506220364	0.9999278770849651	0.9998781734018477	0.9998160230698119	0.999752554990572	0.999695335763571	0.9996486147225478	0.9990279848760536
petals_n128	data/petals_n128.npz	0.00042622531400109663	1.6675137305952916	0.21630094043887146	1.0000828295556832	0.9999938456922649	0.9999707557110751	0.9999280945427875	0.9998783005658451	0.9998161279802077	0.9997525125807165	0.9996952108331733	0.9996483765207075	0.9990166682044072
petals_n128	data/petals_n128.npz	0.00043369380428819195	1.6674648819293574	0.219435736677116	1.0000849685649944	0.9999939164623526	0.9999708624540301	0.99992831309612	0.9998784294451629	0.9998162325217035	0.9997524695974118	0.9996950849119284	0.9996481377754809	0.9990050865356878
petals_n128	data/petals_n128.npz	0.00044143286425673384	1.6674160544143344	0.2225705329153605	1.000087197723601	0.9999939871931666	0.9999709708671753	0.9999285327110164	0.9998785599801682	0.9998163366079614	0.9997524259740225	0.999694957971803	0.9996478984829953	0.9989932347091262
petals_n128	data/petals_n128.npz	0.0004494582599473718	1.6673672481831723	0.22570532915360503	1.000089522704559	0.9999940578869739	0.999971080966117	0.999928753350166	0.9998786921081213	0.9998164401513968	0.9997523816442213	0.9996948299853542	0.9996476586394224	0.9989811079589308
petals_n128	data/petals_n128.npz	0.0004577870554779326	1.667318463360647	0.22884012539184953	1.0000919496640517	0.9999941285461794	0.999971192765545	0.9999289749730992	0.9998788257628493	0.9998165430631941	0.999752336541789	0.9996947009256388	0.9996474182409727	0.9989687018545462
petals_n128	data/petals_n128.npz	0.00046643772696649725	1.667269700062867	0.23197492163009403	1.0000944852935134	0.9999941991733228	0.9999713062791241	0.9999291975360772	0.9998789608747165	0.9998166452533878	0.9997522906006463	0.999694570766198	0.9996471772838926	0.9989560123840552
petals_n128	data/petals_n128.npz	0.00047543031312916213	1.667220958396748	0.23510971786833856	1.0000971368780445	0.9999942697710753	0.9999714215193696	0.999929420991982	0.9998790973706078	0.9998167466309508	0.9997522437548945	0.9996944394810514	0.9996469357644646	0.9989430360536572
petals_n128	data/petals_n128.npz	0.00048478658103213394	1.6671722384594552	0.23824451410658307	1.0000999123625112	0.9999943403422343	0.9999715384975267	0.9999296452902052	0.9998792351739227	0.9998168471038795	0.9997521959388449	0.9996943070446879	0.9996466936790059	0.9989297700036145
petals_n128	data/petals_n128.npz	0.000494530219980273	1.6671235403378093	0.2413793103448276	1.000102820426493	0.9999944108897169	0.9999716572234308	0.9999298703765419	0.9998793742045695	0.9998169465792791	0.9997521470870468	0.9996941734320509	0.9996464510238695	0.9989162121432158
petals_n128	data/petals_n128.npz	0.0005046870558242686	1.6670748641076494	0.2445141065830721	1.000105870569477	0.9999944814165548	0.9999717777053635	0.9999300961930863	0.999879514378968	0.9998170449634439	0.9997520971343122	0.9996940386185287	0.9996462077954397	0.9989023613077057
petals_n128	data/petals_n128.npz	0.0005152852971930917	1.667026209833156	0.2476489028213166	1.0001090732079552	0.9999945519258903	0.9999718999499022	0.9999303226781345	0.9998796556100583	0.9998171421619378	0.999752046015734	0.9996939025799308	0.9996459639901369	0.9988882174406322
petals_n128	data/petals_n128.npz	0.0005263558167315812	1.6669775775661284	0.2507836990595611	1.000112439786371	0.9999946224209668	0.9999720239617513	0.9999305497660872	0.9998797978073131	0.9998172380796726	0.9997519936667024	0.9996937652924723	0.9996457196044105	0.9988737818055342
petals_n128	data/petals_n128.npz	0.000537932471493156	1.6669289673452048	0.25391849529780564	1.0001159829042405	0.9999946929051243	0.9999721497435711	0.9999307773873561	0.9998799408767571	0.999817332620979	0.9997519400229116	0.9996936267327513	0.9996454746347442	0.9988590572315376
petals_n128	data/petals_n128.npz	0.0005500524698106479	1.6668803791950395	0.25705329153605017	1.0001197164622402	0.999994763381791	0.9999722772957933	0.9999310054682837	0.999880084720993	0.999817425689673	0.9997518850203672	0.9996934868777265	0.9996452290776489	0.9988440483980796
petals_n128	data/petals_n128.npz	0.0005627567951615367	1.6668318131254103	0.2601880877742947	1.0001236558305773	0.9999948338544795	0.9999724066164217	0.9999312339310584	0.9998802292392268	0.999817517189121	0.9997518285953845	0.9996933457046869	0.9996449829296695	0.998828762164764
petals_n128	data/petals_n128.npz	0.0005760906923045528	1.6667832691302664	0.26332288401253917	1.0001278180436746	0.9999949043267733	0.9999725377008283	0.9999314626936399	0.9998803743273019	0.999817607022295	0.9997517706845794	0.999693203191228	0.9996447361873753	0.9988132079532444
petals_n128	data/petals_n128.npz	0.0005901042330596286	1.6667347471867024	0.2664576802507837	1.0001322220260154	0.999994974802325	0.9999726705415294	0.9999316916696929	0.9998805198777347	0.9998176950918201	0.9997517112248597	0.9996930593152153	0.9996444888473667	0.9987973981889903
petals_n128	data/petals_n128.npz	0.0006048529705102928	1.6666862472538615	0.26959247648902823	1.00013688885505	0.9999950452848458	0.9999728051279542	0.9999319207685221	0.9998806657797542	0.99981778130002	0.9997516501534061	0.9996929140547572	0.9996442409062708	0.9987813488119391
petals_n128	data/petals_n128.npz	0.0006203987020089991	1.6666377692717451	0.2727272727272727	1.0001418420683674	0.9999951157780962	0.9999729414462003	0.9999321498950177	0.9998808119193404	0.9998178655489479	0.9997515874076461	0.9996927673881617	0.9996439923607398	0.9987650798662493
petals_n128	data/petals_n128.npz	0.0006368103635098258	1.6665893131599412	0.27586206896551724	1.0001471080239663	0.9999951862858815	0.9999730794787725	0.9999323789496082	0.9998809581792721	0.9998179477404147	0.999751522925228	0.9996926192939074	0.9996437432074543	0.9987486161807246
petals_n128	data/petals_n128.npz	0.0006541650767621462	1.6665408788162464	0.27899686520376177	1.0001527163244863	0.99999525681204	0.9999732192043121	0.9999326078282165	0.9998811044391641	0.9998180277760023	0.9997514566439814	0.9996924697505933	0.9996434934431188	0.998731988152991
petals_n128	data/petals_n128.npz	0.0006725493856983363	1.6664924661151814	0.28213166144200624	1.0001587003189358	0.9999953273604384	0.9999733605973068	0.9999328364222275	0.9998812505755167	0.9998181055570732	0.9997513885018778	0.9996923187369056	0.9996432430644627	0.9987152326520912
petals_n128	data/petals_n128.npz	0.0006920607202044487	1.666444074906385	0.2852664576802508	1.0001650976986833	0.9999953979349636	0.9999735036277901	0.9999330646184611	0.9998813964617553	0.9998181809847663	0.9997513184369822	0.9996921662315682	0.9996429920682431	0.9986983940558604
petals_n128	data/petals_n128.npz	0.000712809137008871	1.6663957050128755	0.2884012539184953	1.0001719512088436	0.9999954685395146	0.9999736482610241	0.9999332922991527	0.9998815419682762	0.9998182539599884	0.9997512463874016	0.9996920122132996	0.9996427404512374	0.9986815254412131
petals_n128	data/petals_n128.npz	0.0007349194012897855	1.6663473562291726	0.29153605015673983	1.0001793095016254	0.9999955391779995	0.9999737944571732	0.9999335193419433	0.9998816869624868	0.9998183243833874	0.9997511722912262	0.9996918566607658	0.9996424882102513	0.9986646899472156
petals_n128	data/petals_n128.npz	0.0007585334850776539	1.6662990283192558	0.2946708463949843	1.0001872281654476	0.9999956098543284	0.9999739421709517	0.999933745619875	0.9998818313088466	0.9998183921553284	0.9997510960864694	0.9996916995525329	0.9996422353421156	0.9986479623325184
petals_n128	data/petals_n128.npz	0.0007838135871732203	1.6662507210143498	0.29780564263322884	1.0001957709730374	0.9999956805724143	0.9999740913512681	0.9999339710014001	0.9998819748689067	0.9998184571758515	0.9997510177110048	0.9996915408670205	0.9996419818436878	0.9986314307502278
petals_n128	data/petals_n128.npz	0.0008109457993850483	1.6662024340105182	0.30094043887147337	1.0002050114041547	0.9999957513361695	0.9999742419408539	0.9999341953503952	0.9998821175013503	0.9998185193446337	0.9997509371025028	0.9996913805824595	0.9996417277118522	0.9986151987644114
petals_n128	data/petals_n128.npz	0.000840144587090674	1.6661541669660456	0.30407523510971785	1.0002150345152288	0.9999958221495104	0.9999743938758735	0.999934418526188	0.9998822590620347	0.9998185785609418	0.999750854198368	0.9996912186768488	0.9996414729435248	0.998599387633039
petals_n128	data/petals_n128.npz	0.0008716582995941308	1.6661059194985819	0.3072100313479624	1.0002259392504476	0.9999958930163664	0.999974547085536	0.9999346403835988	0.9998823994040373	0.9998186347235883	0.9997507689356855	0.9996910551279204	0.9996412175356548	0.9985841388817915
petals_n128	data/petals_n128.npz	0.0009057759916456078	1.6660576911820324	0.3103448275862069	1.0002378413191684	0.9999959639406883	0.9999747014916882	0.9999348607729973	0.9998825383777113	0.9998186877308965	0.9997506812511787	0.9996908899131159	0.9996409614852253	0.9985696171915677
petals_n128	data/petals_n128.npz	0.0009428359337884317	1.6660094815431574	0.31347962382445144	1.0002508768058926	0.9999960349264715	0.9999748570084132	0.9999350795403787	0.9998826758307597	0.9998187374806817	0.9997505910811844	0.9996907230095756	0.9996407047892637	0.9985560136188998
petals_n128	data/petals_n128.npz	0.0009832363084498292	1.665961290057853	0.3166144200626959	1.0002652067364264	0.9999961059777821	0.999975013541631	0.9999352965274763	0.9998828116083305	0.9998187838702568	0.999750498361662	0.9996905543941506	0.9996404474448483	0.9985435491621681
petals_n128	data/petals_n128.npz	0.0010274487689703837	1.6659131161470802	0.31974921630094044	1.0002810229039132	0.9999961770987944	0.9999751709887094	0.999935511571901	0.999882945553156	0.9998188267964875	0.9997504030282472	0.9996903840434467	0.9996401894491093	0.998532478676093
petals_n128	data/petals_n128.npz	0.0010760357829271178	1.6658649591723982	0.322884012539185	1.000298555371696	0.9999962482938463	0.9999753292381094	0.9999357245073499	0.9998830775057544	0.9998188661559154	0.9997503050163752	0.9996902119339112	0.9996399307992516	0.9985230951208439
petals_n128	data/petals_n128.npz	0.0011296730293794837	1.6658168184310573	0.32601880877742945	1.0003180822317879	0.9999963195675055	0.9999754881690668	0.9999359351638888	0.9998832073047247	0.9998189018449876	0.9997502042615078	0.9996900380419986	0.9996396714925613	0.9985157341073934
petals_n128	data/petals_n128.npz	0.0011891786318021218	1.6657686931505997	0.329153605015674	1.0003399424319448	0.999996390924664	0.9999756476513636	0.9999361433683515	0.9998833347871774	0.9998189337604412	0.9997501006995051	0.999689862344418	0.9996394115264314	0.9985107786634659
petals_n128	data/petals_n128.npz	0.0012555517443435984	1.6657205824829129	0.3322884012539185	1.0003645528274707	0.9999964623706574	0.9999758075452083	0.999936348944913	0.9998834597893738	0.9998189617999264	0.9997499942672212	0.9996896848185379	0.9996391508983896	0.9985086640882354
petals_n128	data/petals_n128.npz	0.0013300241185955548	1.6656724854976603	0.335423197492163	1.0003924311232038	0.9999965339114191	0.9999759677012999	0.9999365517159181	0.9998835821476774	0.9998189858629615	0.9997498849034191	0.9996895054429916	0.9996388896061329	0.9985098826790305
petals_n128	data/petals_n128.npz	0.0014141299505749721	1.6656244011750165	0.3385579937304075	1.0004242271374244	0.9999966055536798	0.9999761279611776	0.9999367515030827	0.9998837016999523	0.999819005852417	0.9997497725501642	0.9996893241986051	0.9996386276475836	0.9985149879845939
petals_n128	data/petals_n128.npz	0.001509801888228275	1.665576328397615	0.34169278996865204	1.0004607659882412	0.9999966773052293	0.9999762881579797	0.9999369481292777	0.9998838182876647	0.9998190216767605	0.9997496571549481	0.9996891410697915	0.9996383650209606	0.9985245980437687
petals_n128	data/petals_n128.npz	0.001619505148967315	1.6655282659416095	0.3448275862068966	1.000503108611029	0.9999967491752466	0.9999764481178604	0.9999371414211795	0.9998839317590253	0.9998190332534833	0.9997495386739066	0.9996889560466778	0.9996381017248874	0.9985393967715316
petals_n128	data/petals_n128.npz	0.001746428235623811	1.6654802124667138	0.34796238244514105	1.0005526378522072	0.9999968211747373	0.9999766076623969	0.9999373312132818	0.9998840419737628	0.9998190405143512	0.9997494170767611	0.9996887691283645	0.9996378377585485	0.9985601322079031
petals_n128	data/petals_n128.npz	0.001894759527578914	1.6654321665050948	0.3510971786833856	1.0006111828989974	0.9999968933171048	0.999976766612571	0.999937517354054	0.9998841488104544	0.9998190434135305	0.9997492923544984	0.9996885803280178	0.9996375731219229	0.9985876096893418
petals_n128	data/petals_n128.npz	0.0020700972751704757	1.6653841264489428	0.3542319749216301	1.0006812020927667	0.9999969656189217	0.9999769247952495	0.9999376997155343	0.9998842521779729	0.9998190419403867	0.9997491645315013	0.9996883896809652	0.9996373078161572	0.9986226770821411
petals_n128	data/petals_n128.npz	0.002280072327646678	1.6653360905365273	0.3573667711598746	1.0007660561151446	0.999997038100997	0.9999770820537724	0.99993787820862	0.9998843520337386	0.9998190361400288	0.9997490336852013	0.9996881972579237	0.99963704184417	0.9986661980419564
petals_n128	data/petals_n128.npz	0.002535320107150234	1.6652880568365114	0.3605015673981191	1.0008704234280834	0.9999971107899217	0.9999772382654548	0.9999380528079969	0.9998844484135669	0.9998190261472157	0.9997488999788371	0.9996880031873212	0.9996367752116697	0.9987190080567805
petals_n128	data/petals_n128.npz	0.0028510448156131756	1.665240023230263	0.36363636363636365	1.00100094367255	0.9999971837204633	0.9999773933711114	0.9999382235940127	0.99988454148203	0.9998190122441744	0.9997487637181243	0.9996878076945102	0.9996365079289878	0.9987818475566187
petals_n128	data/petals_n128.npz	0.003249624738885447	1.6651919873918801	0.3667711598746082	1.0011672339153765	0.9999972569395624	0.9999775474264294	0.9999383908255414	0.999884631620725	0.9998189949633165	0.9997486254538719	0.9996876111742516	0.9996362400145513	0.9988552684764193
petals_n128	data/petals_n128.npz	0.0037651220556344303	1.6651439467656164	0.36990595611285265	1.001383530540433	0.9999973305136621	0.999977700694809	0.9999385550723573	0.9998847195903898	0.9998189752792948	0.9997484861787633	0.9996874143334697	0.9996359715020131	0.9989395187058774
petals_n128	data/petals_n128.npz	0.004451430673741893	1.665095898540443	0.3730407523510972	1.0016714168693688	0.999997404543497	0.9999778538237313	0.9999387174687286	0.9998848068463637	0.9998189549918229	0.9997483477332694	0.9996872184965098	0.9996357024562961	0.9990344265987496
petals_n128	data/petals_n128.npz	0.005397693140060469	1.6650478396216788	0.3761755485893417	1.002064513708394	0.9999974791970018	0.9999780082011241	0.999938880232374	0.9998848961987368	0.9998189375541648	0.9997482137267557	0.9996870263332431	0.999635433014576	0.999139333048429
petals_n128	data/petals_n128.npz	0.006903637767979828	1.664999766600099	0.3793103448275862	1.0026168479788256	0.9999975547899872	0.9999781667338146	0.9999390478187411	0.9998849933291329	0.9998189300716562	0.9997480919166116	0.9996868438817683	0.999635163511105	0.9992531291422848
petals_n128	data/petals_n128.npz	0.00929217833658296	1.6649516757203762	0.3824451410658307	1.003418054366369	0.9999976320053214	0.9999783357254471	0.9999392297810942	0.9998851107373772	0.9998189489039339	0.9997480016162239	0.999686687618927	0.9996348949792827	0.9993743941000329
petals_n128	data/petals_n128.npz	0.013312737424373503	1.6649035628542737	0.38557993730407525	1.0046190649715538	0.9999977125629944	0.9999785300319184	0.9999394489610417	0.9998852799702984	0.9998190393073122	0.9997480048100208	0.9996866213196783	0.9996346326120308	0.9995013800125814
petals_n128	data/petals_n128.npz	0.020726521572907924	1.6648554234936053	0.3887147335423197	1.0064550376491652	0.999997801595204	0.9999787898929485	0.9999397702758785	0.999885601153849	0.9998193763329678	0.9997484437758645	0.9996872929020205	0.9996349754834277	0.999629897928458
petals_n128	data/petals_n128.npz	0.03506242071708914	1.6648072528038187	0.39184952978056425	1.0090948606393308	0.9999979178925884	0.9999792506702548	0.999940439438251	0.9998865698088546	0.9998215492888421	0.999766727132015	0.9997404179314023	0.9996847684149863	0.9996340381592209
petals_n128	data/petals_n128.npz	0.05389887777792841	1.6647590458476325	0.3949843260188088	1.0112206886688109	0.999998150136836	0.9999805322860146	0.9999430325700462	0.9998962252655716	0.9998672373083508	0.9998148384046929	0.9997457067820029	0.9996851205437486	0.9996337728086796
petals_n128	data/petals_n128.npz	0.03505601228037665	1.6647107982267866	0.3981191222570533	1.0066189059060406	0.9999989165891481	0.9999852105588996	0.9999572670062464	0.9999284998764734	0.9998809411242997	0.9998163571385845	0.9997458534601229	0.9996849786039477	0.9996334974287283
petals_n128	data/petals_n128.npz	0.002494233266698881	1.6646625072623944	0.4012539184952978	1.000275425890441	0.9999998416008345	0.9999890077821989	0.9999642077287725	0.9999319580342525	0.9998815376125981	0.9998163688277705	0.9997456711014209	0.9996847457600998	0.9996332183295593
petals_n128	data/petals_n128.npz	3.696896408182688e-05	1.6646141722323846	0.4043887147335423	1.0000000502329878	0.9999992776501322	0.9999892401528013	0.9999645252790837	0.9999320553481489	0.9998814773274771	0.9998162124826748	0.99974543463746	0.9996844952725651	0.9996329378499564
petals_n128	data/petals_n128.npz	3.701293966756447e-05	1.6645657929855542	0.40752351097178685	1.0000000494062997	0.9999992691199154	0.9999892344313733	0.9999645067038284	0.9999320180396658	0.9998813869227765	0.9998160473299244	0.9997451947653562	0.9996842433822519	0.9996326566916888
petals_n128	data/petals_n128.npz	0.004122495640190004	1.6645173694019226	0.4106583072100313	1.000000049378745	0.9999992695124877	0.9999892280725553	0.9999644871906207	0.9999319803357175	0.9998812962832174	0.9998158818234152	0.9997449543121649	0.9996839910119883	0.9996323749085833
petals_n128	data/petals_n128.npz	0.004444177007508698	1.6594808522621431	0.41379310344827586	1.0000665679622833	0.999438855793538	0.9984124535005894	0.9955247798246926	0.9914741192544498	0.9863335830394678	0.9799983641200284	0.9732604990664937	0.9673084394868926	0.9632272203589949
petals_n128	data/petals_n128.npz	0.004825574815106338	1.6542663697076183	0.4169278996865204	1.0000646904509585	0.9994363473759459	0.998402796699827	0.9953655448485916	0.991126860945954	0.9857559332616788	0.979067263596399	0.9720209765280469	0.9659921927683001	0.9619603102038047
petals_n128	data/petals_n128.npz	0.0052860550968793895	1.6488589263810585	0.4200626959247649	1.0000627881503013	0.9994353363188608	0.99839247895595	0.9951949762953082	0.9907583323996318	0.9851398762129285	0.978038205988638	0.9706415764565436	0.9645585464504406	0.960574186050083
petals_n128	data/petals_n128.npz	0.005854217173738441	1.6432403448920894	0.4231974921630094	1.0000608571266887	0.9994360932780758	0.9983811657235921	0.9950135183530612	0.9903709595882834	0.9844891713073856	0.9768947157929292	0.969089135272513	0.9629798226336558	0.9590234566498257
petals_n128	data/petals_n128.npz	0.006573841672656817	1.6378405381474208	0.4263322884012539	1.0000588812444222	0.9994388758239261	0.9983685589351496	0.9948226853836324	0.989970153813382	0.9838143491634123	0.9756210376332324	0.967321268583944	0.9612150754497356	0.9572206970815815
petals_n128	data/petals_n128.npz	0.007514787451338343	1.6334707994073883	0.42946708463949845	1.0000568228235298	0.9994439078819328	0.9983544715480636	0.9946259200578097	0.9895661788643115	0.9831376073546159	0.9742098241275818	0.9652926408337219	0.9592042845272623	0.9549815706948114
petals_n128	data/petals_n128.npz	0.008794006118154828	1.6289867670083453	0.43260188087774293	1.0000546059934992	0.9994513562229618	0.9983389616130637	0.9944301525983424	0.9891771351805664	0.9824997745538684	0.9726781741270955	0.9629854292324399	0.9568529844481464	0.9519046752388162
petals_n128	data/petals_n128.npz	0.010618418567542883	1.624390821948707	0.43573667711598746	1.0000520857305841	0.9994613061101614	0.9983225879358368	0.9942486906301552	0.9888338543282824	0.9819692308231213	0.9710904073260598	0.9604862036957451	0.9539517813145096	0.947173119664519
petals_n128	data/petals_n128.npz	0.013377537691284913	1.6196899515470158	0.438871473354232	1.0000489871355347	0.9994737382377884	0.9983069324612657	0.9941067037511946	0.9885880817549262	0.9816524224227376	0.9695698386375187	0.9580438199903522	0.9499787437179947	0.9392955418852852
petals_n128	data/petals_n128.npz	0.017851780545211405	1.614898543489421	0.44200626959247646	1.0000447796777516	0.9994885062263422	0.9982957430988606	0.9940519460085032	0.9885257050735488	0.9817050751084326	0.9682665203717775	0.9558896200384164	0.9439714765134793	0.9255427001549286
petals_n128	data/petals_n128.npz	0.02565676722087393	1.6100427209397765	0.445141065830721	1.0000384113218013	0.9995053012398767	0.9982976052933248	0.9941763943757298	0.9887838742968524	0.9823352760270284	0.9672588242127936	0.9539871092050972	0.9343400569046668	0.9001951103618704
petals_n128	data/petals_n128.npz	0.03965799030204965	1.6051668554671776	0.4482758620689655	1.0000278492643433	0.9995235631537761	0.9983327199939477	0.9946581246622024	0.9895501430190227	0.9837491178093877	0.9663879116825677	0.9520773532304782	0.9179272604153792	0.8493619691429861
petals_n128	data/petals_n128.npz	0.058607767160939066	1.600342494901862	0.45141065830721006	1.0000107233338367	0.9995426868224886	0.9984533355037019	0.9957823714101988	0.990955123737964	0.9859225785692964	0.9650716091565583	0.9497570034693731	0.887496117919319	0.7366004900364078
petals_n128	data/petals_n128.npz	0.048955607903899835	1.5956767560447749	0.45454545454545453	0.9999965890493828	0.9995708229183236	0.9988238805760644	0.9974529271996446	0.9929228082015649	0.9882838364770967	0.9622537779606463	0.9464023648324827	0.8247470017346927	0.48488341003905167
petals_n128	data/petals_n128.npz	0.06090287570396839	1.5915924887453072	0.45768025078369906	1.0000111007975494	0.9996876570187306	0.9994944929933801	0.9985332815384194	0.995497494067691	0.9899250939468873	0.9566351990804944	0.9409023448673918	0.6822052100824526	0.12748482472430336
petals_n128	data/petals_n128.npz	0.036144791673896726	1.5897130765927743	0.4608150470219436	1.0000332556299685	0.999868816259781	0.9997542613059595	0.9991313840809412	0.9979881447975932	0.9908155971278417	0.9469933789999074	0.9312282511127505	0.38162214702582953	0.0022003662140974113
petals_n128	data/petals_n128.npz	0.02211229231057326	1.5875003003287154	0.46394984326018807	1.0001011325528313	0.9999205709113932	0.9998382785621516	0.9996697741858462	0.9987893782871657	0.9918170140964953	0.9312190633210665	0.9128736664807319	0.06051308064654347	6.961940455943039e-05
petals_n128	data/petals_n128.npz	0.0337235566141529	1.5846400579638347	0.4670846394984326	1.0001180219503152	0.9999359949944069	0.9998698458294722	0.9997940487151927	0.9988246868977461	0.9936997467110777	0.9040110534136833	0.8748472619149823	0.000249175354807222	6.471413883210422e-05
petals_n128	data/petals_n128.npz	0.05254783518042139	1.5808280945608297	0.4702194357366771	1.0001207580720726	0.9999582568635879	0.9998966227352704	0.9998228956651307	0.9988105763819012	0.9964025351912066	0.8499328647617131	0.7901307552341281	6.674962264872305e-05	3.6845536225897795e-05
petals_n128	data/petals_n128.npz	0.05978315330829076	1.5762553429758404	0.47335423197492166	1.0001236858723215	0.999982218180277	0.9999451019437976	0.9998451299671876	0.9988254726172928	0.998795792338673	0.7275320794050459	0.5935349621847206	6.758400093934472e-05	1.712324142923985e-05
petals_n128	data/petals_n128.npz	0.045037898569290476	1.5731249112204415	0.47648902821316613	1.0001265191995683	0.9999965649784214	0.9999891922380816	0.9998637420180474	0.9998552956256129	0.998780622693386	0.4559974271707696	0.23848876892317278	6.844309970744007e-05	1.0617783266813736e-05
petals_n128	data/petals_n128.npz	0.005123484248114144	1.5724693111940982	0.47962382445141066	1.0001289914718468	0.9999996643722938	0.9999982594885791	0.999990786073905	0.999863103040279	0.9987649696052191	0.10217209505242636	0.013901116726172065	6.932654041981444e-05	1.061912264443865e-05
petals_n128	data/petals_n128.npz	0.0003116888257627571	1.5722962664318496	0.4827586206896552	1.0001312540959815	0.9999998435130208	0.9999986876804652	0.9999958746912173	0.9998638173488074	0.9987488670306811	0.0010715633517870513	7.023483722944105e-05	1.0620523007674104e-05	2.721439759967738e-06
petals_n128	data/petals_n128.npz	0.0003158576045136585	1.5721275513974216	0.48589341692789967	1.0001335443134274	0.9999998450688816	0.9999986913764429	0.9999959097112022	0.9998639857967372	0.9987323188288298	7.116876502928587e-05	1.0621130674089408e-05	1.327471499240688e-09	1.5464858693899494e-13
petals_n128	data/petals_n128.npz	0.0003201393708684106	1.5719572117528047	0.4890282131661442	1.000135902654795	0.9999998454224925	0.9999986918373317	0.9999959097617876	0.999864162021721	0.998715309870058	7.212934686758048e-05	1.062084082912313e-05	1.540274564102488e-13	8.769434142010364e-14
petals_n128	data/petals_n128.npz	0.00032453871071901546	1.5717852033237754	0.49216300940438873	1.0001383323427142	0.9999998457769891	0.99999869229923	0.9999959098116493	0.9998643511725369	0.9986978210370357	7.31176936873346e-05	1.0619626470612583e-05	1.5371077227882878e-13	8.744261062186144e-14
petals_n128	data/petals_n128.npz	0.00032906045882198165	1.5716114825730565	0.4952978056426332	1.0001408364309265	0.9999998461323866	0.999998692762158	0.9999959098608139	0.9998645535691785	0.9986798321340069	7.413497745444057e-05	1.0617460587032464e-05	1.539420321921303e-13	8.733519410221607e-14
petals_n128	data/petals_n128.npz	0.0003337097147293985	1.5714360041513704	0.49843260188087773	1.0001434181431028	0.9999998464887023	0.9999986932261333	0.999995909909268	0.999864769538489	0.9986613218402212	7.51824350349508e-05	1.0614315438623628e-05	1.5396243410784383e-13	8.713826406441673e-14
petals_n128	data/petals_n128.npz	0.00033849186185153405	1.5712587207967863	0.5015673981191222	1.0001460808845537	0.9999998468459528	0.9999986936911734	0.9999959099569978	0.9998649994143145	0.9986422676316183	7.626137268791019e-05	1.0610162533026685e-05	1.5400506957103734e-13	8.68868942998113e-14
petals_n128	data/petals_n128.npz	0.00034341258697161386	1.5710795832272813	0.5047021943573667	1.0001488282549023	0.9999998472041552	0.999998694157298	0.9999959100039859	0.9998652435376595	0.9986226456959457	7.73731709306232e-05	1.0604972597124364e-05	1.5405904570230332e-13	8.65054766061798e-14
petals_n128	data/petals_n128.npz	0.0003484779016103775	1.5708985400257838	0.5078369905956113	1.0001516640618235	0.9999998475633277	0.9999986946245247	0.9999959100502186	0.9998655022568416	0.9986024308406701	7.85192898175892e-05	1.059871554788427e-05	1.5413035962275872e-13	8.626214575833421e-14
petals_n128	data/petals_n128.npz	0.00035369416502937953	1.570715537517046	0.5109717868338558	1.0001545923359478	0.99999984792349	0.999998695092876	0.9999959100956791	0.9998657759276613	0.9985815963929328	7.970127467201307e-05	1.0591360462789772e-05	1.5419413888825361e-13	8.602255928092214e-14
petals_n128	data/petals_n128.npz	0.00035906811033711134	1.5705305196356745	0.5141065830721003	1.000157617347044	0.9999998482846619	0.9999986955623724	0.9999959101403534	0.9998660649135763	0.9985601140907789	8.092076231629179e-05	1.0582875547042697e-05	1.542358768718077e-13	8.579028615655465e-14
petals_n128	data/petals_n128.npz	0.0003646068712775405	1.5703434277845283	0.5172413793103449	1.0001607436216293	0.9999998486468644	0.9999986960330379	0.9999959101842232	0.9998663695858933	0.9985379539647448	8.217948785160194e-05	1.0573228099322225e-05	1.542982440163634e-13	8.554738102623855e-14
petals_n128	data/petals_n128.npz	0.00037031801244980005	1.5701542006826525	0.5203761755485894	1.0001639759621221	0.9999998490101191	0.9999986965048931	0.9999959102272723	0.999866690323959	0.9985150842087966	8.347929204461869e-05	1.0562384475414122e-05	1.543566151141592e-13	8.530006506198191e-14
petals_n128	data/petals_n128.npz	0.0003762095629514918	1.5699627742018079	0.5235109717868338	1.0001673194677283	0.9999998493744497	0.9999986969779662	0.9999959102694853	0.9998670275153817	0.9984914710395107	8.482212938452551e-05	1.0550310049285114e-05	1.5442985100151576e-13	8.514215958925809e-14
petals_n128	data/petals_n128.npz	0.0003822900502965989	1.5697690811905716	0.5266457680250783	1.0001707795572214	0.9999998497398788	0.9999986974522804	0.9999959103108426	0.9998673815562492	0.9984670785422178	8.621007688302557e-05	1.0536969171514764e-05	1.5450860982979108e-13	8.479845310144227e-14
petals_n128	data/petals_n128.npz	0.0003885685411928474	1.5695730512848596	0.5297805642633229	1.0001743619938428	0.9999998501064326	0.9999986979278644	0.999995910351329	0.9998677528513817	0.9984418685027073	8.7645343695555e-05	1.0522325125945137e-05	1.5454467707177016e-13	8.455311750834229e-14
petals_n128	data/petals_n128.npz	0.0003950546831701253	1.5693746107036115	0.5329153605015674	1.0001780729125296	0.9999998504741371	0.9999986984047463	0.9999959103909254	0.9998681418145899	0.9984158002228909	8.91302816575181e-05	1.0506340081788667e-05	1.546244821443898e-13	8.428317204749584e-14
petals_n128	data/petals_n128.npz	0.0004017587521840882	1.5691736820282427	0.5360501567398119	1.0001819188497447	0.9999998508430195	0.9999986988829561	0.9999959104296134	0.9998685488689623	0.99838883031862	9.066739683413553e-05	1.0488975043828133e-05	1.5468675935613968e-13	8.403535138901139e-14
petals_n128	data/petals_n128.npz	0.00040869170414530357	1.5689701839642927	0.5391849529780565	1.0001859067761976	0.9999998512131096	0.9999986993625248	0.9999959104673759	0.9998689744471746	0.9983609124976451	9.225936220111944e-05	1.0470189798508391e-05	1.5474493132211686e-13	8.377628779983323e-14
petals_n128	data/petals_n128.npz	0.00041586522975663957	1.5687640310835393	0.542319749216301	1.0001900441327807	0.9999998515844368	0.9999986998434865	0.9999959105041929	0.9998694189918313	0.9983319973153929	9.390903158551183e-05	1.0449942855239934e-05	1.5492187704263723e-13	8.35006371079901e-14
petals_n128	data/petals_n128.npz	0.0004232918198262587	1.5685551335446495	0.5454545454545454	1.0001943388701091	0.9999998519570331	0.9999987003258747	0.9999959105400458	0.9998698829558323	0.9983020319059815	9.561945501670934e-05	1.042819138692034e-05	1.5492377146199536e-13	8.323116172545326e-14
petals_n128	data/petals_n128.npz	0.0004309848314385216	1.568343396790201	0.54858934169279	1.0001987994920667	0.9999998523309325	0.9999987008097269	0.9999959105749143	0.99987036680278	0.9982709596854918	9.739389564886534e-05	1.0404891160894631e-05	1.550401464094055e-13	8.296791025558535e-14
petals_n128	data/petals_n128.npz	0.0004389585645246775	1.5681287212176633	0.5517241379310345	1.0002034351038673	0.9999998527061695	0.9999987012950811	0.9999959106087785	0.9998708710074254	0.998238720024154	9.923584845336371e-05	1.0379996468973533e-05	1.550139918616158e-13	8.270286486201284e-14
petals_n128	data/petals_n128.npz	0.0004472283456121936	1.567911001821628	0.554858934169279	1.0002082554651612	0.9999998530827824	0.9999987017819781	0.9999959106416199	0.999871396056162	0.9982052478835842	0.0001011490608922446	1.0353460050270244e-05	1.5508450132951639e-13	8.242732271088323e-14
petals_n128	data/petals_n128.npz	0.00045581062184883053	1.567690127804245	0.5579937304075235	1.0002132710488172	0.9999998534608096	0.9999987022704612	0.9999959106734166	0.9998719424475684	0.9981704734146994	0.0001031375558225881	1.0325233007301474e-05	1.551354322120612e-13	8.225154805444875e-14
petals_n128	data/petals_n128.npz	0.0004647230614725671	1.567465982150463	0.5611285266457681	1.0002184931061169	0.9999998538402912	0.999998702760575	0.9999959107041472	0.9998725106930086	0.9981343215112869	0.00010520565691809024	1.0295264718699547e-05	1.552325747807608e-13	8.187029838489281e-14
petals_n128	data/petals_n128.npz	0.0004739846709733104	1.5672384411641924	0.5642633228840125	1.0002239337391547	0.9999998542212712	0.9999987032523673	0.9999959107337911	0.9998731013173021	0.9980967113134561	0.00010735801692779955	1.0263502740363403e-05	1.5539140023899952e-13	8.157530199611719e-14
petals_n128	data/petals_n128.npz	0.0004836159218628508	1.567007373961073	0.567398119122257	1.0002296059814253	0.9999998546037963	0.9999987037458887	0.9999959107623271	0.9998737148594665	0.9980575556543494	0.00010959964915157774	1.0229892702000254e-05	1.5546114349543747e-13	8.128103486994159e-14
petals_n128	data/petals_n128.npz	0.000493638892111142	1.5667726419128958	0.5705329153605015	1.0002355238876524	0.9999998549879126	0.9999987042411933	0.9999959107897322	0.9998743518735413	0.99801676044245	0.00011193596256119827	1.0194378193487802e-05	1.5546384222133448e-13	8.09878121423996e-14
petals_n128	data/petals_n128.npz	0.000504077426393222	1.5665340980381202	0.5736677115987461	1.0002417026341566	0.9999998553736734	0.9999987047383357	0.999995910815986	0.9998750129295109	0.997974223970667	0.00011437280106475488	1.0156900642014234e-05	1.555686968241266e-13	8.069989834831299e-14
petals_n128	data/petals_n128.npz	0.0005149573142151598	1.5662915863321216	0.5768025078369906	1.0002481586311869	0.9999998557611313	0.9999987052373773	0.9999959108410645	0.9998756986143279	0.9979298361419258	0.00011691648749327665	1.0117399178623292e-05	1.5559074766394913e-13	8.040235317348174e-14
petals_n128	data/petals_n128.npz	0.0005263064896135854	1.566044941029959	0.5799373040752351	1.000254909648937	0.9999998561503427	0.9999987057383792	0.999995910864945	0.9998764095330642	0.9978834775993892	0.00011957387297786662	1.0075810492815561e-05	1.5562789514517865e-13	8.008412064521618e-14
petals_n128	data/petals_n128.npz	0.0005381552571365777	1.5657939857933956	0.5830721003134797	1.000261974959201	0.9999998565413686	0.9999987062414114	0.9999959108876041	0.9998771463101904	0.9978350187474045	0.00012235239249830824	1.0032068674409153e-05	1.557076632407933e-13	7.977505085223009e-14
petals_n128	data/petals_n128.npz	0.0005505365452971432	1.5655385328127434	0.5862068965517241	1.0002693754949759	0.9999998569342742	0.999998706746543	0.9999959109090205	0.9998779095910096	0.9977843186469967	0.00012526012751433208	9.986105040835473e-06	1.557837456468532e-13	7.945027048917677e-14
petals_n128	data/petals_n128.npz	0.000563486193803047	1.5652783818126779	0.5893416927899686	1.0002771340307077	0.9999998573291254	0.9999987072538506	0.9999959109291677	0.9998787000432693	0.9977312237668898	0.00012830587674495477	9.937847948611058e-06	1.5584429769909073e-13	7.913151964736165e-14
petals_n128	data/petals_n128.npz	0.0005770432788262516	1.5650133189495474	0.5924764890282131	1.0002852753863403	0.9999998577259958	0.9999987077634138	0.999995910948024	0.9998795183589585	0.9976755665677365	0.00013149923635136473	9.88722258664189e-06	1.5592471531538858e-13	7.889663001925223e-14
petals_n128	data/petals_n128.npz	0.0005912504820924481	1.5647431155857985	0.5956112852664577	1.0002938266589014	0.9999998581249601	0.9999987082753198	0.9999959109655637	0.999880365256328	0.9976171638932112	0.00013485069099647377	9.834150750212692e-06	1.5599887644744122e-13	7.852851930651e-14
petals_n128	data/petals_n128.npz	0.0006061545123075675	1.5644675269248438	0.5987460815047022	1.000302817486027	0.9999998585261004	0.9999987087896582	0.9999959109817634	0.9998812414821581	0.9975558151368239	0.00013837171752918562	9.778550591691936e-06	1.5608467188529755e-13	7.811827483632299e-14
petals_n128	data/petals_n128.npz	0.0006218065859923128	1.56418629048705	0.6018808777429467	1.0003122803466509	0.9999998589295047	0.9999987093065279	0.9999959109966007	0.9998821478143068	0.9974913001474295	0.00014207490336223575	9.720336349078187e-06	1.5615256580677586e-13	7.77755249683259e-14
petals_n128	data/petals_n128.npz	0.0006382629769132879	1.563899124404331	0.6050156739811913	1.0003222509050786	0.9999998593352638	0.9999987098260316	0.9999959110100489	0.9998830850645682	0.997423376829375	0.00014597408200767436	9.659418042043522e-06	1.562121929434497e-13	7.740034110459858e-14
petals_n128	data/petals_n128.npz	0.0006555856497978968	1.5636057255070521	0.6081504702194357	1.0003327684058763	0.9999998597434766	0.9999987103482814	0.9999959110220841	0.9998840540818943	0.9973517783845506	0.0001500844887150323	9.595701141627458e-06	1.5631528906717547e-13	7.71310919674263e-14
petals_n128	data/petals_n128.npz	0.0006738429887927273	1.5633057671724275	0.6112852664576802	1.0003438761284718	0.9999998601542482	0.9999987108733954	0.9999959110326837	0.9998850557560148	0.9972762101330341	0.00015442293974259996	9.529086201426363e-06	1.5639615205820774e-13	7.665434696982674e-14
petals_n128	data/petals_n128.npz	0.0006931106398002938	1.5629988968981634	0.6144200626959248	1.0003556219122092	0.9999998605676919	0.9999987114015009	0.9999959110418235	0.9998860910215189	0.9971963458360218	0.0001590080395139197	9.459468449882545e-06	1.5645491280963489e-13	7.62594554201508e-14
petals_n128	data/petals_n128.npz	0.000713472488671958	1.5626847335585312	0.6175548589341693	1.000368058764797	0.9999998609839272	0.999998711932736	0.9999959110494795	0.9998871608624539	0.9971118234286297	0.00016386042080181597	9.386737337573069e-06	1.565380587085465e-13	7.585318425505906e-14
petals_n128	data/petals_n128.npz	0.0007350218004244135	1.5623628642921623	0.6206896551724138	1.0003812455699133	0.9999998614030836	0.999998712467246	0.999995911055629	0.9998882663175178	0.9970222400502146	0.00016900302418375405	9.310776032990061e-06	1.568335709685553e-13	7.553438741505993e-14
petals_n128	data/petals_n128.npz	0.0007578625494264328	1.5620328409611839	0.6238244514106583	1.000395247913148	0.999999861825301	0.9999987130051889	0.9999959110602513	0.9998894084859227	0.9969271462349092	0.00017446142438843056	9.231460859719526e-06	1.5675433179025967e-13	7.50037957945041e-14
petals_n128	data/petals_n128.npz	0.0007821109812727304	1.561694176109553	0.6269592476489029	1.0004101390498257	0.9999998622507263	0.9999987135467374	0.9999959110633226	0.9998905885340217	0.9968260390938211	0.00018026421287306073	9.148660667553113e-06	1.5679891903645138e-13	7.457650284934937e-14
petals_n128	data/petals_n128.npz	0.0008078974530435239	1.5613463383339663	0.6300940438871473	1.000426001043686	0.9999998626795225	0.999998714092072	0.9999959110648264	0.999891807702819	0.996718354280893	0.0001864434481415936	9.062236126547245e-06	1.5685433063343506e-13	7.412103054147301e-14
petals_n128	data/petals_n128.npz	0.0008353686115793537	1.5609887469628978	0.6332288401253918	1.0004429261123131	0.9999998631118605	0.9999987146413926	0.9999959110647407	0.9998930673164843	0.9966034564843274	0.00019303518805769706	8.972038933985835e-06	1.569662131348663e-13	7.36568681643827e-14
petals_n128	data/petals_n128.npz	0.0008646899827301564	1.5606207659171143	0.6363636363636364	1.0004610182239932	0.9999998635479282	0.9999987151949147	0.9999959110630505	0.9998943687920196	0.9964806281215849	0.00020008012190887847	8.877910919655474e-06	1.571493235872152e-13	7.317074219260231e-14
petals_n128	data/petals_n128.npz	0.0008960490663078743	1.5602416965973984	0.6394984326018809	1.000480395001972	0.9999998639879286	0.9999987157528716	0.999995911059742	0.9998957136502565	0.9963490558337472	0.00020762432446433927	8.779683034605347e-06	1.5716027885795191e-13	7.264803846012373e-14
petals_n128	data/petals_n128.npz	0.0009296590516149091	1.5598507696104347	0.6426332288401254	1.000501190006612	0.9999998644320799	0.9999987163155161	0.9999959110548029	0.999897103528395	0.9962078142687306	0.00021572016006759224	8.67717420428216e-06	1.572307496103634e-13	7.213727306784814e-14
petals_n128	data/petals_n128.npz	0.0009657633051414098	1.5594471350999406	0.64576802507837	1.0005235554848793	0.9999998648806215	0.9999987168831241	0.9999959110482255	0.9998985401943252	0.9960558465042111	0.0002244273723335523	8.570190021876946e-06	1.5733682926086774e-13	7.158761760327991e-14
petals_n128	data/petals_n128.npz	0.0010046408216810652	1.5590298513942071	0.6489028213166145	1.0005476657013317	0.9999998653338124	0.9999987174559989	0.9999959110400058	0.9999000255630235	0.995891940279084	0.00023381440489863263	8.458521260002133e-06	1.5744456860392073e-13	7.101459668365791e-14
petals_n128	data/petals_n128.npz	0.0010466128846022015	1.5585978716096194	0.6520376175548589	1.0005737209974614	0.9999998657919348	0.9999987180344687	0.9999959110301454	0.9999015617153753	0.995714698961266	0.00024396001168554686	8.34194216077866e-06	1.5757131086815774e-13	7.040752476249602e-14
petals_n128	data/petals_n128.npz	0.0010920512594254721	1.558150027757234	0.6551724137931034	1.000601952769672	0.9999998662552995	0.9999987186188961	0.9999959110186534	0.9999031509198457	0.9955225058578037	0.00025495523250354914	8.220208472368938e-06	1.5773719761746323e-13	6.978461853682126e-14
petals_n128	data/petals_n128.npz	0.0011413883420835203	1.5576850117790504	0.658307210031348	1.0006326296145205	0.999999866724244	0.9999987192096802	0.9999959110055433	0.9999047956575038	0.9953134800395516	0.000266905833079719	8.093055179920836e-06	1.578109842729769e-13	6.913188397404743e-14
petals_n128	data/petals_n128.npz	0.0011951298234620677	1.55720135278247	0.6614420062695925	1.0006660649688133	0.9999998671991422	0.9999987198072592	0.999995910990843	0.9999064986510138	0.9950854212626769	0.0002799353401893957	7.960193875135818e-06	1.578645372214314e-13	6.842926568421407e-14
petals_n128	data/petals_n128.npz	0.0012538706189538127	1.5566973895318712	0.664576802507837	1.0007026266802297	0.999999867680404	0.9999987204121211	0.999995910974588	0.9999082628983594	0.9948357407581571	0.00029418884576386007	7.821309691179455e-06	1.5799208927099744e-13	6.769171356068899e-14
petals_n128	data/petals_n128.npz	0.0013183150774881346	1.5561712369757132	0.6677115987460815	1.0007427490934924	0.9999998681684855	0.999998721024804	0.9999959109568337	0.9999100917122061	0.9945613735333098	0.00030983781363698237	7.676057716871898e-06	1.5811296792310582e-13	6.690879850716503e-14
petals_n128	data/petals_n128.npz	0.0013893028543137782	1.5556207452082729	0.670846394984326	1.0007869484459504	0.9999998686638902	0.9999987216459127	0.9999959109376517	0.9999119887660687	0.9942586662445448	0.00032708620624020035	7.5240587787988485e-06	1.5823625574048592e-13	6.618753506946221e-14
petals_n128	data/petals_n128.npz	0.0014678423653254594	1.5550434487462905	0.6739811912225705	1.0008358426618045	0.9999998691671788	0.9999987222761209	0.9999959109171352	0.9999139581486873	0.9939232324437521	0.00034617836700168717	7.3648944548291605e-06	1.5838674541014708e-13	6.518980215575852e-14
petals_n128	data/petals_n128.npz	0.0015551545065266386	1.5544365032826222	0.677115987460815	1.0008901770575602	0.9999998696789795	0.9999987229161871	0.9999959108954107	0.9999160044283911	0.9935497637437777	0.00036740926413160083	7.198101148547957e-06	1.585416129446051e-13	6.436564814310578e-14
petals_n128	data/petals_n128.npz	0.0016527304543765557	1.5537966060717394	0.6802507836990596	1.0009508580861928	0.9999998701999978	0.9999987235669683	0.9999959108726414	0.9999181327296872	0.9931317806786094	0.0003911379486043028	7.02316300285362e-06	1.5870493944144504e-13	6.323063997698178e-14
petals_n128	data/petals_n128.npz	0.0017624090456657376	1.5531198946692661	0.6833855799373041	1.0010189981541187	0.9999998707310294	0.9999987242294403	0.9999959108490396	0.9999203488248902	0.9926612999381751	0.0004178054440004385	6.839503380966456e-06	1.5899542243880226e-13	6.701114205222193e-14
petals_n128	data/petals_n128.npz	0.0018864817979657462	1.5524018166785887	0.6865203761755486	1.0010959759029838	0.9999998712729763	0.999998724904718	0.9999959108248809	0.999922659244366	0.9921283839198696	0.00044795883318332657	6.6464745549666124e-06	1.591498979239279e-13	7.460683202635564e-14
petals_n128	data/petals_n128.npz	0.00202783759325065	1.5516369601190518	0.6896551724137931	1.0011835184172098	0.9999998718268693	0.999998725594086	0.9999959108005253	0.9999250714099621	0.9915205219861201	0.0004822841421575087	6.4433451494978444e-06	1.5946260911716522e-13	8.351195656676386e-14
petals_n128	data/petals_n128.npz	0.002190165305192359	1.5508188294867433	0.6927899686520376	1.0012838150293377	0.9999998723938915	0.9999987262990363	0.9999959107764436	0.9999275937974516	0.9908217667787496	0.0005216519206041925	6.22928475282381e-06	1.5987094330988417e-13	9.409519330996099e-14
petals_n128	data/petals_n128.npz	0.002381786558234537	1.5499395456481828	0.6959247648902821	1.001399677479118	0.9999998729754151	0.9999987270213172	0.9999959107532608	0.9999302361354344	0.9900115070644054	0.0005671814803540536	6.003344932847498e-06	1.6049326289380597e-13	1.0654936032011809e-13
petals_n128	data/petals_n128.npz	0.0026098502386932253	1.5489894369022754	0.6990595611285266	1.0015347694071364	0.9999998735730428	0.9999987277630028	0.9999959107318094	0.9999330096501867	0.9890626895791328	0.0006203330979420818	5.764435683277642e-06	1.6169444694852298e-13	1.2122647558057698e-13
petals_n128	data/petals_n128.npz	0.002880610704776648	1.5479564712892657	0.7021943573667712	1.001693941783723	0.9999998741886662	0.9999987285265807	0.9999959107132141	0.9999359273683411	0.9879391855355625	0.0006830430450371656	5.511296052443699e-06	1.6485283434361212e-13	1.375763552077628e-13
petals_n128	data/petals_n128.npz	0.0032065328339427154	1.546825451918862	0.7053291536050157	1.0018837340024815	0.9999998748245484	0.9999987293150852	0.9999959106990267	0.9999390044919404	0.9865917937766152	0.0007579257870496343	5.24245739803963e-06	1.7637827918549214e-13	1.5035113825750742e-13
petals_n128	data/petals_n128.npz	0.003605217229984427	1.54557684925531	0.7084639498432602	1.0021131407166615	0.9999998754834377	0.9999987301322866	0.9999959106914266	0.9999422588625254	0.984952005435198	0.0008485843074779263	4.956197440232109e-06	2.0258834324910223e-13	1.5497435091477692e-13
petals_n128	data/petals_n128.npz	0.004102232408189316	1.544185060731209	0.7115987460815048	1.0023948169259118	0.9999998761687368	0.999998730982983	0.9999959106935572	0.9999457115305552	0.9829219682679946	0.0009600995418459919	4.650483223388998e-06	2.408963751375207e-13	1.5653939401726985e-13
petals_n128	data/petals_n128.npz	0.004735973025122373	1.5426157365257185	0.7147335423197492	1.0027470277250572	0.9999998768847612	0.9999987318734577	0.9999959107100906	0.9999493874383176	0.9803577498244994	0.0010998259037487293	4.322901819346562e-06	2.9300543334782865e-13	1.5729475771875238e-13
petals_n128	data/petals_n128.npz	0.005566387380764412	1.5408215237832086	0.7178683385579937	1.003196903882836	0.9999998776371728	0.9999987328122777	0.9999959107482564	0.9999533161948436	0.9770402620764675	0.0012787277277656348	3.9705805901547705e-06	3.6454409857505964e-13	1.5778708630969905e-13
petals_n128	data/petals_n128.npz	0.006691521124057666	1.5402506160590899	0.7210031347962382	1.0037860607362075	0.9999998784337256	0.9999987338117087	0.9999959108197968	0.9999575328339959	0.9726223120338421	0.001513705378141435	3.590108136990907e-06	4.653625169230826e-13	1.5815093805661536e-13
petals_n128	data/petals_n128.npz	0.00828090354484729	1.5402350834466139	0.7241379310344828	1.0045806125544323	0.9999998792857246	0.9999987348905431	0.9999959109450239	0.9999620782045291	0.9665267415228527	0.0018317924938719525	3.1774941260156605e-06	6.131419706934871e-13	1.5863168855961086e-13
petals_n128	data/petals_n128.npz	0.010647977162577343	1.5402213037314132	0.7272727272727273	1.005689451754272	0.9999998802111252	0.9999987360802665	0.9999959111621101	0.9999669979689035	0.9577375456655105	0.002277970070576313	2.7282843842033196e-06	8.395528070383701e-13	1.587076278461852e-13
petals_n128	data/petals_n128.npz	0.01442032113252417	1.5402094768736363	0.7304075235109718	1.0072973817372088	0.9999998812421093	0.999998737440391	0.9999959115514007	0.999972337275934	0.9443385658926049	0.002929857433237813	2.238180088870199e-06	1.2067194133744058e-12	1.5892079278523336e-13
petals_n128	data/petals_n128.npz	0.0209700251824846	1.5401998329021762	0.7335423197492164	1.0097178987147535	0.9999998824467696	0.9999987391033544	0.9999959123122713	0.9999781225127619	0.922405651901118	0.003923354696040167	1.7052296895196537e-06	1.842967065521573e-12	1.591024401112749e-13
petals_n128	data/petals_n128.npz	0.033485306150724495	1.5401926136286552	0.7366771159874608	1.0134149671896038	0.9999998840051522	0.9999987414386176	0.9999959140887593	0.9999843042723491	0.88310679471347	0.005476796861780379	1.1369496491359902e-06	3.027051510647906e-12	1.5939491165612204e-13
petals_n128	data/petals_n128.npz	0.05792131417949346	1.5401879878166511	0.7398119122257053	1.0184855943487772	0.9999998865595322	0.9999987458904482	0.9999959203969024	0.9999905855424983	0.8046886947399517	0.007732712300396738	5.72302246298874e-07	5.328310813609275e-12	1.5948727122026638e-13
petals_n128	data/petals_n128.npz	0.08196886140585488	1.54018576981212	0.7429467084639498	1.020828533116006	0.9999998935573169	0.9999987629797972	0.9999962289602397	0.9999957116767269	0.6335444856746775	0.009217375663079903	1.3281156654621142e-07	9.270823530679896e-12	1.5964198370991601e-13
petals_n128	data/petals_n128.npz	0.036700314492523825	1.5401849712062068	0.7460815047021944	1.0084972776815653	0.9999999300000525	0.9999991335241567	0.9999985787370747	0.9999958873881066	0.30240959560858927	0.0041368051986777135	1.224568536249323e-08	1.1443516654031782e-11	1.5985900197944272e-13
petals_n128	data/petals_n128.npz	0.0011094886207113337	1.5401844617379092	0.7492163009404389	1.0001104236589855	0.9999999869358285	0.9999995217542388	0.9999986618994406	0.9999958901887229	0.029227594262514006	5.605266174207349e-05	3.434814170823139e-09	6.333833883654725e-12	1.5982028290839275e-13
petals_n128	data/petals_n128.npz	1.2201221470491683e-06	1.5401839630898353	0.7523510971786834	1.000000003449321	0.9999999523077285	0.9999995308388184	0.9999986632000926	0.9999958900289602	2.50796013064212e-05	2.1272849534775124e-09	5.797064932923702e-11	3.8505682730813086e-12	1.5995553244169968e-13
petals_n128	data/petals_n128.npz	1.2202586285813594e-06	1.540183464438135	0.7554858934169278	1.0000000034080807	0.9999999521619062	0.9999995308361167	0.9999986631648152	0.999995889782895	2.4138128056064855e-09	3.985278813280629e-12	1.5982449150833725e-13	8.42480061978955e-14	1.1109623822010629e-14
petals_n128	data/petals_n128.npz	0.0009736459966710635	1.5401829657754769	0.7586206896551724	1.0000000034080756	0.9999999521618967	0.9999995308278901	0.9999986631286353	0.9999958895367367	2.413806051218934e-09	3.985158208181085e-12	1.599688781175303e-13	8.425569752187107e-14	9.36111619550314e-16
petals_n128	data/petals_n128.npz	0.0009934360919205084	1.5394665204676525	0.7617554858934169	1.0000172558496379	0.9998062844070519	0.9992766713857439	0.9983777144990138	0.9963883796059197	1.2203448456165201e-05	4.4956401139782533e-07	1.2974354013729996e-07	7.413038118170792e-08	2.0672926802580165e-16
petals_n128	data/petals_n128.npz	0.001014077963458824	1.5387404517560255	0.7648902821316614	1.0000173170489521	0.999804865046631	0.9992668335844503	0.9983543246414294	0.996310232294206	1.2249228684374555e-05	4.4810326971070087e-07	1.3543511613744546e-07	7.745582957590731e-08	2.593361908860711e-16
petals_n128	data/petals_n128.npz	0.0010356319416976972	1.538004509562738	0.768025078369906	1.000017378484461	0.9998034374521639	0.9992567383975955	0.9983303055996472	0.996228681912534	1.229515675420184e-05	4.4663499464548546e-07	1.4148576219156943e-07	8.097401541294005e-08	2.739527223094476e-16
petals_n128	data/petals_n128.npz	0.001058164565141915	1.5372584357093446	0.7711598746081505	1.0000174401726198	0.999802002085456	0.9992463791294965	0.9983056329864829	0.9961434952324527	1.234123425335282e-05	4.451601247432182e-07	1.4792513912886214e-07	8.46993370056128e-08	5.363801901190251e-16
petals_n128	data/petals_n128.npz	0.0010817494281613253	1.5365019637567436	0.774294670846395	1.0000175021323963	0.9998005594527714	0.9992357493179378	0.9982802812358674	0.9960544164827001	1.2387463272023235e-05	4.436798713896864e-07	1.5478590155476108e-07	8.864755767517949e-08	4.337239124125422e-16
petals_n128	data/petals_n128.npz	0.0011064681728772535	1.535734818872834	0.7774294670846394	1.0000175643856044	0.9997991101089282	0.9992248428320895	0.9982542235578425	0.9959611644781595	1.243384646994192e-05	4.4219580189693355e-07	1.6210403732937176e-07	9.283596715715104e-08	3.7361765687532064e-16
petals_n128	data/petals_n128.npz	0.0011324116532324749	1.5349567177360894	0.780564263322884	1.0000176269572962	0.9997976546619515	0.9992136539895666	0.998227431900076	0.9958634292903893	1.2480387152523284e-05	4.407099529953819e-07	1.6991923894192967e-07	9.728356717595573e-08	3.632265057057019e-16
petals_n128	data/petals_n128.npz	0.0011596813066524394	1.534167368484999	0.7836990595611285	1.000017689876199	0.9997961937783687	0.9992021776959532	0.9981998769193701	0.9957608683714205	1.252708935522995e-05	4.392249916874208e-07	1.7827530595194054e-07	1.0201128293677735e-07	3.0428690724181675e-16
petals_n128	data/petals_n128.npz	0.0011883907782976907	1.5333664707255499	0.786833855799373	1.0000177531752337	0.9997947281893012	0.9991904096107056	0.9981715279679053	0.9956531020225688	1.2573957937840828e-05	4.377444433817209e-07	1.8722056728229617e-07	1.0704220852307088e-07	2.563552027678561e-16
petals_n128	data/petals_n128.npz	0.0012186678508492338	1.532553715611526	0.7899686520376176	1.0000178168920986	0.9997932586974653	0.9991783463439209	0.9981423531004188	0.9955397080749204	1.2620998690092693e-05	4.362730277600906e-07	1.968083043225176e-07	1.1240188950327492e-07	2.1033464036063093e-16
petals_n128	data/petals_n128.npz	0.0012506567490324194	1.5317287860157083	0.7931034482758621	1.0000178810699532	0.9997917861853062	0.9991659856893021	0.9981123191106388	0.995420215616362	1.2668218450334105e-05	4.3481716286780966e-07	2.0709713203052576e-07	1.1811865208800219e-07	3.487653946302887e-16
petals_n128	data/petals_n128.npz	0.0012845209024829566	1.5308913568140747	0.7962382445141066	1.0000179457582066	0.9997903116244589	0.9991533268994058	0.9980813916078957	0.9952940975595824	1.2715625238214908e-05	4.3338574553681064e-07	2.1815125566642276e-07	1.242239856029457e-07	1.9395352867569362e-16
petals_n128	data/petals_n128.npz	0.0013204462762500897	1.530041095309984	0.799373040752351	1.0000180110134398	0.9997888360868473	0.999140371010342	0.9980495351483435	0.9951607617936243	1.276322840307759e-05	4.319914009626858e-07	2.3004044159745593e-07	1.307529909577894e-07	4.4263598233600865e-16
petals_n128	data/petals_n128.npz	0.0013586454021446582	1.529177661831382	0.8025078369905956	1.0000180769004812	0.9997873607577533	0.9991271212241469	0.9980167134397577	0.9950195405948133	1.2811038791110747e-05	4.306525623575668e-07	2.4283937694057215e-07	1.3774490727015721e-07	3.2612886779150495e-16
petals_n128	data/petals_n128.npz	0.0014015209707653904	1.5283007105415722	0.8056426332288401	1.0000181434936608	0.9997858869513051	0.9991135833584232	0.9979828896448119	0.9948696778861247	1.2859068933934314e-05	4.293970928170398e-07	2.5662575651049395e-07	1.4524373443674598e-07	4.2277380323556144e-16
petals_n128	data/petals_n128.npz	0.0014502871785594617	1.5274098905133875	0.8087774294670846	1.0000182108782978	0.9997844161289327	0.9990997663742782	0.9979480268155015	0.9947103138208957	1.2907333259313483e-05	4.28268933239813e-07	2.714756670830115e-07	1.5329897088674873e-07	2.720898621416052e-16
petals_n128	data/petals_n128.npz	0.0015028328765759175	1.526504847128067	0.8119122257053292	1.000018279152447	0.9997829499214934	0.9990856829953509	0.9979120885014459	0.9945404660176325	1.2955848330002993e-05	4.273410858728849e-07	2.874530367879479e-07	1.6196649442588107e-07	2.5763882113605565e-16
petals_n128	data/petals_n128.npz	0.0015596077556737416	1.5255852238746312	0.8150470219435737	1.0000183484289786	0.9997814901559557	0.9990713504326055	0.9978750395880418	0.9943590065749816	1.30046331133509e-05	4.2674285875977157e-07	3.0458531507761035e-07	1.713096183508128e-07	7.063766371171375e-16
petals_n128	data/petals_n128.npz	0.0016211329790960622	1.524650664643483	0.8181818181818182	1.0000184188380519	0.9997800388877728	0.9990567912318649	0.9978368474375514	0.9941646337314861	1.3053709285675573e-05	4.267217869425086e-07	3.228050854783482e-07	1.8140036521934606e-07	2.020679041798106e-16
petals_n128	data/petals_n128.npz	0.0016880155341289385	1.5237008166307036	0.8213166144200627	1.0000184905300786	0.9997785984404256	0.9990420342636025	0.9977974834286041	0.9939558366780156	1.3103101578076282e-05	4.2779516735556844e-07	3.418028263959225e-07	1.9232101375955505e-07	2.5363833930765284e-16
petals_n128	data/petals_n128.npz	0.0017609661228652335	1.5227353339980838	0.8244514106583072	1.0000185636793009	0.9997771714540434	0.9990271158775059	0.997756925018662	0.9937308515450771	1.3152838169135464e-05	4.3112324808383566e-07	3.6065897206077237e-07	2.041659876937333e-07	3.534406834922051e-16
petals_n128	data/petals_n128.npz	0.0018408216441837353	1.5217538824703318	0.8275862068965517	1.0000186384881136	0.9997757609455944	0.9990120812478057	0.9977151584917912	0.9934876059192942	1.3202951132163884e-05	4.3916310820639707e-07	3.771964947755038e-07	2.170441806021819e-07	5.032987072985359e-16
petals_n128	data/petals_n128.npz	0.001928573685925171	1.5207561450971478	0.8307210031347962	1.000018715192341	0.9997743703839761	0.9989969859395649	0.9976721826031637	0.9932236483151736	1.3253476946191871e-05	4.5516952469038314e-07	3.8848804023167954e-07	2.3108183710286227e-07	3.292375216008318e-16
petals_n128	data/petals_n128.npz	0.0020254049697434073	1.5197418294673704	0.8338557993730408	1.0000187940677032	0.9997730037844068	0.9989818977311495	0.997628013395292	0.9929360577235467	1.3304457081793117e-05	4.798743740917973e-07	3.9418651435375126e-07	2.464261532454187e-07	2.5000687018288465e-16
petals_n128	data/petals_n128.npz	0.002132736433553402	1.5187106767389444	0.8369905956112853	1.0000188754378205	0.9997716658280938	0.9989668987344211	0.9975826905433927	0.9926213265015712	1.3355938674312878e-05	5.115836755225197e-07	3.964406015928092e-07	2.6324981292728507e-07	4.2470834333223584e-16
petals_n128	data/petals_n128.npz	0.002252288715592131	1.5176624729481165	0.8401253918495298	1.000018959684168	0.9997703620152988	0.9989520878622157	0.9975362856936714	0.9922752071921526	1.3407975301422376e-05	5.491271825869859e-07	3.969611100550849e-07	2.817567571896754e-07	5.850246508224553e-16
petals_n128	data/petals_n128.npz	0.0023861633880490965	1.5165970631913013	0.8432601880877743	1.0000190472585853	0.9997690988630327	0.9989375837032307	0.9974889133957882	0.9918925099449819	1.3460627885456867e-05	5.923105069093816e-07	3.965892506842147e-07	3.0218959212880797e-07	2.9625988184520386e-16
petals_n128	data/petals_n128.npz	0.00253695165818753	1.5155143694447781	0.8463949843260188	1.0000191386991344	0.9997678841630612	0.9989235278785803	0.9974407454079474	0.9914668313939288	1.3513965744700302e-05	6.415185819493684e-07	3.9571956442122176e-07	3.2483919842683657e-07	2.6015628518038424e-16
petals_n128	data/petals_n128.npz	0.002707881856950507	1.5144144130154042	0.8495297805642633	1.0000192346503889	0.9997667273225024	0.9989100889737247	0.9973920293813678	0.9909901870550359	1.3568067826311627e-05	6.974997903006065e-07	3.9455033414653674e-07	3.500573074956216e-07	3.363412844767842e-16
petals_n128	data/petals_n128.npz	0.002903022619239396	1.5132973429220495	0.8526645768025078	1.0000193358897027	0.9997656398190838	0.9988974671665133	0.9973431132251367	0.9904525057785977	1.3623024163144021e-05	7.613047805409964e-07	3.9319115354693975e-07	3.782725241648392e-07	2.8604584451545263e-16
petals_n128	data/petals_n128.npz	0.0031275675014095345	1.512163471923169	0.8557993730407524	1.0000194433615825	0.999764635818078	0.9988858997102257	0.9972944768321318	0.9898409235361196	1.3678937606964904e-05	8.343018391479767e-07	4.1002081007253216e-07	3.9170082499340036e-07	1.5729495229305978e-16
petals_n128	data/petals_n128.npz	0.0033882410921577326	1.5110133224774367	0.8589341692789969	1.0000195582232871	0.9997637330211399	0.9988756674846561	0.9972467733383277	0.98913877969275	1.3735925911482502e-05	9.182389821026623e-07	4.459536123459869e-07	3.901311583153076e-07	4.49519610702607e-16
petals_n128	data/petals_n128.npz	0.003693890440105552	1.5098476857203569	0.8620689655172413	1.000019681906139	0.9997629538541019	0.9988671029054486	0.9972008827279153	0.9883241627515862	1.3794124263596316e-05	1.0153482354710507e-06	4.869120211944744e-07	3.8850621252777617e-07	3.428700368496544e-16
petals_n128	data/petals_n128.npz	0.00405636617652293	1.5086676976660456	0.8652037617554859	1.0000198161992306	0.9997623271607282	0.998860599591791	0.9971579814377602	0.9873677576107587	1.3853688401017433e-05	1.128501107660334e-06	5.339658840731162e-07	3.868495605678178e-07	5.849443559907996e-16
petals_n128	data/petals_n128.npz	0.004491869074153086	1.5074749384647241	0.8683385579937304	1.0000199633656013	0.9997618906696842	0.9988566243485043	0.9971196327329868	0.9862295810079219	1.3914798515609135e-05	1.2614358011252455e-06	5.885084936754207e-07	3.85180502809129e-07	3.8004425642813345e-16
petals_n128	data/petals_n128.npz	0.00502306764882258	1.5062715629271104	0.8714733542319749	1.0000201263063297	0.9997616946747034	0.9988557322368413	0.9970879041340345	0.9848538940837862	1.3977664240515247e-05	1.4190918132366764e-06	6.523851426541118e-07	3.835166780694701e-07	3.5103646239056096e-16
petals_n128	data/petals_n128.npz	0.005682537788300644	1.5050604740984803	0.8746081504702194	1.0000203087966344	0.9997618076756312	0.9988585858053151	0.997065520239571	0.9831610246171356	1.4042531185821496e-05	1.608111608746081e-06	7.280877498731801e-07	3.818755178255363e-07	2.740659198966324e-16
petals_n128	data/petals_n128.npz	0.006518558706403585	1.5038455571530511	0.877742946708464	1.0000205158320135	0.9997623252970367	0.998865979929067	0.9970560621369691	0.981033747429129	1.4109689780059615e-05	1.8376102577680042e-06	8.190558947571504e-07	3.802753519881506e-07	6.420310099342731e-16
petals_n128	data/petals_n128.npz	0.007605296257183968	1.502631999524909	0.8808777429467085	1.0000207541448238	0.9997633848976116	0.99887887410033	0.9970642284797678	0.9782936570120152	1.4179487727531677e-05	2.1203871938957353e-06	9.301553925218936e-07	3.787363665082739e-07	1.6016071863404604e-16
petals_n128	data/petals_n128.npz	0.00906156551252482	1.5014267371529846	0.8840125391849529	1.0000210329857642	0.9997651904956989	0.9988984341323706	0.9970961783049981	0.9746581931121476	1.4252348488782689e-05	2.4748872235903148e-06	1.0684616717013939e-06	3.772815237038082e-07	4.131568268530518e-16
petals_n128	data/petals_n128.npz	0.011087300041058096	1.5002390897242905	0.8871473354231975	1.0000213653089003	0.9997680573262737	0.9989260840415323	0.9971599806977751	0.9696580405036487	1.4328800521657691e-05	2.9284597531254625e-06	1.2445800382682614e-06	3.7593749702929526e-07	3.1798834265121e-16
petals_n128	data/petals_n128.npz	0.01403868473724275	1.499081685922186	0.890282131661442	1.0000217695189113	0.9997724958130232	0.9989635628344038	0.9972661956456914	0.9624677410754385	1.440952730277042e-05	3.5228852711195793e-06	1.4749259758257796e-06	3.7473561605681723e-07	1.5379999318435444e-16
petals_n128	data/petals_n128.npz	0.018591932858633073	1.4979718403736582	0.8934169278996865	1.0000222717484466	0.9997793792007977	0.999012958205752	0.9974285790869164	0.9515309065400354	1.4495460736920136e-05	4.323718515909904e-06	1.7856894350313241e-06	3.7371268921372107e-07	3.520750626887974e-16
petals_n128	data/petals_n128.npz	0.026110910601308955	1.496933621401843	0.896551724137931	1.000022907388871	0.9997902971299772	0.9990766095263099	0.9976647423860069	0.9336548979426259	1.4587970342779805e-05	5.4348052595293445e-06	2.219345198064312e-06	3.7291124215167234e-07	3.510093211247467e-16
petals_n128	data/petals_n128.npz	0.039379842108184154	1.4960008242462937	0.8996865203761756	1.000023715054082	0.9998083192403353	0.9991565032849394	0.9979958824133289	0.9016065411007755	1.4689252568166232e-05	7.011136933530456e-06	2.8419871706708686e-06	3.7237774922236874e-07	3.6893010502005397e-16
petals_n128	data/petals_n128.npz	0.0625824467167847	1.4952201049532174	0.9028213166144201	1.000024701286326	0.9998394261268205	0.9992519945922402	0.9984416347439322	0.8372347444193486	1.4802855767393824e-05	9.200385546941195e-06	3.7266507347353864e-06	3.7215462036562165e-07	4.134346637674097e-16
petals_n128	data/petals_n128.npz	0.08661990878346144	1.4946468690338435	0.9059561128526645	1.000025854692792	0.9998924179096786	0.9993543682622069	0.9989933256506295	0.6934573218792711	1.493075180552333e-05	1.1584772262106336e-05	4.745418214276588e-06	3.7225406769713067e-07	6.365902388246212e-16
petals_n128	data/petals_n128.npz	0.05231527471739318	1.4943000984442658	0.9090909090909091	1.0000290515380306	0.9999593123713798	0.9995638695093072	0.9994076327386047	0.3911652187189154	1.504843714331714e-05	1.1065012622388416e-05	4.689882897374784e-06	3.725872700135742e-07	2.6623743074430864e-16
petals_n128	data/petals_n128.npz	0.003611477995032295	1.4940775225903622	0.9122257053291536	1.0000384136028206	0.9999866273478956	0.9998534249218077	0.999444039182736	0.06352474701528577	1.514174777617603e-05	5.318516728445496e-06	2.395678337761472e-06	3.7284504496742876e-07	6.427746718388045e-16
petals_n128	data/petals_n128.npz	0.00022575650200943706	1.4938698902846284	0.9153605015673981	1.000041286827649	0.999983528422929	0.99990006737507	0.9994434294580485	0.0002631964800529273	1.5258326180873297e-05	2.602413141076467e-06	1.2191202186952207e-06	3.7278412441095245e-07	1.4869678969872432e-16
petals_n128	data/petals_n128.npz	0.00022749024851230045	1.4936610788091476	0.9184952978056427	1.0000417239692445	0.9999830129924097	0.9999007055983646	0.9994389705415334	1.5383706147108487e-05	2.608885651085159e-06	1.2705090948486494e-06	3.727319162451472e-07	3.181342036069513e-10	4.722258885018549e-16
petals_n128	data/petals_n128.npz	0.015200935312281066	1.4934510074470149	0.9216300940438872	1.0000421299880986	0.9999830136004093	0.9999005419198744	0.9994344350848366	1.5510713719013237e-05	2.6132733982426503e-06	1.2716332312303891e-06	3.7268014819206354e-07	3.256889630624424e-16	1.906879591115804e-16
petals_n128	data/petals_n128.npz	0.018702883371839778	1.4730107398970413	0.9247648902821317	1.0013699043445305	0.9943696514605493	0.9840542764101727	0.9618998822362497	0.0008813689789180994	0.0003764742533761887	0.000275333405026213	0.00012863881333062728	5.007671488925862e-16	2.9771802765567716e-16
petals_n128	data/petals_n128.npz	0.023970086161166318	1.4491879742272846	0.9278996865203761	1.001849380060403	0.9940232032574909	0.9818816344232532	0.95210370856588	0.0011047737642218608	0.0004268245038880486	0.00029749335020388436	0.0001352789525480829	3.9581252121782824e-16	1.5352238577940191e-16
petals_n128	data/petals_n128.npz	0.03246330927168924	1.4206485842760166	0.9310344827586207	1.002596933457362	0.9936649223591728	0.9791588475778014	0.9369132601350204	0.0014355370930642193	0.0004906228694554685	0.00032035151132729346	0.00014210164277954232	3.37743354945578e-16	2.4247576422758834e-16
petals_n128	data/petals_n128.npz	0.04733328174651393	1.3851430793094703	0.9341692789968652	1.0038114613546814	0.9933122757706364	0.9756681449724521	0.9114343438016785	0.0019458558577222249	0.0005735208019899239	0.00034059912941626267	0.00014887732515023798	4.192195099218881e-16	3.1128940554909244e-16
petals_n128	data/petals_n128.npz	0.07527707836526888	1.3386503791914504	0.9373040752351097	1.0057906759145951	0.9929952380058646	0.9710717769817747	0.8642623072442722	0.002742953953942018	0.000684626447143703	0.00034853057748786444	0.00015535162581333762	2.414785662974125e-16	1.0152075583916996e-16
petals_n128	data/petals_n128.npz	0.12281574643361504	1.274131340045121	0.9404388714733543	1.0084271787251924	0.9927556160344052	0.9648301771576167	0.7667488946889498	0.0038113371476928334	0.0008394999365296078	0.0003168501446688929	0.00016204771327714198	5.867779978583292e-16	3.733723034673246e-16
petals_n128	data/petals_n128.npz	0.13552244716433232	1.1854209999364012	0.9435736677115988	1.0079862062309461	0.9925498494327476	0.955998840411177	0.5541722257401315	0.003912393898638962	0.001066398338675665	0.00018810136641035627	0.000174039456401582	3.928610992120365e-16	2.2961377819612233e-16
petals_n128	data/petals_n128.npz	0.03627782482745957	1.1020134009166316	0.9467084639498433	1.000196768179621	0.9909433641728246	0.9422091485821035	0.20273569096333816	0.0014153211315451645	0.0009190654151507311	0.00019656445676659767	1.3748311165981509e-05	4.00423992797583e-16	2.032487914809495e-16
petals_n128	data/petals_n128.npz	0.054034980296323046	1.0659338984256972	0.9498432601880877	0.9983017792578255	0.9887628138990998	0.9167418555294573	0.009575620165074242	0.0019598839366357563	0.00019519793791498717	7.590179480517918e-05	1.0981437436964126e-07	5.952691748259639e-16	1.1026272826214573e-16
petals_n128	data/petals_n128.npz	0.09102604509634603	1.0336608547268693	0.9529780564263323	0.9976003731788798	0.9858141196687517	0.8656767233278703	0.002799063284351609	0.00021348089192548667	8.220664040124183e-05	2.3759008123518435e-06	7.8750128146399e-07	3.889615657764049e-16	2.456525908900644e-16
petals_n128	data/petals_n128.npz	0.15159196251728624	0.9878094311517693	0.9561128526645768	0.9966566498794351	0.9811506960345453	0.7520338684738481	0.0037910032773114818	0.00022727386512844255	9.300393592439054e-05	1.5365417328262713e-07	4.743110215086024e-16	1.2816537920049348e-16	1.2775348431708355e-17
petals_n128	data/petals_n128.npz	0.13221635683451383	0.9307143463140474	0.9592476489028213	0.9968708806385743	0.9757051732880663	0.48765437093830516	0.0031643781976379566	0.00015599156471601109	7.345216098731311e-05	1.0917182462181421e-08	1.9911937090989875e-16	8.303848210555995e-17	7.656624949178772e-17
petals_n128	data/petals_n128.npz	0.023548521273545973	0.8902108436310193	0.9623824451410659	0.9997226840073059	0.9718183207787475	0.11447485441440351	0.00032210595409923375	5.8430242767143303e-05	4.9349595484346964e-05	1.8449844689596976e-09	6.385053804211556e-10	2.2650532095583057e-16	7.824412411073634e-17
petals_n128	data/petals_n128.npz	0.019921852521471273	0.8579448568633484	0.9655172413793104	1.0002363413283013	0.9646698643761447	0.0014412798641848352	0.00017220378154637303	0.00016093764866330815	1.3302241175863083e-06	6.463682103763236e-10	2.2382298830548013e-10	2.0441031158368656e-16	9.161188589717869e-18
petals_n128	data/petals_n128.npz	0.026466547298633684	0.8183057789208065	0.9686520376175548	1.0003098423823142	0.9536254092613373	0.0002367703891295014	0.00021888868300668304	8.862980013769273e-07	2.294582635794165e-07	1.1269361796588037e-10	3.903450039318437e-11	3.833702826054784e-16	6.520974506313232e-17
petals_n128	data/petals_n128.npz	0.037367312161867464	0.7659471624812406	0.9717868338557993	1.0004117249672722	0.9356323150804323	0.00031672687648675934	0.0002923666203018704	1.721579237927e-07	4.885766772931628e-08	2.4430384998819587e-11	8.462311924475881e-12	9.152824021063807e-17	2.049375257113034e-17
petals_n128	data/petals_n128.npz	0.056929520219940216	0.6924387678467248	0.9749216300940439	1.0005681035983942	0.9034784441894492	0.00044298584502778425	0.0004087343770215593	4.645804617835196e-08	1.3385454782096873e-08	6.831187071340091e-12	2.3662261506442658e-12	3.117408773600354e-16	1.897630164939756e-16
petals_n128	data/petals_n128.npz	0.09235931390620152	0.5815674158384164	0.9780564263322884	1.0007945062512398	0.8391170497544495	0.0006370143085639633	0.0005874961320440488	1.6325354009354403e-08	4.713830005459133e-09	2.4687037223979494e-12	8.551025506919876e-13	2.653929528952541e-16	1.7756985874325708e-16
petals_n128	data/petals_n128.npz	0.1321481116086322	0.4051408199164363	0.9811912225705329	1.0009701210717057	0.6957187191639208	0.0008282153511697503	0.000763323770034638	6.490133977249757e-09	1.8746194449891732e-09	1.0066535697291837e-12	3.4868999452480863e-13	3.325878566619849e-16	1.0771902978841713e-16
petals_n128	data/petals_n128.npz	0.08147670559487721	0.15971017307831312	0.9843260188087775	1.0005496059430092	0.3936913791047138	0.000528981560771615	0.0004874286854760826	1.5413588824007829e-09	4.4523385178758756e-10	2.337228600983273e-13	8.095522124815601e-14	1.3767291936749078e-16	2.1918972378230793e-17
petals_n128	data/petals_n128.npz	0.005608276268488644	0.01028459150755994	0.987460815047022	1.0000211969411499	0.06437441414379326	2.1928262718945768e-05	2.023648179941959e-05	3.299062683310511e-11	9.529265330946084e-12	4.583944471939709e-15	1.5833939295446669e-15	5.58881361154775e-16	3.111285228914138e-17
petals_n128	data/petals_n128.npz	1.498501133714566e-06	2.7472532109018223e-06	0.9905956112852664	1.0000000003894594	0.0002671228281967281	4.039326925841564e-10	3.729580003744338e-10	5.68918246845437e-16	1.54009378086835e-16	4.177228320803903e-17	5.590677628454285e-18	2.536034587499386e-18	1.5359693582454141e-18
petals_n128	data/petals_n128.npz	4.656612873077393e-10	0.0	0.9937304075235109	0.9999999999999993	1.9060390312276154e-11	2.2521925065623914e-17	4.932354865944869e-18	2.9432552249189104e-18	2.4300484693673963e-18	1.880396661709872e-18	1.6288209321925516e-18	1.410126942234671e-18	1.0127350594404603e-18
petals_n128	data/petals_n128.npz	0.0	0.0	0.9968652037617555	1.0	3.399471188557267e-16	6.022513807395734e-18	3.2028918666966716e-18	2.84889983117592e-18	2.35080258635195e-18	1.5480741070735047e-18	1.3277045564283016e-18	1.088730568974301e-18	9.083820073178935e-19
petals_n128	data/petals_n128.npz		0.0	1.0	1.0	3.399471188557267e-16	6.022513807395734e-18	3.2028918666966716e-18	2.84889983117592e-18	2.35080258635195e-18	1.5480741070735047e-18	1.3277045564283016e-18	1.088730568974301e-18	9.083820073178935e-19
petals_n64	data/petals_n64.npz	0.028295283672307703	2.7653668647301797	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
petals_n64	data/petals_n64.npz	0.03185411711377679	2.7087762973855694	0.016129032258064516	1.005463294931183	0.9999809748897308	0.99099943443148	0.976732790830817	0.972957565601915	0.9526170654841681	0.9490825481243913	0.934552315818988	0.9326357887912644	0.9243517743948227
petals_n64	data/petals_n64.npz	0.03419374062941025	2.6450680631580243	0.03225806451612903	1.004974621598947	0.9994683253082248	0.9904034916927736	0.9750804009584889	0.9705255520272383	0.9491020689413621	0.9445490132957735	0.9304117000492563	0.9280731516285806	0.9200564208980052
petals_n64	data/petals_n64.npz	0.03964008403730387	2.57668058189921	0.04838709677419355	1.0041499465757175	0.9985826291126967	0.9898221221314337	0.9732837652000563	0.9688241412944131	0.9464312025320271	0.942050664231862	0.9286682482830647	0.922339663314498	0.9148801324558246
petals_n64	data/petals_n64.npz	0.05522398961700918	2.509660215860677	0.06451612903225806	1.0035655728228485	0.9980318620978494	0.990064888502769	0.9733982474939564	0.9696905613763743	0.9490963431418575	0.946011164537104	0.9362957032750916	0.9195585799509056	0.9135794257202937
petals_n64	data/petals_n64.npz	0.06736467885982036	2.4535122669055873	0.08064516129032258	1.004190609214303	0.998541842774836	0.9917180973562679	0.9778052893459313	0.9747692558432056	0.9610916462021682	0.9595122111363494	0.9548834234633993	0.9329332867664578	0.928336590064454
petals_n64	data/petals_n64.npz	0.03609462826106305	2.4154914439468667	0.0967741935483871	1.0074977884550318	0.9996572880312808	0.9940625186645046	0.9848176973466067	0.9823001900349696	0.9767492541753542	0.9759564572004551	0.9746164198928188	0.9607257954442471	0.9566370809211563
petals_n64	data/petals_n64.npz	0.024662729021525713	2.391943286603901	0.11290322580645161	1.010379909361566	0.9998966149080054	0.9945463488228306	0.9873695860748645	0.9856887199858548	0.9828282610533849	0.9824881111898531	0.9818391537524187	0.9724551012203722	0.9690276594361084
petals_n64	data/petals_n64.npz	0.0241615096718542	2.3723819534170096	0.12903225806451613	1.0087441450560168	0.9986976989835777	0.9934254845348035	0.9857013680732033	0.9839870852172418	0.9807149825823696	0.9802899125661322	0.9794747299276744	0.9668831747010531	0.963410070114184
petals_n64	data/petals_n64.npz	0.02569245002078074	2.349143807256563	0.14516129032258066	1.0066673515360567	0.9975704874487992	0.9924618820636304	0.9830880604711162	0.9810143219046901	0.9759942650245274	0.9753764898416963	0.974039616754482	0.954847461146322	0.9515014939889429
petals_n64	data/petals_n64.npz	0.03279791070830264	2.318260412786403	0.16129032258064516	1.0052201565054097	0.9968471377478666	0.9919281105287603	0.9805359592879909	0.9779352438824183	0.9695923180458952	0.968615666694697	0.9660986600512136	0.9367716403027431	0.9340698269424342
petals_n64	data/petals_n64.npz	0.0481304030836665	2.2755682735454954	0.1774193548387097	1.004047413772387	0.9964216379938974	0.9918743564094432	0.9788630419186384	0.9758565367513653	0.962607425810058	0.961039027272003	0.9559129244210723	0.9116858796192064	0.9102981189339341
petals_n64	data/petals_n64.npz	0.06254378648726709	2.2160156460704883	0.1935483870967742	1.002493805871944	0.996182531510394	0.9925128670136633	0.978959276510221	0.9762168659993005	0.9583349368767071	0.956330863586254	0.9463317169127063	0.9048943431791553	0.899601264987754
petals_n64	data/petals_n64.npz	0.03904875240219121	2.1419188492124084	0.20967741935483872	1.0005033266345047	0.9960777460723932	0.9940924817921111	0.9811736468009289	0.9798250821478182	0.960655976113657	0.9593900941999339	0.9438673912770567	0.9248980936122524	0.9107108699093679
petals_n64	data/petals_n64.npz	0.02007124547550463	2.0789943701540534	0.22580645161290322	1.0000348762748186	0.9957730498637761	0.9953627207307771	0.9830513397780343	0.9828355805190941	0.9643664063007065	0.9640939244143009	0.9445304179641699	0.9398539007340839	0.9205992725116386
petals_n64	data/petals_n64.npz	0.017204105590606526	2.0388518792031167	0.24193548387096775	1.0000001667189808	0.9952002822983806	0.995169894909773	0.9815037237947489	0.9814866761734785	0.9610796436069301	0.9610577774305259	0.9375057592192793	0.936617107419711	0.9131685282987676
petals_n64	data/petals_n64.npz	0.017330324537127764	2.0044436680219873	0.25806451612903225	1.0000000013435857	0.9943909724378727	0.9943877111013084	0.9784308160232454	0.9784288605036358	0.9545967553996728	0.9545943464316402	0.9268382827021583	0.9262747015422047	0.898602488556289
petals_n64	data/petals_n64.npz	0.017547557143015636	1.969783018947866	0.27419354838709675	1.0000000006213485	0.9935067699183253	0.9935043660003334	0.9750279459468554	0.9750264956415353	0.9474183101114134	0.9474165295805221	0.9151566651214359	0.9146773017133282	0.8824919231554552
petals_n64	data/petals_n64.npz	0.01736200617963621	1.9346879046620635	0.2903225806451613	1.0000000004870548	0.9925980571129841	0.9925957858532638	0.9715302471451591	0.9715288760660027	0.9400419410413586	0.9400402582577703	0.903166508832116	0.9027535851777951	0.8659479687151513
petals_n64	data/petals_n64.npz	0.01679255625256811	1.8999638923031463	0.3064516129032258	1.0000000003843665	0.9917137659907864	0.9917116338929811	0.9681272329016599	0.9681259457391715	0.9328673773528223	0.9328657976134108	0.8915128304964818	0.8911552969363095	0.8498673129803039
petals_n64	data/petals_n64.npz	0.015993605298131295	1.8663787797985758	0.3225806451612903	1.0000000003022684	0.9908901065614178	0.9908881267798657	0.9649582953551218	0.9649571001377154	0.9261885730760983	0.9261871061841243	0.8806712956934968	0.8803599574526063	0.8349094508499628
petals_n64	data/petals_n64.npz	0.015137053228706517	1.8343915692032238	0.3387096774193548	1.0000000002367377	0.9901396624702992	0.9901378421165424	0.9620718882019429	0.9620707892319796	0.9201077870109531	0.9201064382434522	0.8708067636241394	0.8705346430935808	0.8213042823628409
petals_n64	data/petals_n64.npz	0.014354940193497374	1.8041174627472614	0.3548387096774194	1.0000000001838636	0.9894528537892997	0.9894511969109878	0.9594311942063695	0.9594301939283498	0.9145475727676871	0.9145463451262735	0.8617930626212275	0.861555258872308	0.8088792226997139
petals_n64	data/petals_n64.npz	0.013723829389185885	1.7754075823626732	0.3709677419354839	1.0000000001407183	0.9888077535827776	0.9888062627560322	0.9569519126704255	0.9569510126397114	0.9093304770054191	0.909329372401492	0.8533424093742125	0.8531355591905356	0.7972380296250059
petals_n64	data/petals_n64.npz	0.013274171249286162	1.747959923588359	0.3870967741935484	1.0000000001054803	0.9881800390709468	0.9881787155060388	0.9545405656281103	0.9545397665754028	0.9042598343601124	0.9042588536947758	0.8451364516872668	0.8449581046760676	0.7859420978903419
petals_n64	data/petals_n64.npz	0.013006708110883223	1.7214115810968071	0.4032258064516129	1.0000000000771232	0.9875486807409188	0.9875475237144403	0.9521164057126251	0.9521157072012268	0.8991659998647885	0.8991651426102888	0.8369012174138536	0.8367493290622297	0.7746143297208085
petals_n64	data/petals_n64.npz	0.012906342828367055	1.6953981648875023	0.41935483870967744	1.0000000000550822	0.9868975953818542	0.9868966016174852	0.949617795663114	0.9496171957151123	0.8939198547701487	0.8939191185152378	0.8284290201895217	0.8283016237979997	0.7629697075763688
petals_n64	data/petals_n64.npz	0.012951235629937172	1.6695854792534945	0.43548387096774194	1.0000000000391012	0.9862151219143864	0.9862142851891642	0.9470002135605161	0.9469997084191112	0.8884286707633997	0.888428050930048	0.8195718131037817	0.8194668487276934	0.7508063939208984
petals_n64	data/petals_n64.npz	0.01311801348420861	1.6436830080360225	0.45161290322580644	1.000000000029369	0.9854928028527841	0.9854921139011855	0.944231591829522	0.9442311759011787	0.8826263717301984	0.8826258615197691	0.8102255213396367	0.8101407762093416	0.737984370010024
petals_n64	data/petals_n64.npz	0.013384496906465588	1.6174469811482497	0.46774193548387094	1.0000000000270737	0.9847241989945222	0.9847236457054966	0.9412877925192604	0.9412874584927854	0.8764641092263271	0.8764636998008705	0.8003149531753873	0.800248073086975	0.7244049149903931
petals_n64	data/petals_n64.npz	0.013731005509923145	1.5906779874908872	0.4838709677419355	1.0000000000356843	0.9839039661892091	0.9839035340678424	0.9381491027642987	0.9381488418898208	0.869903025120786	0.8699027060173893	0.7897823383470997	0.7897308812112281	0.7099951763515349
petals_n64	data/petals_n64.npz	0.014140885429291879	1.5632159767735847	0.5	1.0000000000637201	0.9830271966391589	0.9830268694904402	0.9347977638264656	0.9347975663288077	0.8629092420179391	0.8629090018030339	0.7785795781163709	0.7785410902405602	0.6946979861801538
petals_n64	data/petals_n64.npz	0.014600614646703303	1.5349342065043643	0.5161290322580645	1.000000000130595	0.9820889526799969	0.9820887134530217	0.9312162613945788	0.931216116984113	0.8554505227217952	0.8554503499166372	0.7666633275431454	0.7666354286218832	0.6784657485887025
petals_n64	data/petals_n64.npz	0.015099681832354356	1.5057329783523101	0.532258064516129	1.0000000002788927	0.9810839101467587	0.9810837418551578	0.9273860644552184	0.9273859628860709	0.8474939589381605	0.8474938433020741	0.753991907811512	0.7539723725850379	0.6612570602546546
petals_n64	data/petals_n64.npz	0.015630354195593277	1.475533616865224	0.5483870967741935	1.0000000005997396	0.9800060379048514	0.9800059245204309	0.9232865383932376	0.9232864700083986	0.8390041356736482	0.8390040700132583	0.7405231983244598	0.7405100188534237	0.6430349428214609
petals_n64	data/petals_n64.npz	0.016187411607856753	1.4442729125198188	0.5645161290322581	1.0000000012840449	0.9788482524105627	0.9788481796142917	0.9188938079049229	0.9188937641049971	0.8299413311534535	0.8299413125332817	0.7262128724754461	0.7262042413744757	0.6237658824966059
petals_n64	data/petals_n64.npz	0.016767904388433744	1.411898096500339	0.5806451612903226	1.000000002722564	0.9776019951951562	0.9776019508124231	0.9141793838046544	0.9141793573770575	0.8202594411568277	0.8202593941964347	0.7110126466832997	0.7110064751461047	0.6034189672312485
petals_n64	data/petals_n64.npz	0.017370978338608966	1.3783622996309	0.5967741935483871	1.0000000056926703	0.9762566853713232	0.976256658758981	0.9091083888983098	0.9091083740704267	0.8099031805313172	0.8099030412204928	0.6948684029804992	0.6948605171040068	0.581964799197608
petals_n64	data/petals_n64.npz	0.01799779762370893	1.3436203602104233	0.6129032258064516	1.0000000116859902	0.9747989985785969	0.9747989757564879	0.9036372214641506	0.9036372127518021	0.7988045544565403	0.7988042495791363	0.6777161417566093	0.6776997995465148	0.5593740063506443
petals_n64	data/petals_n64.npz	0.018651588456719253	1.3076247831156327	0.6290322580645161	1.000000023434457	0.9732119098255769	0.9732118704283408	0.8977104790459997	0.8977104676209499	0.7868781837394687	0.7868775658777182	0.659478228852483	0.6594422005384516	0.5356149614848815
petals_n64	data/petals_n64.npz	0.01933786475489573	1.2703216149527616	0.6451612903225806	1.0000000456457023	0.9714734258265745	0.9714733472801643	0.8912569213868586	0.8912568985130228	0.774015222480291	0.7740140057101722	0.6400601910081789	0.639981770073179	0.5106508092257614
petals_n64	data/petals_n64.npz	0.02006465874506499	1.2316459825809989	0.6612903225806451	1.0000000857909763	0.9695549146336546	0.9695547624647934	0.8841841955751273	0.8841841513115879	0.7600756073547899	0.7600732520019997	0.6193459866212767	0.6191791998580338	0.48443586702124874
petals_n64	data/petals_n64.npz	0.020843061118955772	1.191517092778531	0.6774193548387096	1.0000001544086339	0.96741885511866	0.9674185735105506	0.8763719019935208	0.8763718206222814	0.7448782480416145	0.7448737586338952	0.5971936410767453	0.5968490721658406	0.4569117015197628
petals_n64	data/petals_n64.npz	0.02168787950065915	1.1498322226133673	0.6935483870967742	1.0000002637743288	0.9650157560183497	0.9650152618942822	0.8676623625922553	0.8676622207163932	0.7281886630436055	0.7281802452838687	0.5734312825046194	0.5727440354146193	0.4280034731383653
petals_n64	data/petals_n64.npz	0.02261856368828776	1.1064596315636508	0.7096774193548387	1.0000004232371391	0.9622798191316118	0.9622790029011741	0.8578480732704259	0.8578478406110422	0.7097033707850525	0.7096878716708395	0.54785219314181	0.546537901204398	0.3976175755487146
petals_n64	data/petals_n64.npz	0.023660467603395102	1.0612295628793875	0.7258064516129032	1.0000006299626198	0.959122613528131	0.9591213511490615	0.8466541361271516	0.8466537815853267	0.6890300084355964	0.6890020477474413	0.5202046395679527	0.5178132726739338	0.36564231616916565
petals_n64	data/petals_n64.npz	0.024846658723607237	1.0139226660410514	0.7419354838709677	1.0000008568050516	0.9554234546888605	0.9554216283654587	0.833712707827656	0.833712213311588	0.6656614556707104	0.6656121724463037	0.4901683227298875	0.48606469808073743	0.3319547647394261
petals_n64	data/petals_n64.npz	0.02622098123783347	0.9642539837148474	0.7580645161290323	1.0000010452772188	0.9510140481831474	0.9510115558257949	0.8185240727869899	0.8185234530626437	0.6389406955420299	0.6388561447733582	0.45730821435369984	0.4507323229787416	0.29643966320052706
petals_n64	data/petals_n64.npz	0.0278443153592641	0.9118492662328838	0.7741935483870968	1.000001117514419	0.9456526285411707	0.9456493500171059	0.800394297603042	0.8003936152661958	0.6080103515084324	0.6078699500243767	0.42100737094464935	0.41127606229823	0.2590309532161965
petals_n64	data/petals_n64.npz	0.029808056338656803	0.8562073719701189	0.7903225806451613	1.0000010162634623	0.9389779186234591	0.9389736334051387	0.7783309805594977	0.7783303371759136	0.5717384755718121	0.5715147992780045	0.3804137470146472	0.3672789942303738	0.2197913403830801
petals_n64	data/petals_n64.npz	0.03226245858825272	0.79663651779609	0.8064516129032258	1.0000007564767712	0.9304221691401626	0.930416480891345	0.7508635392831529	0.7508630301301866	0.5286168812661997	0.5282796942989103	0.33448934642099826	0.3185408778938202	0.17904535695226845
petals_n64	data/petals_n64.npz	0.035493314874552345	0.7321382649093109	0.8225806451612904	1.0000004403101042	0.9190336641210948	0.9190259649666445	0.7157238808320282	0.7157235094714011	0.47665006353055617	0.47617864498390555	0.28228848241222626	0.26513702734394623	0.137574315227357
petals_n64	data/petals_n64.npz	0.04004305317850864	0.6611735392895094	0.8387096774193549	1.000000197943758	0.9030711248013906	0.9030604536169037	0.6692521655707482	0.6692517248533413	0.41330307993294524	0.4127086289906282	0.22356745887866664	0.20754178772460843	0.09687177241672182
petals_n64	data/petals_n64.npz	0.04712392694961897	0.5811235750528796	0.8548387096774194	1.000000092234497	0.8789336210291565	0.878918146582737	0.60524374339089	0.6052429637781752	0.3357168967788389	0.33506766960057416	0.1597647293424978	0.14713297835885644	0.059420048872878224
petals_n64	data/petals_n64.npz	0.059563575803596225	0.48691354435524076	0.8709677419354839	1.0000000810898633	0.8379004583404566	0.8378759161019527	0.5128192352404622	0.5128178829150746	0.24191395083009395	0.24133961036546597	0.09540179282028324	0.0874952809318034	0.028772323575413164
petals_n64	data/petals_n64.npz	0.08010630868179956	0.3678122872770252	0.8870967741935484	1.0000000680027037	0.7554234143208479	0.7553777961186071	0.3743592007305822	0.37435727713884354	0.13550645944175635	0.13514703819618007	0.039851848844874804	0.03649482058820181	0.00879864333708336
petals_n64	data/petals_n64.npz	0.08156296184589024	0.20763699924436071	0.9032258064516129	0.9999999823176716	0.5645287037666717	0.5644325158165947	0.18069377553390403	0.18069220945516118	0.04001159244156708	0.039901718194303396	0.0070199031023213615	0.006426310192558039	0.0009113550433235634
petals_n64	data/petals_n64.npz	0.022042013949564097	0.04453129776638347	0.9193548387096774	0.9999999721379402	0.21446855834557407	0.21434645278105915	0.023348123722084287	0.023347853792312582	0.0017041025804826347	0.0016994262009370886	9.728796738376862e-05	8.901387620711344e-05	4.109821828325981e-06
petals_n64	data/petals_n64.npz	0.0002249028855383939	0.0004497805205546538	0.9354838709677419	0.9999999999234521	0.010100360215670358	0.01008274751761979	5.092178173575851e-05	5.0921118342711386e-05	1.7154364670942657e-07	1.7106090038757137e-07	6.261868156948285e-10	5.485190533425324e-10	4.1297804535834543e-10
petals_n64	data/petals_n64.npz	2.3175206173587127e-10	4.6347768797393197e-10	0.9516129032258065	1.0000000000000004	1.0304639151419337e-06	1.0250822115369118e-06	5.281771581317443e-13	5.281502162625498e-13	1.2251909816083892e-16	4.0460831408606204e-17	2.508800897293498e-17	1.9787197639486573e-17	1.581785875690895e-17
petals_n64	data/petals_n64.npz	0.0	0.0	0.967741935483871	1.0000000000000002	4.264171728364956e-16	6.3942136288125015e-18	1.868011561238084e-18	1.2533857426360605e-18	8.950509380040056e-19	7.10355241941544e-19	5.236021375128657e-19	4.435982351708869e-19	3.9446485437645774e-19
petals_n64	data/petals_n64.npz	0.0	0.0	0.9838709677419355	1.0000000000000002	4.264171728364956e-16	6.3942136288125015e-18	1.868011561238084e-18	1.2533857426360605e-18	8.950509380040056e-19	7.10355241941544e-19	5.236021375128657e-19	4.435982351708869e-19	3.9446485437645774e-19
petals_n64	data/petals_n64.npz		0.0	1.0	1.0000000000000002	4.264171728364956e-16	6.3942136288125015e-18	1.868011561238084e-18	1.2533857426360605e-18	8.950509380040056e-19	7.10355241941544e-19	5.236021375128657e-19	4.435982351708869e-19	3.9446485437645774e-19
petals_n32	data/petals_n32.npz	0.04028725634344401	3.020147021340202	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
petals_n32	data/petals_n32.npz	0.057956850662466586	3.010264749751877	0.02564102564102564	1.000720189970668	0.9977103196985819	0.9964642233176962	0.9948898505782657	0.9947671505877304	0.9908962919131044	0.9865601340636622	0.9856970702012916	0.982410080701462	0.9819307923831492
petals_n32	data/petals_n32.npz	0.08576625258476306	3.0003750859750946	0.05128205128205128	1.0006019909324029	0.998203821743856	0.9970105138397177	0.9953482719454401	0.9951474356034489	0.9920684689207122	0.9872150704839305	0.9868657868298019	0.9831444335547318	0.9820368247863909
petals_n32	data/petals_n32.npz	0.11937807096625114	2.989967330508681	0.07692307692307693	1.0005839196908386	0.9989505561344337	0.997629391990626	0.9956649942402366	0.9953519067178043	0.9941591253163351	0.98861747257463	0.9883790757948735	0.9843737918505739	0.9828641901392102
petals_n32	data/petals_n32.npz	0.09544682497269669	2.978850130203613	0.10256410256410256	1.000694325037924	0.999670572535734	0.9982449756747409	0.9975476759507172	0.9959721719973477	0.9955634124467003	0.9895531819529	0.9893234632010629	0.9852058117655716	0.983480055421414
petals_n32	data/petals_n32.npz	0.013327968044097237	2.9668258530395923	0.1282051282051282	1.000809883284467	0.999910000026853	0.9994798378127434	0.9984020174533186	0.9959310082686816	0.9954822771578167	0.9892764257782865	0.9890254975119042	0.9847944747409797	0.9829529245754096
petals_n32	data/petals_n32.npz	0.010732501365208652	2.9536980939365147	0.15384615384615385	1.0008480801260067	0.9999012580004675	0.9997907143141049	0.9983007645409783	0.9956422919971096	0.9951847067781937	0.9884428515632995	0.9881777260501919	0.9838463598649508	0.9819189329841795
petals_n32	data/petals_n32.npz	0.01310838549477086	2.939214293042277	0.1794871794871795	1.0008611657527282	0.9998600295521648	0.9998072191155383	0.9981703195106079	0.9953318389434035	0.9948744412152931	0.9875401193676481	0.9872624776901755	0.9829039447304867	0.9809163675681454
petals_n32	data/petals_n32.npz	0.016795305301935574	2.9229839608432306	0.20512820512820512	1.0008575734424139	0.999840921680682	0.9997849560193253	0.9980486532394278	0.995053163426788	0.9946049625040038	0.986708816912821	0.9864193118742682	0.9821365075426912	0.9801284857487512
petals_n32	data/petals_n32.npz	0.022904778957130497	2.9043436778796905	0.23076923076923078	1.0008282494117162	0.9998512903124932	0.9997206608309845	0.9979573305227848	0.9948580345014509	0.9944309881219158	0.9861176539043575	0.9858183389744642	0.9817347681623286	0.9797652942606021
petals_n32	data/petals_n32.npz	0.03369527524861694	2.882061654100476	0.2564102564102564	1.0007590566453641	0.9998634210721705	0.9996451533860061	0.9979340023384744	0.994830916454035	0.9944410473552958	0.9860564340010595	0.9857550755381119	0.9820046443819037	0.9801594860667548
petals_n32	data/petals_n32.npz	0.053145530188300545	2.853688062247806	0.28205128205128205	1.0006283180550124	0.9998739622417414	0.9995683588017807	0.9980398362354423	0.9950999425425007	0.9947696741044767	0.9869738622351562	0.9866917255652589	0.9834136766050194	0.9818185692775684
petals_n32	data/petals_n32.npz	0.08025483323019363	2.8145372988031587	0.3076923076923077	1.0004108757567678	0.9998818242570084	0.9995023184407313	0.9983586393546461	0.9958300530323656	0.9955914993036612	0.989429207062866	0.9892079739494062	0.9865579596581904	0.9853938890134656
petals_n32	data/petals_n32.npz	0.07106287834078091	2.7606356385385804	0.3333333333333333	1.0001384299008036	0.9998849565668809	0.9994900812538917	0.9989419301131194	0.9971195563280222	0.9970063415193039	0.9935213765510554	0.9934109902163507	0.9915658119429862	0.991015203530517
petals_n32	data/petals_n32.npz	0.012715460471251754	2.714475051069286	0.358974358974359	1.0000082809380826	0.9998809351892798	0.9996308154383452	0.9995482169889658	0.9985444013385824	0.9985302482106152	0.99718547995037	0.997171413455761	0.9961665404346137	0.9960838787340612
petals_n32	data/petals_n32.npz	0.0008384717487359162	2.705069119743639	0.38461538461538464	1.000002161934944	0.9998803119238805	0.9997239272998595	0.9997226865517056	0.9990275123831424	0.9990274764319041	0.9981672182245054	0.9981671821891549	0.9974727044553044	0.9974714695231099
petals_n32	data/petals_n32.npz	0.0008275308347343557	2.7034016341673675	0.41025641025641024	1.0000021579436176	0.9998806644806387	0.999723948053518	0.999723821153075	0.9990295237465148	0.9990295210585459	0.9981712312014107	0.9981712285179434	0.9974776070392422	0.9974775758133159
petals_n32	data/petals_n32.npz	0.02950970316137752	2.701826477831372	0.4358974358974359	1.0000021510516277	0.9998810257036236	0.9997212567597701	0.9997211327969082	0.9990196989325212	0.9990196962206437	0.9981525937969237	0.9981525910893705	0.9974518327838164	0.9974518016143615
petals_n32	data/petals_n32.npz	0.033017377476479426	2.6456956774062457	0.46153846153846156	1.000398659691167	0.9879163370172864	0.987698124777159	0.9765121981998638	0.9622686509503104	0.9622499935940931	0.9302203311921736	0.9302016490280856	0.9060407782618676	0.905828231707981
petals_n32	data/petals_n32.npz	0.03688132804305398	2.582892891721415	0.48717948717948717	1.0003876448366742	0.9862209921312829	0.9859721928265671	0.9766060385663389	0.9560316184630092	0.9560102470974925	0.9185601338958853	0.9185387427850296	0.8898498014280855	0.8896081682678652
petals_n32	data/petals_n32.npz	0.04098500672802397	2.5127404366414874	0.5128205128205128	1.0003770453203653	0.9841201371684413	0.9838346182779784	0.9766290617980378	0.9483398115206217	0.9483153439609108	0.9041355908521408	0.9041111070692134	0.8698585070334443	0.8695833773577369
petals_n32	data/petals_n32.npz	0.045129700009464375	2.4347823211183255	0.5384615384615384	1.0003688905971186	0.9815331607393486	0.9811997979461926	0.9764072156114705	0.9389130982952925	0.9388851128951164	0.8864335789155076	0.8864055796142029	0.8453732098435955	0.8450597350982677
petals_n32	data/petals_n32.npz	0.049066796983520275	2.3489405305493287	0.5641025641025641	1.0003664219835462	0.9784188313778932	0.9779938556214264	0.9756088505131933	0.927498437718111	0.927466476793922	0.8650090090321201	0.8649770354074324	0.8158027533383616	0.8154456912239978
petals_n32	data/petals_n32.npz	0.05259764535970433	2.2556099365315756	0.5897435897435898	1.000374614505698	0.9750852383079572	0.9741713251436258	0.9733580836788003	0.9139019534526871	0.9138655406708709	0.8395567258492798	0.8395203002998577	0.780764929438163	0.7803588454736783
petals_n32	data/petals_n32.npz	0.05572834820034707	2.155563269806324	0.6153846153846154	1.0004008147547572	0.9715016997869306	0.9695433215907561	0.9689542970177571	0.8979742501241528	0.897932949131033	0.8099050712263873	0.8098637557982226	0.7400917651535172	0.7396316940201658
petals_n32	data/petals_n32.npz	0.058808879904012	2.055614205377795	0.6410256410256411	1.0004553486464902	0.9657058795552276	0.9638573954956204	0.9631000648060496	0.879499433302869	0.8794529888336429	0.7758475683882329	0.7758011065713437	0.6936258717051739	0.693108909168168
petals_n32	data/petals_n32.npz	0.06258250996317474	1.9672429469953472	0.6666666666666666	1.0005516375375847	0.9575259316316325	0.9567281528076105	0.9537492887429923	0.8579767404382046	0.8579253196471047	0.7368120672183267	0.7367606330744297	0.6408233576646893	0.6402514587684612
petals_n32	data/petals_n32.npz	0.06816423793614503	1.8649848871307697	0.6923076923076923	1.0007046886044408	0.9483473459446831	0.9476821193607509	0.9354780521378494	0.8323364436931554	0.8322808880537146	0.6914914815526141	0.6914359867019593	0.5803721526498343	0.5797556130675338
petals_n32	data/petals_n32.npz	0.0770619542642144	1.7452948544679878	0.717948717948718	1.0009253001669178	0.9361627278444993	0.9354959542823233	0.9036995753674757	0.8005960223727245	0.8005376997100719	0.6375588002673291	0.6375011158179016	0.5100851626269076	0.50944530628013
petals_n32	data/petals_n32.npz	0.09129233504107184	1.6023628332995228	0.7435897435897436	1.0012038887243937	0.9184675005215109	0.9178144241321349	0.8496351918060963	0.7592809395381503	0.7592189058835016	0.5714132979733362	0.5713562063791375	0.42721498851575185	0.4265845637409243
petals_n32	data/petals_n32.npz	0.11322017413625866	1.4268109005394467	0.7692307692307693	1.0014731011484121	0.8908050935211945	0.8902045162821847	0.7586029382134727	0.702162526875754	0.7020655135527332	0.4877937178160715	0.48774036516305613	0.3294667011187666	0.3288883594697449
petals_n32	data/petals_n32.npz	0.1439586812004126	1.2047209830023775	0.7948717948717948	1.001545993883314	0.8446698648785028	0.8441745629216487	0.6185727956649941	0.6176565308753292	0.6093199082703621	0.3796213571682069	0.37957342479312484	0.21798203655423737	0.21750795935397596
petals_n32	data/petals_n32.npz	0.18128964969238548	0.9198948038102753	0.8205128205128205	1.0011165352904305	0.7638037569378116	0.763477757128973	0.4850395466866729	0.4849406230794998	0.3953976653830964	0.2415790631050186	0.24153370938425056	0.10522684249339383	0.1049158409929515
petals_n32	data/petals_n32.npz	0.19722402154337204	0.5598482448258718	0.8461538461538461	1.0002865427375713	0.6086825477011256	0.6085627531137953	0.2786194807537509	0.27858115310531706	0.16427011260904437	0.09176214708646022	0.09172166950339335	0.024368571560503635	0.024249947705819987
petals_n32	data/petals_n32.npz	0.08152889655314609	0.16715756543179	0.8717948717948718	1.000003349080127	0.2985804092410172	0.2985733093205918	0.05806764168463242	0.058062415278497925	0.02510439756051303	0.0076289255156077925	0.00762018759792403	0.0007954041667312693	0.00078053908227184
petals_n32	data/petals_n32.npz	0.0023869316731417456	0.004754809951937919	0.8974358974358975	1.0000000000028841	0.0284450788369509	0.028445076063376012	0.0005059259517231439	0.0005059218616927849	0.00020256419607521067	6.0072558128141014e-06	5.9970267597779105e-06	3.445671442417174e-07	3.331971214951356e-07
petals_n32	data/petals_n32.npz	5.496971365020569e-08	1.0949811650678593e-07	0.9230769230769231	1.0000000000000004	2.3028915480042374e-05	2.302891547997806e-05	3.314783755292024e-10	3.314783711657778e-10	1.3262582431575488e-10	3.2164623315675283e-15	3.1620656451680815e-15	2.9760945746249476e-16	1.8470084219395056e-16
petals_n32	data/petals_n32.npz	6.861751117704128e-22	1.3559142986170475e-21	0.9487179487179487	1.0000000000000002	1.2211357946478254e-14	1.2182744032030176e-14	2.0775335654329056e-16	2.9640603562218886e-17	1.9569356493643504e-17	1.4773104157432455e-17	1.2490526497987516e-17	8.717488610485521e-18	6.190631317514156e-18
petals_n32	data/petals_n32.npz	0.0	0.0	0.9743589743589743	1.0000000000000002	4.43638462672263e-16	3.1686040584596265e-18	1.3135753071896243e-19	6.03642676066822e-20	4.873438835976182e-20	3.2246511285700667e-20	2.9300395451757345e-20	2.4551873342569918e-20	2.3349984864503268e-20
petals_n32	data/petals_n32.npz		0.0	1.0	1.0000000000000002	4.43638462672263e-16	3.1686040584596265e-18	1.3135753071896243e-19	6.03642676066822e-20	4.873438835976182e-20	3.2246511285700667e-20	2.9300395451757345e-20	2.4551873342569918e-20	2.3349984864503268e-20
petals_n16	data/petals_n16.npz	0.16289496061741146	3.414213562373095	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
petals_n16	data/petals_n16.npz	0.11602944419399985	3.401886189331001	0.05	1.0002327530398543	0.9962489098887453	0.9954159247069589	0.9915802458594785	0.9895176650803741	0.9893521657837444	0.9855508921749551	0.9847153079854201	0.9789463245744581	0.40883183730216327
petals_n16	data/petals_n16.npz	0.01369151031019698	3.3983151329194454	0.1	1.0001876499647004	0.9991977229895306	0.9987936994734898	0.9978497730673207	0.9968117149245471	0.9967418552499622	0.9958016320157244	0.995393065989015	0.9934945802976013	0.08594999161165645
petals_n16	data/petals_n16.npz	0.001099331224924406	3.396120980429379	0.15	1.0001210515501349	0.9995724252248823	0.9992682815010822	0.9987777967405665	0.9980666419802026	0.9979862900162402	0.997504845030732	0.9972006912166385	0.9960205871218929	0.0011764687962658928
petals_n16	data/petals_n16.npz	0.001109107695883609	3.393922317979939	0.2	1.0001219584159124	0.9995718830014781	0.9992660740142825	0.9987762295055803	0.9980620342232995	0.9979817488695893	0.9974999715268823	0.9971947078969503	0.9960097992704438	0.0001804374840221866
petals_n16	data/petals_n16.npz	0.04351003023198864	3.3917041025884154	0.25	1.0001231350247501	0.9995677796724175	0.9992590716863768	0.9987645473376383	0.9980435482974724	0.9979625320051709	0.9974761321211602	0.9971679852290902	0.9959717683226966	0.00018167008157883425
petals_n16	data/petals_n16.npz	0.05100709502504879	3.304684042124445	0.3	1.0038645880617116	0.9815462913655469	0.9712406710782532	0.9516113088832727	0.9265589599901403	0.9241151320946293	0.9059844502219214	0.8957096991267844	0.8553540073250642	0.005803620385755123
petals_n16	data/petals_n16.npz	0.061011245083250114	3.2026698520743624	0.35	1.0044384676355504	0.9774687625026535	0.9654766564536995	0.9418223712473839	0.9123982618232499	0.909614167888629	0.8880339541207769	0.8760798504327535	0.8289689565566756	0.006699201119898683
petals_n16	data/petals_n16.npz	0.07479579188372648	3.0806473619078703	0.4	1.0051359544668894	0.9716569334321971	0.9575238791463941	0.9282774854830704	0.8931315140111502	0.8899457107736616	0.8637076839865332	0.849622360352207	0.7938237125098832	0.007811993650932601
petals_n16	data/petals_n16.npz	0.09448336603530538	2.9310557781404194	0.45	1.0059626067158138	0.9629588919410889	0.9461060625098199	0.9087650401608275	0.8659852883248618	0.8623457228679391	0.8296285997287288	0.8128367812966848	0.7457520068329769	0.009183863611258582
petals_n16	data/petals_n16.npz	0.12363451725088741	2.7420890460698124	0.5	1.0068668442021385	0.949146643871024	0.9289186695500393	0.879285984947896	0.8261699152146762	0.8220793367033864	0.7800814823274319	0.7599320188915829	0.6782306374621745	0.010812313852055576
petals_n16	data/petals_n16.npz	0.16781215948447897	2.4948200115680423	0.55	1.0076213074248712	0.925634546693477	0.9015924220191992	0.8323014955458468	0.7651706420828946	0.760805492493512	0.705269173048185	0.6813255604149254	0.5814458961430304	0.012521808930446934
petals_n16	data/petals_n16.npz	0.23294360312977072	2.1591956925990896	0.6	1.0075681774558451	0.8825777272194947	0.8555614727461214	0.7534842127818773	0.6679548093452728	0.6638989375723264	0.5891944640186191	0.5622890085675754	0.4431950722857662	0.01362813451614555
petals_n16	data/petals_n16.npz	0.3145601213679211	1.6933084863395556	0.65	1.0055217307951883	0.7992718060495616	0.7740268319094659	0.6181158734613955	0.5113233418808203	0.5086330513446581	0.4123340581626952	0.38717963252360066	0.26021802754085227	0.012417546684427926
petals_n16	data/petals_n16.npz	0.3567851349001803	1.0641882436037184	0.7	1.001699746941173	0.6359229588038338	0.6222896842127994	0.39586559132263044	0.28114276236435265	0.28018451278238443	0.1832289478840378	0.16962767581083613	0.07894807845789617	0.0070141811263613445
petals_n16	data/petals_n16.npz	0.16845764673253824	0.35061797380336596	0.75	1.0000370949294863	0.33016157702153853	0.32880195375209537	0.10858350473619788	0.06003237310321576	0.059926882913698735	0.020465299764369036	0.019106938786224312	0.003672224377463675	0.0010103406910237232
petals_n16	data/petals_n16.npz	0.006850930685363561	0.013702680338298114	0.8	1.0000000001435239	0.03908206661896132	0.03908095661449993	0.0015273699369020449	0.0007648624086105871	0.0007648285406930124	3.052323968051532e-05	2.941051887123674e-05	2.018074757286547e-06	1.5536868566783144e-06
petals_n16	data/petals_n16.npz	4.0948378568077685e-07	8.189675713615196e-07	0.85	0.9999999999999999	5.9766961730484675e-05	5.976696172716916e-05	3.572089697845999e-09	1.7860448986179043e-09	1.7860448561694592e-09	1.08712415880157e-13	1.0534068531214707e-13	7.459072474292555e-15	5.274542869440891e-15
petals_n16	data/petals_n16.npz	8.743208214253278e-20	1.7486184031401789e-19	0.9	1.0000000000000002	2.1350858140704565e-13	2.1349473640217254e-13	1.2096080600430015e-16	4.0004645190475493e-17	1.7839940442195536e-17	1.4667367739332152e-17	1.043619317463792e-17	3.8831988234448805e-18	-3.726867074564564e-30
petals_n16	data/petals_n16.npz	0.0	0.0	0.95	1.0	9.967663313512817e-18	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
petals_n16	data/petals_n16.npz		0.0	1.0	1.0	9.967663313512817e-18	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0



==> Data/Petals/petals_alpha_n128_t00.txt <==
x	y
-0.71826744	0.00000000
-0.76299149	0.15231612
-0.88296407	0.25627295
-1.04009472	0.27886493
-1.18449559	0.21291926
-1.27032041	0.07937323
-1.27032041	-0.07937323
-1.18449559	-0.21291926
-1.04009472	-0.27886493
-0.88296407	-0.25627295
-0.76299149	-0.15231612
-0.55952098	-0.54064082
-0.60424502	-0.38832470
-0.72421760	-0.28436787
-0.88134826	-0.26177589
-1.02574912	-0.32772156
-1.11157394	-0.46126758
-1.11157394	-0.62001405
-1.02574912	-0.75356008
-0.88134826	-0.81950574
-0.72421760	-0.79691377
-0.60424502	-0.69295694
-0.13368246	-0.90963200
-0.17840650	-0.75731588
-0.29837908	-0.65335905
-0.45550974	-0.63076707
-0.59991060	-0.69671274
-0.68573542	-0.83025876
-0.68573542	-0.98900523
-0.59991060	-1.12255126
-0.45550974	-1.18849692
-0.29837908	-1.16590494
-0.17840650	-1.06194812
0.42404740	-0.98982144
0.37932335	-0.83750532
0.25935077	-0.73354849
0.10222012	-0.71095652
-0.04218075	-0.77690218
-0.12800557	-0.91044821
-0.12800557	-1.06919468
-0.04218075	-1.20274070
0.10222012	-1.26868637
0.25935077	-1.24609439
0.37932335	-1.14213756
0.93659329	-0.75574957
0.89186924	-0.60343345
0.77189667	-0.49947663
0.61476601	-0.47688465
0.47036514	-0.54283031
0.38454033	-0.67637634
0.38454033	-0.83512281
0.47036514	-0.96866883
0.61476601	-1.03461450
0.77189667	-1.01202252
0.89186924	-0.90806569
1.24122553	-0.28173256
1.19650148	-0.12941644
1.07652891	-0.02545961
0.91939825	-0.00286763
0.77499738	-0.06881330
0.68917256	-0.20235932
0.68917256	-0.36110579
0.77499738	-0.49465182
0.91939825	-0.56059748
1.07652891	-0.53800550
1.19650148	-0.43404868
1.24122553	0.28173256
1.19650148	0.43404868
1.07652891	0.53800550
0.91939825	0.56059748
0.77499738	0.49465182
0.68917256	0.36110579
0.68917256	0.20235932
0.77499738	0.06881330
0.91939825	0.00286763
1.07652891	0.02545961
1.19650148	0.12941644
0.93659329	0.75574957
0.89186924	0.90806569
0.77189667	1.01202252
0.61476601	1.03461450
0.47036514	0.96866883
0.38454033	0.83512281
0.38454033	0.67637634
0.47036514	0.54283031
0.61476601	0.47688465
0.77189667	0.49947663
0.89186924	0.60343345
0.42404740	0.98982144
0.37932335	1.14213756
0.25935077	1.24609439
0.10222012	1.26868637
-0.04218075	1.20274070
-0.12800557	1.06919468
-0.12800557	0.91044821
-0.04218075	0.77690218
0.10222012	0.71095652
0.25935077	0.73354849
0.37932335	0.83750532
-0.13368246	0.90963200
-0.17840650	1.06194812
-0.29837908	1.16590494
-0.45550974	1.18849692
-0.59991060	1.12255126
-0.68573542	0.98900523
-0.68573542	0.83025876
-0.59991060	0.69671274
-0.45550974	0.63076707
-0.29837908	0.65335905
-0.17840650	0.75731588
-0.55952098	0.54064082
-0.60424502	0.69295694
-0.72421760	0.79691377
-0.88134826	0.81950574
-1.02574912	0.75356008
-1.11157394	0.62001405
-1.11157394	0.46126758
-1.02574912	0.32772156
-0.88134826	0.26177589
-0.72421760	0.28436787
-0.60424502	0.38832470


==> Data/Petals/petals_alpha_n128_t01.txt <==
x	y
-0.71826744	0.00000000
-0.76298963	0.15232244
-0.88215616	0.25902442
-1.03292364	0.30328740
-1.18449559	0.21291926
-1.27032041	0.07937323
-1.27032041	-0.07937323
-1.18449559	-0.21291926
-1.03292364	-0.30328740
-0.88215616	-0.25902442
-0.76298963	-0.15232244
-0.55951599	-0.54064513
-0.60424502	-0.38832470
-0.72421946	-0.28436154
-0.88215616	-0.25902442
-1.03292021	-0.30329908
-1.11157394	-0.46126758
-1.11157394	-0.62001405
-1.02574912	-0.75356008
-0.88134826	-0.81950574
-0.70498111	-0.81358228
-0.60207781	-0.69483484
-0.13084401	-0.91004010
-0.17839998	-0.75731681
-0.29837908	-0.65335905
-0.45551472	-0.63076275
-0.60207781	-0.69483484
-0.70497191	-0.81359025
-0.68573542	-0.98900523
-0.59991060	-1.12255126
-0.45550974	-1.18849692
-0.29837908	-1.16590494
-0.15321206	-1.06557053
0.44720073	-0.97924767
0.38193184	-0.83631406
0.25935677	-0.73354576
0.10222012	-0.71095652
-0.04218728	-0.77690124
-0.13084401	-0.91004010
-0.15320001	-1.06557226
-0.04218075	-1.20274070
0.10222012	-1.26868637
0.25935077	-1.24609439
0.37932335	-1.14213756
0.93659329	-0.75574957
0.90563046	-0.58202059
0.77344703	-0.49706422
0.61476957	-0.47687910
0.47036514	-0.54283031
0.38453433	-0.67637908
0.38193184	-0.83631406
0.44721181	-0.97924261
0.61476601	-1.03461450
0.77189667	-1.01202252
0.89186924	-0.90806569
1.24122553	-0.28173256
1.19650148	-0.12941644
1.07652891	-0.00000609
0.91939825	-0.00000000
0.77499738	-0.06880670
0.68917256	-0.20235932
0.68916900	-0.36111134
0.77344703	-0.49706422
0.90563704	-0.58201035
1.07652891	-0.53800550
1.19650148	-0.43404868
1.24122553	0.28173256
1.19650148	0.43404868
1.07652891	0.53800550
0.90563704	0.58201035
0.77344703	0.49706422
0.68916900	0.36111134
0.68917256	0.20235932
0.77499738	0.06880670
0.91939825	0.00000000
1.07652891	0.00000609
1.19650148	0.12941644
0.93659329	0.75574957
0.89186924	0.90806569
0.77189667	1.01202252
0.61476601	1.03461450
0.44721181	0.97924261
0.38193184	0.83631406
0.38453433	0.67637908
0.47036514	0.54283031
0.61476957	0.47687910
0.77344703	0.49706422
0.90563046	0.58202059
0.44720073	0.97924767
0.37932335	1.14213756
0.25935077	1.24609439
0.10222012	1.26868637
-0.04218075	1.20274070
-0.15320001	1.06557226
-0.13084401	0.91004010
-0.04218728	0.77690124
0.10222012	0.71095652
0.25935677	0.73354576
0.38193184	0.83631406
-0.13084401	0.91004010
-0.15321206	1.06557053
-0.29837908	1.16590494
-0.45550974	1.18849692
-0.59991060	1.12255126
-0.68573542	0.98900523
-0.70497191	0.81359025
-0.60207781	0.69483484
-0.45551472	0.63076275
-0.29837908	0.65335905
-0.17839998	0.75731681
-0.55951599	0.54064513
-0.60207781	0.69483484
-0.70498111	0.81358228
-0.88134826	0.81950574
-1.02574912	0.75356008
-1.11157394	0.62001405
-1.11157394	0.46126758
-1.03292021	0.30329908
-0.88215616	0.25902442
-0.72421946	0.28436154
-0.60424502	0.38832470


==> Data/Petals/petals_alpha_n128_t02.txt <==
x	y
-0.71826744	0.00000000
-0.76298776	0.15232883
-0.88215616	0.25902442
-1.03292192	0.30329324
-1.18449559	0.21291926
-1.27032041	0.07937323
-1.27032041	-0.07937323
-1.18449559	-0.21291926
-1.03292192	-0.30329324
-0.88215616	-0.25902442
-0.76298776	-0.15232883
-0.55951096	-0.54064949
-0.60424502	-0.38832470
-0.72422133	-0.28435516
-0.88215616	-0.25902442
-1.03292192	-0.30329324
-1.11157394	-0.46126758
-1.11157394	-0.62001405
-1.02574912	-0.75356008
-0.88134826	-0.81950574
-0.70497651	-0.81358626
-0.60207781	-0.69483484
-0.13084401	-0.91004010
-0.17839339	-0.75731776
-0.29837908	-0.65335905
-0.45551975	-0.63075840
-0.60207781	-0.69483484
-0.70497651	-0.81358626
-0.68573542	-0.98900523
-0.59991060	-1.12255126
-0.45550974	-1.18849692
-0.29837908	-1.16590494
-0.15320604	-1.06557140
0.44720627	-0.97924514
0.38193184	-0.83631406
0.25936282	-0.73354299
0.10222012	-0.71095652
-0.04219386	-0.77690030
-0.13084401	-0.91004010
-0.15320604	-1.06557140
-0.04218075	-1.20274070
0.10222012	-1.26868637
0.25935077	-1.24609439
0.37932335	-1.14213756
0.93659329	-0.75574957
0.90563375	-0.58201547
0.77344703	-0.49706422
0.61477317	-0.47687350
0.47036514	-0.54283031
0.38452828	-0.67638184
0.38193184	-0.83631406
0.44720627	-0.97924514
0.61476601	-1.03461450
0.77189667	-1.01202252
0.89186924	-0.90806569
1.24122553	-0.28173256
1.19650148	-0.12941644
1.07652891	-0.00000000
0.91939825	-0.00000000
0.77499738	-0.06880005
0.68917256	-0.20235932
0.68916540	-0.36111693
0.77344703	-0.49706422
0.90563375	-0.58201547
1.07652891	-0.53800550
1.19650148	-0.43404868
1.24122553	0.28173256
1.19650148	0.43404868
1.07652891	0.53800550
0.90563375	0.58201547
0.77344703	0.49706422
0.68916540	0.36111693
0.68917256	0.20235932
0.77499738	0.06880005
0.91939825	-0.00000000
1.07652891	-0.00000000
1.19650148	0.12941644
0.93659329	0.75574957
0.89186924	0.90806569
0.77189667	1.01202252
0.61476601	1.03461450
0.44720627	0.97924514
0.38193184	0.83631406
0.38452828	0.67638184
0.47036514	0.54283031
0.61477317	0.47687350
0.77344703	0.49706422
0.90563375	0.58201547
0.44720627	0.97924514
0.37932335	1.14213756
0.25935077	1.24609439
0.10222012	1.26868637
-0.04218075	1.20274070
-0.15320604	1.06557140
-0.13084401	0.91004010
-0.04219386	0.77690030
0.10222012	0.71095652
0.25936282	0.73354299
0.38193184	0.83631406
-0.13084401	0.91004010
-0.15320604	1.06557140
-0.29837908	1.16590494
-0.45550974	1.18849692
-0.59991060	1.12255126
-0.68573542	0.98900523
-0.70497651	0.81358626
-0.60207781	0.69483484
-0.45551975	0.63075840
-0.29837908	0.65335905
-0.17839339	0.75731776
-0.55951096	0.54064949
-0.60207781	0.69483484
-0.70497651	0.81358626
-0.88134826	0.81950574
-1.02574912	0.75356008
-1.11157394	0.62001405
-1.11157394	0.46126758
-1.03292192	0.30329324
-0.88215616	0.25902442
-0.72422133	0.28435516
-0.60424502	0.38832470


==> Data/Petals/petals_alpha_n128_t03.txt <==
x	y
-0.71826744	0.00000000
-0.76298587	0.15233528
-0.88215616	0.25902442
-1.03292192	0.30329324
-1.18449559	0.21291926
-1.27032041	0.07937323
-1.27032041	-0.07937323
-1.18449559	-0.21291926
-1.03292192	-0.30329324
-0.88215616	-0.25902442
-0.76298587	-0.15233528
-0.55950589	-0.54065389
-0.60424502	-0.38832470
-0.72422322	-0.28434871
-0.88215616	-0.25902442
-1.03292192	-0.30329324
-1.11157394	-0.46126758
-1.11157394	-0.62001405
-1.02574912	-0.75356008
-0.88134826	-0.81950574
-0.70497651	-0.81358626
-0.60207781	-0.69483484
-0.13084401	-0.91004010
-0.17838674	-0.75731872
-0.29837908	-0.65335905
-0.45552482	-0.63075400
-0.60207781	-0.69483484
-0.70497651	-0.81358626
-0.68573542	-0.98900523
-0.59991060	-1.12255126
-0.45550974	-1.18849692
-0.29837908	-1.16590494
-0.15320604	-1.06557140
0.44720627	-0.97924514
0.38193184	-0.83631406
0.25936893	-0.73354020
0.10222012	-0.71095652
-0.04220051	-0.77689934
-0.13084401	-0.91004010
-0.15320604	-1.06557140
-0.04218075	-1.20274070
0.10222012	-1.26868637
0.25935077	-1.24609439
0.37932335	-1.14213756
0.93659329	-0.75574957
0.90563375	-0.58201547
0.77344703	-0.49706422
0.61477680	-0.47686785
0.47036514	-0.54283031
0.38452216	-0.67638463
0.38193184	-0.83631406
0.44720627	-0.97924514
0.61476601	-1.03461450
0.77189667	-1.01202252
0.89186924	-0.90806569
1.24122553	-0.28173256
1.19650148	-0.12941644
1.07652891	-0.00000000
0.91939825	-0.00000000
0.77499738	-0.06879333
0.68917256	-0.20235932
0.68916177	-0.36112259
0.77344703	-0.49706422
0.90563375	-0.58201547
1.07652891	-0.53800550
1.19650148	-0.43404868
1.24122553	0.28173256
1.19650148	0.43404868
1.07652891	0.53800550
0.90563375	0.58201547
0.77344703	0.49706422
0.68916177	0.36112259
0.68917256	0.20235932
0.77499738	0.06879333
0.91939825	-0.00000000
1.07652891	-0.00000000
1.19650148	0.12941644
0.93659329	0.75574957
0.89186924	0.90806569
0.77189667	1.01202252
0.61476601	1.03461450
0.44720627	0.97924514
0.38193184	0.83631406
0.38452216	0.67638463
0.47036514	0.54283031
0.61477680	0.47686785
0.77344703	0.49706422
0.90563375	0.58201547
0.44720627	0.97924514
0.37932335	1.14213756
0.25935077	1.24609439
0.10222012	1.26868637
-0.04218075	1.20274070
-0.15320604	1.06557140
-0.13084401	0.91004010
-0.04220051	0.77689934
0.10222012	0.71095652
0.25936893	0.73354020
0.38193184	0.83631406
-0.13084401	0.91004010
-0.15320604	1.06557140
-0.29837908	1.16590494
-0.45550974	1.18849692
-0.59991060	1.12255126
-0.68573542	0.98900523
-0.70497651	0.81358626
-0.60207781	0.69483484
-0.45552482	0.63075400
-0.29837908	0.65335905
-0.17838674	0.75731872
-0.55950589	0.54065389
-0.60207781	0.69483484
-0.70497651	0.81358626
-0.88134826	0.81950574
-1.02574912	0.75356008
-1.11157394	0.62001405
-1.11157394	0.46126758
-1.03292192	0.30329324
-0.88215616	0.25902442
-0.72422322	0.28434871
-0.60424502	0.38832470


==> Data/Petals/petals_alpha_n128_t04.txt <==
x	y
-0.74221461	0.00000000
-0.77842855	0.16335731
-0.87881057	0.25804207
-1.03720852	0.30455190
-1.16344727	0.19594705
-1.24659387	0.06002480
-1.24659387	-0.06002480
-1.16344727	-0.19594705
-1.03720852	-0.30455190
-0.87881057	-0.25804207
-0.77842855	-0.16335731
-0.56653814	-0.55827516
-0.62439066	-0.40127151
-0.74317340	-0.28342534
-0.87881057	-0.25804207
-1.03720852	-0.30455190
-1.08469109	-0.46416594
-1.08115335	-0.62346346
-1.01624964	-0.72445560
-0.87281715	-0.79384823
-0.70790215	-0.81696263
-0.59979443	-0.69219967
-0.13034779	-0.90658877
-0.17477587	-0.77594459
-0.30832709	-0.67514216
-0.47196594	-0.64022244
-0.59979443	-0.69219967
-0.70790215	-0.81696263
-0.66155316	-0.97690951
-0.57245429	-1.10900647
-0.46325333	-1.15887687
-0.30507376	-1.13970820
-0.15384184	-1.06999349
0.44906217	-0.98330898
0.38048336	-0.83314234
0.27247650	-0.74725710
0.10562815	-0.73465994
-0.05091263	-0.79375344
-0.13034779	-0.90658877
-0.15384184	-1.06999349
-0.02837678	-1.17949122
0.11799497	-1.24244776
0.23682264	-1.22536292
0.35952840	-1.12371888
0.90998283	-0.75095675
0.90939211	-0.58443082
0.77051372	-0.49517910
0.63321951	-0.48132076
0.48604720	-0.56092838
0.38630508	-0.69527333
0.38048336	-0.83314234
0.44906217	-0.98330898
0.61380903	-1.00759280
0.77098166	-0.98142067
0.86170909	-0.90280490
1.21300900	-0.29361271
1.17152414	-0.13977116
1.08099648	-0.00000000
0.91591142	-0.00000000
0.79291980	-0.06256848
0.71214970	-0.20910602
0.70087365	-0.37604885
0.77051372	-0.49517910
0.90939211	-0.58443082
1.06111481	-0.51579079
1.17918712	-0.40879945
1.21300900	0.29361271
1.17918712	0.40879945
1.06111481	0.51579079
0.90939211	0.58443082
0.77051372	0.49517910
0.70087365	0.37604885
0.71214970	0.20910602
0.79291980	0.06256848
0.91591142	-0.00000000
1.08099648	-0.00000000
1.17152414	0.13977116
0.90998283	0.75095675
0.86170909	0.90280490
0.77098166	0.98142067
0.61380903	1.00759280
0.44906217	0.98330898
0.38048336	0.83314234
0.38630508	0.69527333
0.48604720	0.56092838
0.63321951	0.48132076
0.77051372	0.49517910
0.90939211	0.58443082
0.44906217	0.98330898
0.35952840	1.12371888
0.23682264	1.22536292
0.11799497	1.24244776
-0.02837678	1.17949122
-0.15384184	1.06999349
-0.13034779	0.90658877
-0.05091263	0.79375344
0.10562815	0.73465994
0.27247650	0.74725710
0.38048336	0.83314234
-0.13034779	0.90658877
-0.15384184	1.06999349
-0.30507376	1.13970820
-0.46325333	1.15887687
-0.57245429	1.10900647
-0.66155316	0.97690951
-0.70790215	0.81696263
-0.59979443	0.69219967
-0.47196594	0.64022244
-0.30832709	0.67514216
-0.17477587	0.77594459
-0.56653814	0.55827516
-0.59979443	0.69219967
-0.70790215	0.81696263
-0.87281715	0.79384823
-1.01624964	0.72445560
-1.08115335	0.62346346
-1.08469109	0.46416594
-1.03720852	0.30455190
-0.87881057	0.25804207
-0.74317340	0.28342534
-0.62439066	0.40127151


==> Data/Petals/petals_alpha_n128_t05.txt <==
x	y
-0.76110651	0.00000000
-0.79240399	0.16629290
-0.88276405	0.25920291
-1.02992962	0.30241462
-1.14795821	0.18632102
-1.22411854	0.05298147
-1.22411854	-0.05298147
-1.14795821	-0.18632102
-1.02992962	-0.30241462
-0.88276405	-0.25920291
-0.79240399	-0.16629290
-0.57670792	-0.56830043
-0.64028354	-0.41148525
-0.75651739	-0.28851145
-0.88276405	-0.25920291
-1.02992962	-0.30241462
-1.06645665	-0.46388985
-1.05843799	-0.61723760
-1.00115011	-0.70637930
-0.86499115	-0.77737629
-0.70293424	-0.81122936
-0.60249270	-0.69531364
-0.13093418	-0.91066720
-0.17791117	-0.78987659
-0.31617507	-0.69232683
-0.48044186	-0.65171545
-0.60249270	-0.69531364
-0.70293424	-0.81122936
-0.64636264	-0.96681897
-0.55671086	-1.09148810
-0.46032358	-1.13550669
-0.30739551	-1.12162007
-0.15276221	-1.06248451
0.44591074	-0.97640833
0.38219502	-0.83689036
0.27737113	-0.76067251
0.10831675	-0.75335954
-0.05182944	-0.80800441
-0.13093418	-0.91066720
-0.15276221	-1.06248451
-0.02105306	-1.16278990
0.12176804	-1.21919883
0.22665242	-1.20411873
0.34779603	-1.10975741
0.89256479	-0.74555461
0.90301019	-0.58032941
0.77398000	-0.49740674
0.64459005	-0.48996028
0.49841877	-0.57520592
0.39323847	-0.70775767
0.38219502	-0.83689036
0.44591074	-0.97640833
0.61094072	-0.98958325
0.76158645	-0.95982255
0.84166789	-0.89043159
1.18945975	-0.29403870
1.15395054	-0.14464349
1.07341028	-0.00000000
0.92003180	-0.00000000
0.80715618	-0.06368913
0.73027635	-0.21442848
0.71345593	-0.38280287
0.77398000	-0.49740674
0.90301019	-0.58032941
1.04896514	-0.50219092
1.15960654	-0.39570939
1.18945975	0.29403870
1.15960654	0.39570939
1.04896514	0.50219092
0.90301019	0.58032941
0.77398000	0.49740674
0.71345593	0.38280287
0.73027635	0.21442848
0.80715618	0.06368913
0.92003180	-0.00000000
1.07341028	-0.00000000
1.15395054	0.14464349
0.89256479	0.74555461
0.84166789	0.89043159
0.76158645	0.95982255
0.61094072	0.98958325
0.44591074	0.97640833
0.38219502	0.83689036
0.39323847	0.70775767
0.49841877	0.57520592
0.64459005	0.48996028
0.77398000	0.49740674
0.90301019	0.58032941
0.44591074	0.97640833
0.34779603	1.10975741
0.22665242	1.20411873
0.12176804	1.21919883
-0.02105306	1.16278990
-0.15276221	1.06248451
-0.13093418	0.91066720
-0.05182944	0.80800441
0.10831675	0.75335954
0.27737113	0.76067251
0.38219502	0.83689036
-0.13093418	0.91066720
-0.15276221	1.06248451
-0.30739551	1.12162007
-0.46032358	1.13550669
-0.55671086	1.09148810
-0.64636264	0.96681897
-0.70293424	0.81122936
-0.60249270	0.69531364
-0.48044186	0.65171545
-0.31617507	0.69232683
-0.17791117	0.78987659
-0.57670792	0.56830043
-0.60249270	0.69531364
-0.70293424	0.81122936
-0.86499115	0.77737629
-1.00115011	0.70637930
-1.05843799	0.61723760
-1.06645665	0.46388985
-1.02992962	0.30241462
-0.88276405	0.25920291
-0.75651739	0.28851145
-0.64028354	0.41148525


==> Data/Petals/petals_alpha_n128_t06.txt <==
x	y
-0.77732695	0.00000000
-0.80447174	0.16810782
-0.88763759	0.26063391
-1.02070455	0.29970590
-1.13383363	0.17827200
-1.20304725	0.04960744
-1.20304725	-0.04960744
-1.13383363	-0.17827200
-1.02070455	-0.29970590
-0.88763759	-0.26063391
-0.80447174	-0.16810782
-0.58587874	-0.57635156
-0.65392904	-0.42025468
-0.76765064	-0.29350896
-0.88763759	-0.26063391
-1.02070455	-0.29970590
-1.05022267	-0.46302479
-1.03888756	-0.60868401
-0.98524794	-0.69214888
-0.85746043	-0.76296869
-0.69663806	-0.80396318
-0.60581893	-0.69915231
-0.13165704	-0.91569479
-0.18127339	-0.80160775
-0.32291328	-0.70708146
-0.48710589	-0.66193872
-0.60581893	-0.69915231
-0.69663806	-0.80396318
-0.63317343	-0.95731448
-0.54488841	-1.07372259
-0.45463937	-1.11493794
-0.30884960	-1.10542822
-0.15139392	-1.05296784
0.44191672	-0.96766265
0.38430504	-0.84151065
0.28088499	-0.77235914
0.11062516	-0.76941488
-0.05190846	-0.82020761
-0.13165704	-0.91569479
-0.15139392	-1.05296784
-0.01509610	-1.14766359
0.12210896	-1.19786184
0.22031399	-1.18374208
0.33781880	-1.09692209
0.87723211	-0.74015095
0.89492193	-0.57513140
0.77825297	-0.50015282
0.65386437	-0.49789196
0.50904090	-0.58746451
0.39976954	-0.71806639
0.38430504	-0.84151065
0.44191672	-0.96766265
0.60777414	-0.97363762
0.75033760	-0.94168841
0.82531921	-0.87671648
1.16829141	-0.29133958
1.13813043	-0.14838712
1.06379575	-0.00000000
0.92511109	-0.00000000
0.81924643	-0.06534761
0.74583975	-0.21899831
0.72452354	-0.38794415
0.77825297	-0.50015282
0.89492193	-0.57513140
1.03768038	-0.49048858
1.14033935	-0.38653557
1.16829141	0.29133958
1.14033935	0.38653557
1.03768038	0.49048858
0.89492193	0.57513140
0.77825297	0.50015282
0.72452354	0.38794415
0.74583975	0.21899831
0.81924643	0.06534761
0.92511109	-0.00000000
1.06379575	-0.00000000
1.13813043	0.14838712
0.87723211	0.74015095
0.82531921	0.87671648
0.75033760	0.94168841
0.60777414	0.97363762
0.44191672	0.96766265
0.38430504	0.84151065
0.39976954	0.71806639
0.50904090	0.58746451
0.65386437	0.49789196
0.77825297	0.50015282
0.89492193	0.57513140
0.44191672	0.96766265
0.33781880	1.09692209
0.22031399	1.18374208
0.12210896	1.19786184
-0.01509610	1.14766359
-0.15139392	1.05296784
-0.13165704	0.91569479
-0.05190846	0.82020761
0.11062516	0.76941488
0.28088499	0.77235914
0.38430504	0.84151065
-0.13165704	0.91569479
-0.15139392	1.05296784
-0.30884960	1.10542822
-0.45463937	1.11493794
-0.54488841	1.07372259
-0.63317343	0.95731448
-0.69663806	0.80396318
-0.60581893	0.69915231
-0.48710589	0.66193872
-0.32291328	0.70708146
-0.18127339	0.80160775
-0.58587874	0.57635156
-0.60581893	0.69915231
-0.69663806	0.80396318
-0.85746043	0.76296869
-0.98524794	0.69214888
-1.03888756	0.60868401
-1.05022267	0.46302479
-1.02070455	0.29970590
-0.88763759	0.26063391
-0.76765064	0.29350896
-0.65392904	0.42025468


==> Data/Petals/petals_alpha_n128_t07.txt <==
x	y
-0.79130567	0.00000000
-0.81619313	0.17018204
-0.89149325	0.26176604
-1.01066370	0.29675764
-1.12065374	0.16815254
-1.18260969	0.04323688
-1.18260969	-0.04323688
-1.12065374	-0.16815254
-1.01066370	-0.29675764
-0.89149325	-0.26176604
-0.81619313	-0.17018204
-0.59461800	-0.58443356
-0.66568869	-0.42781214
-0.77863271	-0.29810108
-0.89149325	-0.26176604
-1.01066370	-0.29675764
-1.03366405	-0.46441224
-1.01825020	-0.60299389
-0.97149895	-0.67574025
-0.85184379	-0.74733008
-0.68978511	-0.79605446
-0.60845044	-0.70218924
-0.13222892	-0.91967232
-0.18425585	-0.81313156
-0.32872025	-0.71979695
-0.49386190	-0.67173921
-0.60845044	-0.70218924
-0.68978511	-0.79605446
-0.61849332	-0.94952941
-0.53060347	-1.05777836
-0.45194417	-1.09370086
-0.31257946	-1.08923559
-0.14990463	-1.04260961
0.43756951	-0.95814358
0.38597435	-0.84516594
0.28460622	-0.78366603
0.11261454	-0.78325132
-0.05229344	-0.83210489
-0.13222892	-0.91967232
-0.14990463	-1.04260961
-0.00695534	-1.13317771
0.12550611	-1.17672568
0.21109970	-1.16441918
0.32592665	-1.08531650
0.86095335	-0.73681709
0.88611843	-0.56947373
0.78163349	-0.50232535
0.66310783	-0.50539208
0.51819501	-0.59802892
0.40587783	-0.72828314
0.38597435	-0.84516594
0.43756951	-0.95814358
0.60679092	-0.95705009
0.74176839	-0.92207091
0.80712090	-0.86544263
1.14688692	-0.29169417
1.12263344	-0.15438346
1.05333100	-0.00000000
0.92912952	-0.00000000
0.83107739	-0.06665971
0.75925223	-0.22293657
0.73518575	-0.39323665
0.78163349	-0.50232535
0.88611843	-0.56947373
1.02788535	-0.47706583
1.12252445	-0.37466514
1.14688692	0.29169417
1.12252445	0.37466514
1.02788535	0.47706583
0.88611843	0.56947373
0.78163349	0.50232535
0.73518575	0.39323665
0.75925223	0.22293657
0.83107739	0.06665971
0.92912952	-0.00000000
1.05333100	-0.00000000
1.12263344	0.15438346
0.86095335	0.73681709
0.80712090	0.86544263
0.74176839	0.92207091
0.60679092	0.95705009
0.43756951	0.95814358
0.38597435	0.84516594
0.40587783	0.72828314
0.51819501	0.59802892
0.66310783	0.50539208
0.78163349	0.50232535
0.88611843	0.56947373
0.43756951	0.95814358
0.32592665	1.08531650
0.21109970	1.16441918
0.12550611	1.17672568
-0.00695534	1.13317771
-0.14990463	1.04260961
-0.13222892	0.91967232
-0.05229344	0.83210489
0.11261454	0.78325132
0.28460622	0.78366603
0.38597435	0.84516594
-0.13222892	0.91967232
-0.14990463	1.04260961
-0.31257946	1.08923559
-0.45194417	1.09370086
-0.53060347	1.05777836
-0.61849332	0.94952941
-0.68978511	0.79605446
-0.60845044	0.70218924
-0.49386190	0.67173921
-0.32872025	0.71979695
-0.18425585	0.81313156
-0.59461800	0.58443356
-0.60845044	0.70218924
-0.68978511	0.79605446
-0.85184379	0.74733008
-0.97149895	0.67574025
-1.01825020	0.60299389
-1.03366405	0.46441224
-1.01066370	0.29675764
-0.89149325	0.26176604
-0.77863271	0.29810108
-0.66568869	0.42781214


==> Data/Petals/petals_alpha_n128_t08.txt <==
x	y
-0.80367196	-0.00000000
-0.83462778	0.17591908
-0.89661308	0.26326935
-0.99010834	0.29072204
-1.10938765	0.14780011
-1.16135793	0.02801424
-1.16135793	-0.02801424
-1.10938765	-0.14780011
-0.99010834	-0.29072204
-0.89661308	-0.26326935
-0.83462778	-0.17591908
-0.60702453	-0.59922639
-0.67609188	-0.43449787
-0.79724260	-0.30324130
-0.89661308	-0.26326935
-0.99010834	-0.29072204
-1.01318305	-0.47544288
-0.99214211	-0.60431042
-0.96185082	-0.65144458
-0.85336951	-0.72411761
-0.67575594	-0.77986393
-0.61194476	-0.70622190
-0.13298831	-0.92495399
-0.18669529	-0.83228355
-0.33385740	-0.73104573
-0.50673853	-0.68612470
-0.61194476	-0.70622190
-0.67575594	-0.77986393
-0.59529999	-0.94773612
-0.50792817	-1.04477080
-0.45696287	-1.06804587
-0.32641258	-1.07053288
-0.14685580	-1.02140453
0.42867002	-0.93865641
0.38819100	-0.85001972
0.29290839	-0.80109657
0.11437445	-0.79549174
-0.05534856	-0.85116836
-0.13298831	-0.92495399
-0.14685580	-1.02140453
0.01158661	-1.11912983
0.13754937	-1.15352383
0.19300756	-1.14555014
0.30417804	-1.07706153
0.83819428	-0.74163076
0.86809613	-0.55789151
0.78612240	-0.50521019
0.67951573	-0.51556709
0.52629321	-0.60737474
0.41361419	-0.74597208
0.38819100	-0.85001972
0.42867002	-0.93865641
0.61479454	-0.93520773
0.73935596	-0.89604119
0.78169946	-0.85935034
1.12220730	-0.30031287
1.10608976	-0.17073745
1.03190786	0.00000000
0.93446550	-0.00000000
0.85038162	-0.06634870
0.77111760	-0.22642056
0.75125735	-0.40393494
0.78612240	-0.50521019
0.86809613	-0.55789151
1.02280955	-0.45436378
1.10642225	-0.35407181
1.12220730	0.30031287
1.10642225	0.35407181
1.02280955	0.45436378
0.86809613	0.55789151
0.78612240	0.50521019
0.75125735	0.40393494
0.77111760	0.22642056
0.85038162	0.06634870
0.93446550	-0.00000000
1.03190786	0.00000000
1.10608976	0.17073745
0.83819428	0.74163076
0.78169946	0.85935034
0.73935596	0.89604119
0.61479454	0.93520773
0.42867002	0.93865641
0.38819100	0.85001972
0.41361419	0.74597208
0.52629321	0.60737474
0.67951573	0.51556709
0.78612240	0.50521019
0.86809613	0.55789151
0.42867002	0.93865641
0.30417804	1.07706153
0.19300756	1.14555014
0.13754937	1.15352383
0.01158661	1.11912983
-0.14685580	1.02140453
-0.13298831	0.92495399
-0.05534856	0.85116836
0.11437445	0.79549174
0.29290839	0.80109657
0.38819100	0.85001972
-0.13298831	0.92495399
-0.14685580	1.02140453
-0.32641258	1.07053288
-0.45696287	1.06804587
-0.50792817	1.04477080
-0.59529999	0.94773612
-0.67575594	0.77986393
-0.61194476	0.70622190
-0.50673853	0.68612470
-0.33385740	0.73104573
-0.18669529	0.83228355
-0.60702453	0.59922639
-0.61194476	0.70622190
-0.67575594	0.77986393
-0.85336951	0.72411761
-0.96185082	0.65144458
-0.99214211	0.60431042
-1.01318305	0.47544288
-0.99010834	0.29072204
-0.89661308	0.26326935
-0.79724260	0.30324130
-0.67609188	0.43449787


==> Data/Petals/petals_alpha_n128_t09.txt <==
x	y
-0.81702315	-0.00000000
-0.86644899	0.19000124
-0.90232896	0.26494769
-0.95159242	0.27941275
-1.10205778	0.11142218
-1.13882103	0.00528142
-1.13882103	-0.00528142
-1.10205778	-0.11142218
-0.95159242	-0.27941275
-0.90232896	-0.26494769
-0.86644899	-0.19000124
-0.62618085	-0.62827690
-0.68732361	-0.44171606
-0.83162570	-0.30859848
-0.90232896	-0.26494769
-0.95159242	-0.27941275
-0.98734938	-0.50208312
-0.96089257	-0.61125012
-0.95518187	-0.62013615
-0.86687062	-0.68955172
-0.64946855	-0.74952667
-0.61584589	-0.71072404
-0.13383610	-0.93085054
-0.18710472	-0.86707909
-0.33940368	-0.74319040
-0.53276712	-0.70922036
-0.61584589	-0.71072404
-0.64946855	-0.74952667
-0.55916452	-0.95618057
-0.47788750	-1.03371407
-0.46827921	-1.03810203
-0.35645817	-1.04875346
-0.14114301	-0.98167117
0.41199445	-0.90214201
0.39066570	-0.85543856
0.31137584	-0.83058979
0.11627452	-0.80870703
-0.06475875	-0.88466978
-0.13383610	-0.93085054
-0.14114301	-0.98167117
0.04655111	-1.10669745
0.15684347	-1.12798110
0.16729879	-1.12647785
0.26712723	-1.07498339
0.80590163	-0.75991369
0.83432658	-0.53618913
0.79113390	-0.50843089
0.71099677	-0.53039411
0.53503638	-0.61746490
0.42381007	-0.77924280
0.39066570	-0.85543856
0.41199445	-0.90214201
0.63748710	-0.90584571
0.74177775	-0.86412211
0.74976061	-0.85720492
1.09417873	-0.31577548
1.08880795	-0.20357676
0.99176591	0.00000000
0.94042268	0.00000000
0.88488125	-0.06180204
0.78392797	-0.23018202
0.77782218	-0.42641174
0.79113390	-0.50843089
0.83432658	-0.53618913
1.02602544	-0.41739435
1.09120283	-0.32591045
1.09417873	0.31577548
1.09120283	0.32591045
1.02602544	0.41739435
0.83432658	0.53618913
0.79113390	0.50843089
0.77782218	0.42641174
0.78392797	0.23018202
0.88488125	0.06180204
0.94042268	0.00000000
0.99176591	0.00000000
1.08880795	0.20357676
0.80590163	0.75991369
0.74976061	0.85720492
0.74177775	0.86412211
0.63748710	0.90584571
0.41199445	0.90214201
0.39066570	0.85543856
0.42381007	0.77924280
0.53503638	0.61746490
0.71099677	0.53039411
0.79113390	0.50843089
0.83432658	0.53618913
0.41199445	0.90214201
0.26712723	1.07498339
0.16729879	1.12647785
0.15684347	1.12798110
0.04655111	1.10669745
-0.14114301	0.98167117
-0.13383610	0.93085054
-0.06475875	0.88466978
0.11627452	0.80870703
0.31137584	0.83058979
0.39066570	0.85543856
-0.13383610	0.93085054
-0.14114301	0.98167117
-0.35645817	1.04875346
-0.46827921	1.03810203
-0.47788750	1.03371407
-0.55916452	0.95618057
-0.64946855	0.74952667
-0.61584589	0.71072404
-0.53276712	0.70922036
-0.33940368	0.74319040
-0.18710472	0.86707909
-0.62618085	0.62827690
-0.61584589	0.71072404
-0.64946855	0.74952667
-0.86687062	0.68955172
-0.95518187	0.62013615
-0.96089257	0.61125012
-0.98734938	0.50208312
-0.95159242	0.27941275
-0.90232896	0.26494769
-0.83162570	0.30859848
-0.68732361	0.44171606


==> Data/Petals/petals_alpha_n128_t10.txt <==
x	y
-0.83379230	-0.00000000
-0.88265581	0.20083515
-0.90287858	0.26510907
-0.91946467	0.26997919
-1.10677022	0.04817453
-1.12017214	0.00004868
-1.12017214	-0.00004868
-1.10677022	-0.04817453
-0.91946467	-0.26997919
-0.90287858	-0.26510907
-0.88265581	-0.20083515
-0.63395764	-0.64615303
-0.70143072	-0.45078215
-0.85111699	-0.30824648
-0.90287858	-0.26510907
-0.91946467	-0.26997919
-0.95711947	-0.55783816
-0.94237509	-0.60556983
-0.94232246	-0.60565174
-0.90502923	-0.63889215
-0.62754113	-0.72422107
-0.61622101	-0.71115695
-0.13391762	-0.93141753
-0.18398240	-0.88632190
-0.34636984	-0.75844416
-0.54935455	-0.71946203
-0.61622101	-0.71115695
-0.62754113	-0.72422107
-0.50359006	-0.98674118
-0.46538061	-1.01892420
-0.46529204	-1.01896465
-0.41594787	-1.02676602
-0.13637772	-0.94852788
0.39808465	-0.87168380
0.39090366	-0.85595962
0.32440595	-0.84508982
0.11866102	-0.82530550
-0.07317592	-0.90225347
-0.13391762	-0.93141753
-0.13637772	-0.94852788
0.10982564	-1.10236084
0.15936893	-1.10877734
0.15946530	-1.10876348
0.20519401	-1.08864894
0.76118824	-0.80489351
0.80615796	-0.51808626
0.79161579	-0.50874058
0.72979771	-0.53554770
0.54601784	-0.63013818
0.42623555	-0.79858580
0.39090366	-0.85595962
0.39808465	-0.87168380
0.68837247	-0.86798873
0.73351996	-0.84660150
0.73359354	-0.84653774
1.07481102	-0.31554225
1.07551058	-0.26559008
0.95828181	0.00000000
0.94099551	0.00000000
0.90348384	-0.05597297
0.80001786	-0.23490644
0.79032025	-0.44137279
0.79161579	-0.50874058
0.80615796	-0.51808626
1.04836591	-0.35803633
1.07478359	-0.31563567
1.07481102	0.31554225
1.07478359	0.31563567
1.04836591	0.35803633
0.80615796	0.51808626
0.79161579	0.50874058
0.79032025	0.44137279
0.80001786	0.23490644
0.90348384	0.05597297
0.94099551	0.00000000
0.95828181	0.00000000
1.07551058	0.26559008
0.76118824	0.80489351
0.73359354	0.84653774
0.73351996	0.84660150
0.68837247	0.86798873
0.39808465	0.87168380
0.39090366	0.85595962
0.42623555	0.79858580
0.54601784	0.63013818
0.72979771	0.53554770
0.79161579	0.50874058
0.80615796	0.51808626
0.39808465	0.87168380
0.20519401	1.08864894
0.15946530	1.10876348
0.15936893	1.10877734
0.10982564	1.10236084
-0.13637772	0.94852788
-0.13391762	0.93141753
-0.07317592	0.90225347
0.11866102	0.82530550
0.32440595	0.84508982
0.39090366	0.85595962
-0.13391762	0.93141753
-0.13637772	0.94852788
-0.41594787	1.02676602
-0.46529204	1.01896465
-0.46538061	1.01892420
-0.50359006	0.98674118
-0.62754113	0.72422107
-0.61622101	0.71115695
-0.54935455	0.71946203
-0.34636984	0.75844416
-0.18398240	0.88632190
-0.63395764	0.64615303
-0.61622101	0.71115695
-0.62754113	0.72422107
-0.90502923	0.63889215
-0.94232246	0.60565174
-0.94237509	0.60556983
-0.95711947	0.55783816
-0.91946467	0.26997919
-0.90287858	0.26510907
-0.85111699	0.30824648
-0.70143072	0.45078215


==> Data/Petals/petals_alpha_n128_t11.txt <==
x	y
-0.84696739	-0.00000000
-0.88365875	0.20685168
-0.89727406	0.26346344
-0.89728356	0.26346622
-1.11346184	0.00000914
-1.11347108	0.00000000
-1.11347108	-0.00000000
-1.11346184	-0.00000914
-0.89728356	-0.26346622
-0.89727406	-0.26346344
-0.88365875	-0.20685168
-0.63154859	-0.65175670
-0.71251431	-0.45790514
-0.85521351	-0.30372728
-0.89727406	-0.26346344
-0.89728356	-0.26346622
-0.93670865	-0.60197523
-0.93671148	-0.60198792
-0.93671148	-0.60198792
-0.93669877	-0.60199061
-0.61240237	-0.70675001
-0.61239589	-0.70674253
-0.13308635	-0.92563586
-0.17892621	-0.88973357
-0.35184297	-0.77042864
-0.55524402	-0.71787498
-0.61239589	-0.70674253
-0.61240237	-0.70675001
-0.46255708	-1.01283672
-0.46255260	-1.01284892
-0.46255260	-1.01284892
-0.46254045	-1.01284432
-0.13308775	-0.92564566
0.38848128	-0.85065535
0.38847717	-0.85064635
0.33050398	-0.84522632
0.12053603	-0.83834648
-0.07898848	-0.90410245
-0.13308635	-0.92563586
-0.13308775	-0.92564566
0.15845309	-1.10212971
0.15846346	-1.10213755
0.15846346	-1.10213755
0.15847119	-1.10212711
0.72916935	-0.84149233
0.78671026	-0.50558798
0.78670193	-0.50558263
0.73500149	-0.53236568
0.55464569	-0.64009524
0.42234535	-0.80328377
0.38847717	-0.85064635
0.38848128	-0.85065535
0.72915553	-0.84150430
0.72916849	-0.84150530
0.72916849	-0.84150530
1.06836768	-0.31370105
1.06836139	-0.31368968
0.93516428	0.00000000
0.93515439	0.00000000
0.90614122	-0.05048271
0.81265926	-0.23861829
0.78958751	-0.44742817
0.78670193	-0.50558263
0.78671026	-0.50558798
1.06835624	-0.31370722
1.06836768	-0.31370105
1.06836768	0.31370105
1.06836768	0.31370105
1.06835624	0.31370722
0.78671026	0.50558798
0.78670193	0.50558263
0.78958751	0.44742817
0.81265926	0.23861829
0.90614122	0.05048271
0.93515439	0.00000000
0.93516428	0.00000000
1.06836139	0.31368968
0.72916935	0.84149233
0.72916849	0.84150530
0.72916849	0.84150530
0.72915553	0.84150430
0.38848128	0.85065535
0.38847717	0.85064635
0.42234535	0.80328377
0.55464569	0.64009524
0.73500149	0.53236568
0.78670193	0.50558263
0.78671026	0.50558798
0.38848128	0.85065535
0.15847119	1.10212711
0.15846346	1.10213755
0.15846346	1.10213755
0.15845309	1.10212971
-0.13308775	0.92564566
-0.13308635	0.92563586
-0.07898848	0.90410245
0.12053603	0.83834648
0.33050398	0.84522632
0.38847717	0.85064635
-0.13308635	0.92563586
-0.13308775	0.92564566
-0.46254045	1.01284432
-0.46255260	1.01284892
-0.46255260	1.01284892
-0.46255708	1.01283672
-0.61240237	0.70675001
-0.61239589	0.70674253
-0.55524402	0.71787498
-0.35184297	0.77042864
-0.17892621	0.88973357
-0.63154859	0.65175670
-0.61239589	0.70674253
-0.61240237	0.70675001
-0.93669877	0.60199061
-0.93671148	0.60198792
-0.93671148	0.60198792
-0.93670865	0.60197523
-0.89728356	0.26346622
-0.89727406	0.26346344
-0.85521351	0.30372728
-0.71251431	0.45790514


==> Data/Petals/petals_alpha_n128_t12.txt <==
x	y
-0.85620546	-0.00000000
-0.87994854	0.20717046
-0.88844646	0.26087142
-0.88844653	0.26087144
-1.11336844	-0.00000000
-1.11336868	-0.00000000
-1.11336868	-0.00000000
-1.11336844	-0.00000000
-0.88844653	-0.26087144
-0.88844646	-0.26087142
-0.87994854	-0.20717046
-0.62825501	-0.65001898
-0.72028587	-0.46289962
-0.85226462	-0.30145322
-0.88844646	-0.26087142
-0.88844653	-0.26087144
-0.93662513	-0.60193242
-0.93662534	-0.60193255
-0.93662534	-0.60193255
-0.93662513	-0.60193242
-0.60637103	-0.69978948
-0.60637099	-0.69978942
-0.13177701	-0.91652923
-0.17709496	-0.88649106
-0.35568060	-0.77883188
-0.55399271	-0.71436762
-0.60637099	-0.69978942
-0.60637103	-0.69978948
-0.46250996	-1.01275555
-0.46251007	-1.01275578
-0.46251007	-1.01275578
-0.46250996	-1.01275555
-0.13177702	-0.91652930
0.38465527	-0.84227755
0.38465524	-0.84227748
0.33029150	-0.84150850
0.12185074	-0.84749052
-0.07983203	-0.90047536
-0.13177701	-0.91652923
-0.13177702	-0.91652930
0.15844885	-1.10203595
0.15844888	-1.10203619
0.15844888	-1.10203619
0.15844885	-1.10203595
0.72910127	-0.84142772
0.77896222	-0.50060862
0.77896217	-0.50060859
0.73281273	-0.52935293
0.56069534	-0.64707691
0.41967476	-0.80068853
0.38465524	-0.84227748
0.38465527	-0.84227755
0.72910127	-0.84142772
0.72910143	-0.84142791
0.72910143	-0.84142791
1.06826943	-0.31367221
1.06826919	-0.31367214
0.92595418	0.00000000
0.92595411	0.00000000
0.90267110	-0.04913155
0.82152312	-0.24122095
0.78593778	-0.44668875
0.77896217	-0.50060859
0.77896222	-0.50060862
1.06826919	-0.31367214
1.06826943	-0.31367221
1.06826943	0.31367221
1.06826943	0.31367221
1.06826919	0.31367214
0.77896222	0.50060862
0.77896217	0.50060859
0.78593778	0.44668875
0.82152312	0.24122095
0.90267110	0.04913155
0.92595411	0.00000000
0.92595418	0.00000000
1.06826919	0.31367214
0.72910127	0.84142772
0.72910143	0.84142791
0.72910143	0.84142791
0.72910127	0.84142772
0.38465527	0.84227755
0.38465524	0.84227748
0.41967476	0.80068853
0.56069534	0.64707691
0.73281273	0.52935293
0.77896217	0.50060859
0.77896222	0.50060862
0.38465527	0.84227755
0.15844885	1.10203595
0.15844888	1.10203619
0.15844888	1.10203619
0.15844885	1.10203595
-0.13177702	0.91652930
-0.13177701	0.91652923
-0.07983203	0.90047536
0.12185074	0.84749052
0.33029150	0.84150850
0.38465524	0.84227748
-0.13177701	0.91652923
-0.13177702	0.91652930
-0.46250996	1.01275555
-0.46251007	1.01275578
-0.46251007	1.01275578
-0.46250996	1.01275555
-0.60637103	0.69978948
-0.60637099	0.69978942
-0.55399271	0.71436762
-0.35568060	0.77883188
-0.17709496	0.88649106
-0.62825501	0.65001898
-0.60637099	0.69978942
-0.60637103	0.69978948
-0.93662513	0.60193242
-0.93662534	0.60193255
-0.93662534	0.60193255
-0.93662513	0.60193242
-0.88844653	0.26087144
-0.88844646	0.26087142
-0.85226462	0.30145322
-0.72028587	0.46289962


==> Data/Petals/petals_alpha_n128_t13.txt <==
x	y
-0.86495742	-0.00000000
-0.87619197	0.20515734
-0.88124649	0.25875732
-0.88124649	0.25875732
-1.11258345	-0.00000000
-1.11258349	-0.00000000
-1.11258349	-0.00000000
-1.11258345	-0.00000000
-0.88124649	-0.25875732
-0.88124649	-0.25875732
-0.87619197	-0.20515734
-0.62618316	-0.64629448
-0.72764848	-0.46763129
-0.84801602	-0.30111580
-0.88124649	-0.25875732
-0.88124649	-0.25875732
-0.93596476	-0.60150803
-0.93596479	-0.60150805
-0.93596479	-0.60150805
-0.93596476	-0.60150803
-0.60145696	-0.69411833
-0.60145695	-0.69411833
-0.13070909	-0.90910167
-0.17736562	-0.88223769
-0.35931630	-0.78679294
-0.55060098	-0.71178681
-0.60145695	-0.69411833
-0.60145696	-0.69411833
-0.46218387	-1.01204151
-0.46218388	-1.01204154
-0.46218388	-1.01204154
-0.46218387	-1.01204151
-0.13070909	-0.90910168
0.38153799	-0.83545166
0.38153799	-0.83545166
0.32776425	-0.83807666
0.12309627	-0.85615340
-0.07837402	-0.89647053
-0.13070909	-0.90910167
-0.13070909	-0.90910168
0.15833713	-1.10125896
0.15833714	-1.10125899
0.15833714	-1.10125899
0.15833713	-1.10125896
0.72858722	-0.84083447
0.77264945	-0.49655165
0.77264945	-0.49655165
0.72883129	-0.52783222
0.56642665	-0.65369120
0.41873614	-0.79653119
0.38153799	-0.83545166
0.38153799	-0.83545166
0.72858722	-0.84083447
0.72858724	-0.84083450
0.72858724	-0.84083450
1.06751604	-0.31345099
1.06751600	-0.31345098
0.91845017	-0.00000000
0.91845017	-0.00000000
0.89849954	-0.05000478
0.82992056	-0.24368666
0.78290053	-0.44369883
0.77264945	-0.49655165
0.77264945	-0.49655165
1.06751600	-0.31345098
1.06751604	-0.31345099
1.06751604	0.31345099
1.06751604	0.31345099
1.06751600	0.31345098
0.77264945	0.49655165
0.77264945	0.49655165
0.78290053	0.44369883
0.82992056	0.24368666
0.89849954	0.05000478
0.91845017	-0.00000000
0.91845017	-0.00000000
1.06751600	0.31345098
0.72858722	0.84083447
0.72858724	0.84083450
0.72858724	0.84083450
0.72858722	0.84083447
0.38153799	0.83545166
0.38153799	0.83545166
0.41873614	0.79653119
0.56642665	0.65369120
0.72883129	0.52783222
0.77264945	0.49655165
0.77264945	0.49655165
0.38153799	0.83545166
0.15833713	1.10125896
0.15833714	1.10125899
0.15833714	1.10125899
0.15833713	1.10125896
-0.13070909	0.90910168
-0.13070909	0.90910167
-0.07837402	0.89647053
0.12309627	0.85615340
0.32776425	0.83807666
0.38153799	0.83545166
-0.13070909	0.90910167
-0.13070909	0.90910168
-0.46218387	1.01204151
-0.46218388	1.01204154
-0.46218388	1.01204154
-0.46218387	1.01204151
-0.60145696	0.69411833
-0.60145695	0.69411833
-0.55060098	0.71178681
-0.35931630	0.78679294
-0.17736562	0.88223769
-0.62618316	0.64629448
-0.60145695	0.69411833
-0.60145696	0.69411833
-0.93596476	0.60150803
-0.93596479	0.60150805
-0.93596479	0.60150805
-0.93596476	0.60150803
-0.88124649	0.25875732
-0.88124649	0.25875732
-0.84801602	0.30111580
-0.72764848	0.46763129


==> Data/Petals/petals_alpha_n128_t14.txt <==
x	y
-0.88027558	-0.00000000
-0.87313228	0.20408765
-0.87495632	0.25691036
-0.87495632	0.25691036
-1.10924530	-0.00000000
-1.10924532	-0.00000000
-1.10924532	-0.00000000
-1.10924530	-0.00000000
-0.87495632	-0.25691036
-0.87495632	-0.25691036
-0.87313228	-0.20408765
-0.62418750	-0.64374040
-0.74053494	-0.47591291
-0.84486373	-0.30036150
-0.87495632	-0.25691036
-0.87495632	-0.25691036
-0.93315653	-0.59970329
-0.93315655	-0.59970330
-0.93315655	-0.59970330
-0.93315653	-0.59970329
-0.59716387	-0.68916384
-0.59716387	-0.68916384
-0.12977611	-0.90261268
-0.17706760	-0.87901013
-0.36567969	-0.80072684
-0.54835691	-0.70944798
-0.59716387	-0.68916384
-0.59716387	-0.68916384
-0.46079715	-1.00900502
-0.46079716	-1.00900504
-0.46079716	-1.00900504
-0.46079715	-1.00900502
-0.12977611	-0.90261268
0.37881464	-0.82948837
0.37881464	-0.82948837
0.32627001	-0.83520035
0.12527628	-0.87131565
-0.07775065	-0.89328975
-0.12977611	-0.90261268
-0.12977611	-0.90261268
0.15786207	-1.09795479
0.15786207	-1.09795480
0.15786207	-1.09795480
0.15786207	-1.09795479
0.72640119	-0.83831167
0.76713443	-0.49300736
0.76713443	-0.49300736
0.72601920	-0.52622036
0.57645791	-0.66526790
0.41754089	-0.79351833
0.37881464	-0.82948837
0.37881464	-0.82948837
0.72640119	-0.83831167
0.72640121	-0.83831168
0.72640121	-0.83831168
1.06431309	-0.31251052
1.06431308	-0.31251052
0.91189445	-0.00000000
0.91189445	-0.00000000
0.89526242	-0.05016913
0.84461824	-0.24800229
0.78026615	-0.44181045
0.76713443	-0.49300736
0.76713443	-0.49300736
1.06431308	-0.31251052
1.06431309	-0.31251052
1.06431309	0.31251052
1.06431309	0.31251052
1.06431308	0.31251052
0.76713443	0.49300736
0.76713443	0.49300736
0.78026615	0.44181045
0.84461824	0.24800229
0.89526242	0.05016913
0.91189445	-0.00000000
0.91189445	-0.00000000
1.06431308	0.31251052
0.72640119	0.83831167
0.72640121	0.83831168
0.72640121	0.83831168
0.72640119	0.83831167
0.37881464	0.82948837
0.37881464	0.82948837
0.41754089	0.79351833
0.57645791	0.66526790
0.72601920	0.52622036
0.76713443	0.49300736
0.76713443	0.49300736
0.37881464	0.82948837
0.15786207	1.09795479
0.15786207	1.09795480
0.15786207	1.09795480
0.15786207	1.09795479
-0.12977611	0.90261268
-0.12977611	0.90261268
-0.07775065	0.89328975
0.12527628	0.87131565
0.32627001	0.83520035
0.37881464	0.82948837
-0.12977611	0.90261268
-0.12977611	0.90261268
-0.46079715	1.00900502
-0.46079716	1.00900504
-0.46079716	1.00900504
-0.46079715	1.00900502
-0.59716387	0.68916384
-0.59716387	0.68916384
-0.54835691	0.70944798
-0.36567969	0.80072684
-0.17706760	0.87901013
-0.62418750	0.64374040
-0.59716387	0.68916384
-0.59716387	0.68916384
-0.93315653	0.59970329
-0.93315655	0.59970330
-0.93315655	0.59970330
-0.93315653	0.59970329
-0.87495632	0.25691036
-0.87495632	0.25691036
-0.84486373	0.30036150
-0.74053494	0.47591291


==> Data/Petals/petals_alpha_n128_t15.txt <==
x	y
-0.94147345	-0.00000000
-0.87170057	0.21245689
-0.86969722	0.25536614
-0.86969722	0.25536614
-1.09421607	-0.00000000
-1.09421609	-0.00000000
-1.09421609	-0.00000000
-1.09421607	-0.00000000
-0.86969722	-0.25536614
-0.86969722	-0.25536614
-0.87170057	-0.21245689
-0.61845832	-0.65000702
-0.79201786	-0.50899897
-0.84818405	-0.29254680
-0.86969722	-0.25536614
-0.86969722	-0.25536614
-0.92051313	-0.59157787
-0.92051315	-0.59157788
-0.92051315	-0.59157788
-0.92051313	-0.59157787
-0.59357450	-0.68502149
-0.59357450	-0.68502149
-0.12899607	-0.89718735
-0.16885992	-0.88118451
-0.39110220	-0.85639437
-0.55537509	-0.70466895
-0.59357450	-0.68502149
-0.59357450	-0.68502149
-0.45455378	-0.99533395
-0.45455379	-0.99533396
-0.45455379	-0.99533396
-0.45455378	-0.99533395
-0.12899607	-0.89718735
0.37653770	-0.82450256
0.37653770	-0.82450256
0.33435031	-0.83259215
0.13398564	-0.93189060
-0.08623846	-0.89306368
-0.12899607	-0.89718735
-0.12899607	-0.89718735
0.15572318	-1.08307853
0.15572319	-1.08307855
0.15572319	-1.08307855
0.15572318	-1.08307853
0.71655914	-0.82695333
0.76252341	-0.49004404
0.76252341	-0.49004404
0.73140668	-0.51965766
0.61653399	-0.71151816
0.41027827	-0.79791701
0.37653770	-0.82450256
0.37653770	-0.82450256
0.71655914	-0.82695333
0.71655915	-0.82695334
0.71655915	-0.82695334
1.04989265	-0.30827630
1.04989263	-0.30827629
0.90641333	-0.00000000
0.90641333	-0.00000000
0.89624660	-0.04173553
0.90333716	-0.26524372
0.77653455	-0.44943733
0.76252341	-0.49004404
0.76252341	-0.49004404
1.04989263	-0.30827629
1.04989265	-0.30827630
1.04989265	0.30827630
1.04989265	0.30827630
1.04989263	0.30827629
0.76252341	0.49004404
0.76252341	0.49004404
0.77653455	0.44943733
0.90333716	0.26524372
0.89624660	0.04173553
0.90641333	-0.00000000
0.90641333	-0.00000000
1.04989263	0.30827629
0.71655914	0.82695333
0.71655915	0.82695334
0.71655915	0.82695334
0.71655914	0.82695333
0.37653770	0.82450256
0.37653770	0.82450256
0.41027827	0.79791701
0.61653399	0.71151816
0.73140668	0.51965766
0.76252341	0.49004404
0.76252341	0.49004404
0.37653770	0.82450256
0.15572318	1.08307853
0.15572319	1.08307855
0.15572319	1.08307855
0.15572318	1.08307853
-0.12899607	0.89718735
-0.12899607	0.89718735
-0.08623846	0.89306368
0.13398564	0.93189060
0.33435031	0.83259215
0.37653770	0.82450256
-0.12899607	0.89718735
-0.12899607	0.89718735
-0.45455378	0.99533395
-0.45455379	0.99533396
-0.45455379	0.99533396
-0.45455378	0.99533395
-0.59357450	0.68502149
-0.59357450	0.68502149
-0.55537509	0.70466895
-0.39110220	0.85639437
-0.16885992	0.88118451
-0.61845832	0.65000702
-0.59357450	0.68502149
-0.59357450	0.68502149
-0.92051313	0.59157787
-0.92051315	0.59157788
-0.92051315	0.59157788
-0.92051313	0.59157787
-0.86969722	0.25536614
-0.86969722	0.25536614
-0.84818405	0.29254680
-0.79201786	0.50899897


==> Data/Petals/petals_alpha_n128_t16.txt <==
x	y
-1.04831024	-0.00000000
-0.87034232	0.24154785
-0.86654562	0.25444075
-0.86654562	0.25444075
-1.06657997	-0.00000000
-1.06657997	-0.00000000
-1.06657997	-0.00000000
-1.06657997	-0.00000000
-0.86654562	-0.25444075
-0.86654562	-0.25444075
-0.87034232	-0.24154785
-0.60158793	-0.67374557
-0.88189470	-0.56675931
-0.86276918	-0.26733960
-0.86654562	-0.25444075
-0.86654562	-0.25444075
-0.89726417	-0.57663667
-0.89726417	-0.57663667
-0.89726417	-0.57663667
-0.89726417	-0.57663667
-0.59142351	-0.68253912
-0.59142351	-0.68253912
-0.12852861	-0.89393613
-0.14183362	-0.89203383
-0.43548381	-0.95357654
-0.58127292	-0.69134862
-0.59142351	-0.68253912
-0.59142351	-0.68253912
-0.44307333	-0.97019526
-0.44307333	-0.97019526
-0.44307333	-0.97019526
-0.44307333	-0.97019526
-0.12852861	-0.89393613
0.37517321	-0.82151475
0.37517321	-0.82151475
0.36295187	-0.82710765
0.14919010	-1.03763996
-0.11522661	-0.89585934
-0.12852861	-0.89393613
-0.12852861	-0.89393613
0.15179016	-1.05572372
0.15179016	-1.05572372
0.15179016	-1.05572372
0.15179016	-1.05572372
0.69846134	-0.80606736
0.75976019	-0.48826823
0.75976019	-0.48826823
0.75250270	-0.49958064
0.68649722	-0.79226002
0.38740333	-0.81594104
0.37517321	-0.82151475
0.37517321	-0.82151475
0.69846134	-0.80606736
0.69846134	-0.80606736
0.69846134	-0.80606736
1.02337599	-0.30049030
1.02337598	-0.30049030
0.90312868	-0.00000000
0.90312868	-0.00000000
0.90313924	-0.01344030
1.00584631	-0.29534313
0.76703545	-0.47696723
0.75976019	-0.48826823
0.75976019	-0.48826823
1.02337598	-0.30049030
1.02337599	-0.30049030
1.02337599	0.30049030
1.02337599	0.30049030
1.02337598	0.30049030
0.75976019	0.48826823
0.75976019	0.48826823
0.76703545	0.47696723
1.00584631	0.29534313
0.90313924	0.01344030
0.90312868	-0.00000000
0.90312868	-0.00000000
1.02337598	0.30049030
0.69846134	0.80606736
0.69846134	0.80606736
0.69846134	0.80606736
0.69846134	0.80606736
0.37517321	0.82151475
0.37517321	0.82151475
0.38740333	0.81594104
0.68649722	0.79226002
0.75250270	0.49958064
0.75976019	0.48826823
0.75976019	0.48826823
0.37517321	0.82151475
0.15179016	1.05572372
0.15179016	1.05572372
0.15179016	1.05572372
0.15179016	1.05572372
-0.12852861	0.89393613
-0.12852861	0.89393613
-0.11522661	0.89585934
0.14919010	1.03763996
0.36295187	0.82710765
0.37517321	0.82151475
-0.12852861	0.89393613
-0.12852861	0.89393613
-0.44307333	0.97019526
-0.44307333	0.97019526
-0.44307333	0.97019526
-0.44307333	0.97019526
-0.59142351	0.68253912
-0.59142351	0.68253912
-0.58127292	0.69134862
-0.43548381	0.95357654
-0.14183362	0.89203383
-0.60158793	0.67374557
-0.59142351	0.68253912
-0.59142351	0.68253912
-0.89726417	0.57663667
-0.89726417	0.57663667
-0.89726417	0.57663667
-0.89726417	0.57663667
-0.86654562	0.25444075
-0.86654562	0.25444075
-0.86276918	0.26733960
-0.88189470	0.56675931


==> Data/Petals/petals_alpha_n128_t17.txt <==
x	y
-1.06292602	-0.00000000
-0.86654900	0.25444174
-0.86654900	0.25444174
-0.86654900	0.25444174
-1.06292602	-0.00000000
-1.06292602	-0.00000000
-1.06292602	-0.00000000
-1.06292602	-0.00000000
-0.86654900	-0.25444174
-0.86654900	-0.25444174
-0.86654900	-0.25444174
-0.59142582	-0.68254178
-0.89419027	-0.57466119
-0.86654900	-0.25444174
-0.86654900	-0.25444174
-0.86654900	-0.25444174
-0.89419027	-0.57466119
-0.89419027	-0.57466119
-0.89419027	-0.57466119
-0.89419027	-0.57466119
-0.59142582	-0.68254178
-0.59142582	-0.68254178
-0.12852911	-0.89393962
-0.12852911	-0.89393962
-0.44155543	-0.96687152
-0.59142582	-0.68254178
-0.59142582	-0.68254178
-0.59142582	-0.68254178
-0.44155543	-0.96687152
-0.44155543	-0.96687152
-0.44155543	-0.96687152
-0.44155543	-0.96687152
-0.12852911	-0.89393962
0.37517467	-0.82151795
0.37517467	-0.82151795
0.37517467	-0.82151795
0.15127015	-1.05210697
-0.12852911	-0.89393962
-0.12852911	-0.89393962
-0.12852911	-0.89393962
0.15127015	-1.05210697
0.15127015	-1.05210697
0.15127015	-1.05210697
0.15127015	-1.05210697
0.69606852	-0.80330589
0.75976315	-0.48827013
0.75976315	-0.48827013
0.75976315	-0.48827013
0.69606852	-0.80330589
0.37517467	-0.82151795
0.37517467	-0.82151795
0.37517467	-0.82151795
0.69606852	-0.80330589
0.69606852	-0.80330589
0.69606852	-0.80330589
1.01987005	-0.29946087
1.01987005	-0.29946087
0.90313220	-0.00000000
0.90313220	-0.00000000
0.90313220	-0.00000000
1.01987005	-0.29946087
0.75976315	-0.48827013
0.75976315	-0.48827013
0.75976315	-0.48827013
1.01987005	-0.29946087
1.01987005	-0.29946087
1.01987005	0.29946087
1.01987005	0.29946087
1.01987005	0.29946087
0.75976315	0.48827013
0.75976315	0.48827013
0.75976315	0.48827013
1.01987005	0.29946087
0.90313220	0.00000000
0.90313220	-0.00000000
0.90313220	-0.00000000
1.01987005	0.29946087
0.69606852	0.80330589
0.69606852	0.80330589
0.69606852	0.80330589
0.69606852	0.80330589
0.37517467	0.82151795
0.37517467	0.82151795
0.37517467	0.82151795
0.69606852	0.80330589
0.75976315	0.48827013
0.75976315	0.48827013
0.75976315	0.48827013
0.37517467	0.82151795
0.15127015	1.05210697
0.15127015	1.05210697
0.15127015	1.05210697
0.15127015	1.05210697
-0.12852911	0.89393962
-0.12852911	0.89393962
-0.12852911	0.89393962
0.15127015	1.05210697
0.37517467	0.82151795
0.37517467	0.82151795
-0.12852911	0.89393962
-0.12852911	0.89393962
-0.44155543	0.96687152
-0.44155543	0.96687152
-0.44155543	0.96687152
-0.44155543	0.96687152
-0.59142582	0.68254178
-0.59142582	0.68254178
-0.59142582	0.68254178
-0.44155543	0.96687152
-0.12852911	0.89393962
-0.59142582	0.68254178
-0.59142582	0.68254178
-0.59142582	0.68254178
-0.89419027	0.57466119
-0.89419027	0.57466119
-0.89419027	0.57466119
-0.89419027	0.57466119
-0.86654900	0.25444174
-0.86654900	0.25444174
-0.86654900	0.25444174
-0.89419027	0.57466119


==> Data/Petals/petals_alpha_n128_t18.txt <==
x	y
-1.06292602	-0.00000000
-0.86654900	0.25444174
-0.86654900	0.25444174
-0.86654900	0.25444174
-1.06292602	-0.00000000
-1.06292602	-0.00000000
-1.06292602	-0.00000000
-1.06292602	-0.00000000
-0.86654900	-0.25444174
-0.86654900	-0.25444174
-0.86654900	-0.25444174
-0.59142582	-0.68254178
-0.89419027	-0.57466119
-0.86654900	-0.25444174
-0.86654900	-0.25444174
-0.86654900	-0.25444174
-0.89419027	-0.57466119
-0.89419027	-0.57466119
-0.89419027	-0.57466119
-0.89419027	-0.57466119
-0.59142582	-0.68254178
-0.59142582	-0.68254178
-0.12852911	-0.89393962
-0.12852911	-0.89393962
-0.44155543	-0.96687152
-0.59142582	-0.68254178
-0.59142582	-0.68254178
-0.59142582	-0.68254178
-0.44155543	-0.96687152
-0.44155543	-0.96687152
-0.44155543	-0.96687152
-0.44155543	-0.96687152
-0.12852911	-0.89393962
0.37517467	-0.82151795
0.37517467	-0.82151795
0.37517467	-0.82151795
0.15127015	-1.05210697
-0.12852911	-0.89393962
-0.12852911	-0.89393962
-0.12852911	-0.89393962
0.15127015	-1.05210697
0.15127015	-1.05210697
0.15127015	-1.05210697
0.15127015	-1.05210697
0.69606852	-0.80330589
0.75976315	-0.48827013
0.75976315	-0.48827013
0.75976315	-0.48827013
0.69606852	-0.80330589
0.37517467	-0.82151795
0.37517467	-0.82151795
0.37517467	-0.82151795
0.69606852	-0.80330589
0.69606852	-0.80330589
0.69606852	-0.80330589
1.01987005	-0.29946087
1.01987005	-0.29946087
0.90313220	-0.00000000
0.90313220	-0.00000000
0.90313220	-0.00000000
1.01987005	-0.29946087
0.75976315	-0.48827013
0.75976315	-0.48827013
0.75976315	-0.48827013
1.01987005	-0.29946087
1.01987005	-0.29946087
1.01987005	0.29946087
1.01987005	0.29946087
1.01987005	0.29946087
0.75976315	0.48827013
0.75976315	0.48827013
0.75976315	0.48827013
1.01987005	0.29946087
0.90313220	-0.00000000
0.90313220	-0.00000000
0.90313220	-0.00000000
1.01987005	0.29946087
0.69606852	0.80330589
0.69606852	0.80330589
0.69606852	0.80330589
0.69606852	0.80330589
0.37517467	0.82151795
0.37517467	0.82151795
0.37517467	0.82151795
0.69606852	0.80330589
0.75976315	0.48827013
0.75976315	0.48827013
0.75976315	0.48827013
0.37517467	0.82151795
0.15127015	1.05210697
0.15127015	1.05210697
0.15127015	1.05210697
0.15127015	1.05210697
-0.12852911	0.89393962
-0.12852911	0.89393962
-0.12852911	0.89393962
0.15127015	1.05210697
0.37517467	0.82151795
0.37517467	0.82151795
-0.12852911	0.89393962
-0.12852911	0.89393962
-0.44155543	0.96687152
-0.44155543	0.96687152
-0.44155543	0.96687152
-0.44155543	0.96687152
-0.59142582	0.68254178
-0.59142582	0.68254178
-0.59142582	0.68254178
-0.44155543	0.96687152
-0.12852911	0.89393962
-0.59142582	0.68254178
-0.59142582	0.68254178
-0.59142582	0.68254178
-0.89419027	0.57466119
-0.89419027	0.57466119
-0.89419027	0.57466119
-0.89419027	0.57466119
-0.86654900	0.25444174
-0.86654900	0.25444174
-0.86654900	0.25444174
-0.89419027	0.57466119


==> Data/Petals/petals_alpha_n128_t19.txt <==
x	y
-0.92419100	-0.00000000
-0.93230914	0.27375066
-0.93230914	0.27375066
-0.93230914	0.27375066
-0.92419100	-0.00000000
-0.92419100	-0.00000000
-0.92419100	-0.00000000
-0.92419100	-0.00000000
-0.93230914	-0.27375066
-0.93230914	-0.27375066
-0.93230914	-0.27375066
-0.63630757	-0.73433809
-0.77747894	-0.49965538
-0.93230914	-0.27375066
-0.93230914	-0.27375066
-0.93230914	-0.27375066
-0.77747894	-0.49965538
-0.77747894	-0.49965538
-0.77747894	-0.49965538
-0.77747894	-0.49965538
-0.63630757	-0.73433809
-0.63630757	-0.73433809
-0.13828285	-0.96177836
-0.13828285	-0.96177836
-0.38392282	-0.84067370
-0.63630757	-0.73433809
-0.63630757	-0.73433809
-0.63630757	-0.73433809
-0.38392282	-0.84067370
-0.38392282	-0.84067370
-0.38392282	-0.84067370
-0.38392282	-0.84067370
-0.13828285	-0.96177836
0.40364570	-0.88386079
0.40364570	-0.88386079
0.40364570	-0.88386079
0.13152609	-0.91478407
-0.13828285	-0.96177836
-0.13828285	-0.96177836
-0.13828285	-0.96177836
0.13152609	-0.91478407
0.13152609	-0.91478407
0.13152609	-0.91478407
0.13152609	-0.91478407
0.60521640	-0.69845695
0.81741959	-0.52532367
0.81741959	-0.52532367
0.81741959	-0.52532367
0.60521640	-0.69845695
0.40364570	-0.88386079
0.40364570	-0.88386079
0.40364570	-0.88386079
0.60521640	-0.69845695
0.60521640	-0.69845695
0.60521640	-0.69845695
0.88675477	-0.26037469
0.88675477	-0.26037469
0.97166854	-0.00000000
0.97166854	-0.00000000
0.97166854	-0.00000000
0.88675477	-0.26037469
0.81741959	-0.52532367
0.81741959	-0.52532367
0.81741959	-0.52532367
0.88675477	-0.26037469
0.88675477	-0.26037469
0.88675477	0.26037469
0.88675477	0.26037469
0.88675477	0.26037469
0.81741959	0.52532367
0.81741959	0.52532367
0.81741959	0.52532367
0.88675477	0.26037469
0.97166854	-0.00000000
0.97166854	-0.00000000
0.97166854	-0.00000000
0.88675477	0.26037469
0.60521640	0.69845695
0.60521640	0.69845695
0.60521640	0.69845695
0.60521640	0.69845695
0.40364570	0.88386079
0.40364570	0.88386079
0.40364570	0.88386079
0.60521640	0.69845695
0.81741959	0.52532367
0.81741959	0.52532367
0.81741959	0.52532367
0.40364570	0.88386079
0.13152609	0.91478407
0.13152609	0.91478407
0.13152609	0.91478407
0.13152609	0.91478407
-0.13828285	0.96177836
-0.13828285	0.96177836
-0.13828285	0.96177836
0.13152609	0.91478407
0.40364570	0.88386079
0.40364570	0.88386079
-0.13828285	0.96177836
-0.13828285	0.96177836
-0.38392282	0.84067370
-0.38392282	0.84067370
-0.38392282	0.84067370
-0.38392282	0.84067370
-0.63630757	0.73433809
-0.63630757	0.73433809
-0.63630757	0.73433809
-0.38392282	0.84067370
-0.13828285	0.96177836
-0.63630757	0.73433809
-0.63630757	0.73433809
-0.63630757	0.73433809
-0.77747894	0.49965538
-0.77747894	0.49965538
-0.77747894	0.49965538
-0.77747894	0.49965538
-0.93230914	0.27375066
-0.93230914	0.27375066
-0.93230914	0.27375066
-0.77747894	0.49965538


==> Data/Petals/petals_alpha_n128_t20.txt <==
x	y
-0.92972211	0.00000000
-0.88274921	0.25919856
-0.88274921	0.25919856
-0.88274921	0.25919856
-0.92972211	0.00000000
-0.92972211	0.00000000
-0.92972211	0.00000000
-0.92972211	0.00000000
-0.88274921	-0.25919856
-0.88274921	-0.25919856
-0.88274921	-0.25919856
-0.60248258	-0.69530196
-0.78213201	-0.50264572
-0.88274921	-0.25919856
-0.88274921	-0.25919856
-0.88274921	-0.25919856
-0.78213201	-0.50264572
-0.78213201	-0.50264572
-0.78213201	-0.50264572
-0.78213201	-0.50264572
-0.60248258	-0.69530196
-0.60248258	-0.69530196
-0.13093198	-0.91065190
-0.13093198	-0.91065190
-0.38622052	-0.84570498
-0.60248258	-0.69530196
-0.60248258	-0.69530196
-0.60248258	-0.69530196
-0.38622052	-0.84570498
-0.38622052	-0.84570498
-0.38622052	-0.84570498
-0.38622052	-0.84570498
-0.13093198	-0.91065190
0.38218860	-0.83687630
0.38218860	-0.83687630
0.38218860	-0.83687630
0.13231325	-0.92025888
-0.13093198	-0.91065190
-0.13093198	-0.91065190
-0.13093198	-0.91065190
0.13231325	-0.92025888
0.13231325	-0.92025888
0.13231325	-0.92025888
0.13231325	-0.92025888
0.60883850	-0.70263709
0.77396700	-0.49739839
0.77396700	-0.49739839
0.77396700	-0.49739839
0.60883850	-0.70263709
0.38218860	-0.83687630
0.38218860	-0.83687630
0.38218860	-0.83687630
0.60883850	-0.70263709
0.60883850	-0.70263709
0.60883850	-0.70263709
0.89206183	-0.26193299
0.89206183	-0.26193299
0.92001634	-0.00000000
0.92001634	-0.00000000
0.92001634	-0.00000000
0.89206183	-0.26193299
0.77396700	-0.49739839
0.77396700	-0.49739839
0.77396700	-0.49739839
0.89206183	-0.26193299
0.89206183	-0.26193299
0.89206183	0.26193299
0.89206183	0.26193299
0.89206183	0.26193299
0.77396700	0.49739839
0.77396700	0.49739839
0.77396700	0.49739839
0.89206183	0.26193299
0.92001634	-0.00000000
0.92001634	-0.00000000
0.92001634	-0.00000000
0.89206183	0.26193299
0.60883850	0.70263709
0.60883850	0.70263709
0.60883850	0.70263709
0.60883850	0.70263709
0.38218860	0.83687630
0.38218860	0.83687630
0.38218860	0.83687630
0.60883850	0.70263709
0.77396700	0.49739839
0.77396700	0.49739839
0.77396700	0.49739839
0.38218860	0.83687630
0.13231325	0.92025888
0.13231325	0.92025888
0.13231325	0.92025888
0.13231325	0.92025888
-0.13093198	0.91065190
-0.13093198	0.91065190
-0.13093198	0.91065190
0.13231325	0.92025888
0.38218860	0.83687630
0.38218860	0.83687630
-0.13093198	0.91065190
-0.13093198	0.91065190
-0.38622052	0.84570498
-0.38622052	0.84570498
-0.38622052	0.84570498
-0.38622052	0.84570498
-0.60248258	0.69530196
-0.60248258	0.69530196
-0.60248258	0.69530196
-0.38622052	0.84570498
-0.13093198	0.91065190
-0.60248258	0.69530196
-0.60248258	0.69530196
-0.60248258	0.69530196
-0.78213201	0.50264572
-0.78213201	0.50264572
-0.78213201	0.50264572
-0.78213201	0.50264572
-0.88274921	0.25919856
-0.88274921	0.25919856
-0.88274921	0.25919856
-0.78213201	0.50264572


==> Data/Petals/petals_alpha_n128_t21.txt <==
x	y
-0.89591188	0.00000000
-0.86598199	0.25427525
-0.86598199	0.25427525
-0.86598199	0.25427525
-0.89591188	0.00000000
-0.89591188	0.00000000
-0.89591188	0.00000000
-0.89591188	0.00000000
-0.86598199	-0.25427525
-0.86598199	-0.25427525
-0.86598199	-0.25427525
-0.59103883	-0.68209517
-0.75368904	-0.48436653
-0.86598199	-0.25427525
-0.86598199	-0.25427525
-0.86598199	-0.25427525
-0.75368904	-0.48436653
-0.75368904	-0.48436653
-0.75368904	-0.48436653
-0.75368904	-0.48436653
-0.59103883	-0.68209517
-0.59103883	-0.68209517
-0.12844501	-0.89335468
-0.12844501	-0.89335468
-0.37217525	-0.81495011
-0.59103883	-0.68209517
-0.59103883	-0.68209517
-0.59103883	-0.68209517
-0.37217525	-0.81495011
-0.37217525	-0.81495011
-0.37217525	-0.81495011
-0.37217525	-0.81495011
-0.12844501	-0.89335468
0.37492919	-0.82098040
0.37492919	-0.82098040
0.37492919	-0.82098040
0.12750155	-0.88679279
-0.12844501	-0.89335468
-0.12844501	-0.89335468
-0.12844501	-0.89335468
0.12750155	-0.88679279
0.12750155	-0.88679279
0.12750155	-0.88679279
0.12750155	-0.88679279
0.58669751	-0.67708502
0.75926602	-0.48795064
0.75926602	-0.48795064
0.75926602	-0.48795064
0.58669751	-0.67708502
0.37492919	-0.82098040
0.37492919	-0.82098040
0.37492919	-0.82098040
0.58669751	-0.67708502
0.58669751	-0.67708502
0.58669751	-0.67708502
0.85962116	-0.25240755
0.85962116	-0.25240755
0.90254125	-0.00000000
0.90254125	-0.00000000
0.90254125	-0.00000000
0.85962116	-0.25240755
0.75926602	-0.48795064
0.75926602	-0.48795064
0.75926602	-0.48795064
0.85962116	-0.25240755
0.85962116	-0.25240755
0.85962116	0.25240755
0.85962116	0.25240755
0.85962116	0.25240755
0.75926602	0.48795064
0.75926602	0.48795064
0.75926602	0.48795064
0.85962116	0.25240755
0.90254125	-0.00000000
0.90254125	-0.00000000
0.90254125	-0.00000000
0.85962116	0.25240755
0.58669751	0.67708502
0.58669751	0.67708502
0.58669751	0.67708502
0.58669751	0.67708502
0.37492919	0.82098040
0.37492919	0.82098040
0.37492919	0.82098040
0.58669751	0.67708502
0.75926602	0.48795064
0.75926602	0.48795064
0.75926602	0.48795064
0.37492919	0.82098040
0.12750155	0.88679279
0.12750155	0.88679279
0.12750155	0.88679279
0.12750155	0.88679279
-0.12844501	0.89335468
-0.12844501	0.89335468
-0.12844501	0.89335468
0.12750155	0.88679279
0.37492919	0.82098040
0.37492919	0.82098040
-0.12844501	0.89335468
-0.12844501	0.89335468
-0.37217525	0.81495011
-0.37217525	0.81495011
-0.37217525	0.81495011
-0.37217525	0.81495011
-0.59103883	0.68209517
-0.59103883	0.68209517
-0.59103883	0.68209517
-0.37217525	0.81495011
-0.12844501	0.89335468
-0.59103883	0.68209517
-0.59103883	0.68209517
-0.59103883	0.68209517
-0.75368904	0.48436653
-0.75368904	0.48436653
-0.75368904	0.48436653
-0.75368904	0.48436653
-0.86598199	0.25427525
-0.86598199	0.25427525
-0.86598199	0.25427525
-0.75368904	0.48436653


==> Data/Petals/petals_alpha_n128_t22.txt <==
x	y
-0.87340654	0.00000000
-0.83991700	0.24662188
-0.83991700	0.24662188
-0.83991700	0.24662188
-0.87340654	0.00000000
-0.87340654	0.00000000
-0.87340654	0.00000000
-0.87340654	0.00000000
-0.83991700	-0.24662188
-0.83991700	-0.24662188
-0.83991700	-0.24662188
-0.57324929	-0.66156495
-0.73475633	-0.47219922
-0.83991700	-0.24662188
-0.83991700	-0.24662188
-0.83991700	-0.24662188
-0.73475633	-0.47219922
-0.73475633	-0.47219922
-0.73475633	-0.47219922
-0.73475633	-0.47219922
-0.57324929	-0.66156495
-0.57324929	-0.66156495
-0.12457898	-0.86646581
-0.12457898	-0.86646581
-0.36282619	-0.79447853
-0.57324929	-0.66156495
-0.57324929	-0.66156495
-0.57324929	-0.66156495
-0.36282619	-0.79447853
-0.36282619	-0.79447853
-0.36282619	-0.79447853
-0.36282619	-0.79447853
-0.12457898	-0.86646581
0.36364428	-0.79626991
0.36364428	-0.79626991
0.36364428	-0.79626991
0.12429871	-0.86451652
-0.12457898	-0.86646581
-0.12457898	-0.86646581
-0.12457898	-0.86646581
0.12429871	-0.86451652
0.12429871	-0.86451652
0.12429871	-0.86451652
0.12429871	-0.86451652
0.57195965	-0.66007662
0.73641305	-0.47326393
0.73641305	-0.47326393
0.73641305	-0.47326393
0.57195965	-0.66007662
0.36364428	-0.79626991
0.36364428	-0.79626991
0.36364428	-0.79626991
0.57195965	-0.66007662
0.57195965	-0.66007662
0.57195965	-0.66007662
0.83802743	-0.24606706
0.83802743	-0.24606706
0.87537588	-0.00000000
0.87537588	-0.00000000
0.87537588	-0.00000000
0.83802743	-0.24606706
0.73641305	-0.47326393
0.73641305	-0.47326393
0.73641305	-0.47326393
0.83802743	-0.24606706
0.83802743	-0.24606706
0.83802743	0.24606706
0.83802743	0.24606706
0.83802743	0.24606706
0.73641305	0.47326393
0.73641305	0.47326393
0.73641305	0.47326393
0.83802743	0.24606706
0.87537588	-0.00000000
0.87537588	-0.00000000
0.87537588	-0.00000000
0.83802743	0.24606706
0.57195965	0.66007662
0.57195965	0.66007662
0.57195965	0.66007662
0.57195965	0.66007662
0.36364428	0.79626991
0.36364428	0.79626991
0.36364428	0.79626991
0.57195965	0.66007662
0.73641305	0.47326393
0.73641305	0.47326393
0.73641305	0.47326393
0.36364428	0.79626991
0.12429871	0.86451652
0.12429871	0.86451652
0.12429871	0.86451652
0.12429871	0.86451652
-0.12457898	0.86646581
-0.12457898	0.86646581
-0.12457898	0.86646581
0.12429871	0.86451652
0.36364428	0.79626991
0.36364428	0.79626991
-0.12457898	0.86646581
-0.12457898	0.86646581
-0.36282619	0.79447853
-0.36282619	0.79447853
-0.36282619	0.79447853
-0.36282619	0.79447853
-0.57324929	0.66156495
-0.57324929	0.66156495
-0.57324929	0.66156495
-0.36282619	0.79447853
-0.12457898	0.86646581
-0.57324929	0.66156495
-0.57324929	0.66156495
-0.57324929	0.66156495
-0.73475633	0.47219922
-0.73475633	0.47219922
-0.73475633	0.47219922
-0.73475633	0.47219922
-0.83991700	0.24662188
-0.83991700	0.24662188
-0.83991700	0.24662188
-0.73475633	0.47219922


==> Data/Petals/petals_alpha_n128_t23.txt <==
x	y
-0.84692188	0.00000000
-0.81496479	0.23929525
-0.81496479	0.23929525
-0.81496479	0.23929525
-0.84692188	0.00000000
-0.84692188	0.00000000
-0.84692188	0.00000000
-0.84692188	0.00000000
-0.81496479	-0.23929525
-0.81496479	-0.23929525
-0.81496479	-0.23929525
-0.55621923	-0.64191120
-0.71247603	-0.45788054
-0.81496479	-0.23929525
-0.81496479	-0.23929525
-0.81496479	-0.23929525
-0.71247603	-0.45788054
-0.71247603	-0.45788054
-0.71247603	-0.45788054
-0.71247603	-0.45788054
-0.55621923	-0.64191120
-0.55621923	-0.64191120
-0.12087799	-0.84072489
-0.12087799	-0.84072489
-0.35182407	-0.77038724
-0.55621923	-0.64191120
-0.55621923	-0.64191120
-0.55621923	-0.64191120
-0.35182407	-0.77038724
-0.35182407	-0.77038724
-0.35182407	-0.77038724
-0.35182407	-0.77038724
-0.12087799	-0.84072489
0.35284115	-0.77261436
0.35284115	-0.77261436
0.35284115	-0.77261436
0.12052955	-0.83830144
-0.12087799	-0.84072489
-0.12087799	-0.84072489
-0.12087799	-0.84072489
0.12052955	-0.83830144
0.12052955	-0.83830144
0.12052955	-0.83830144
0.12052955	-0.83830144
0.55461589	-0.64006085
0.71453572	-0.45920423
0.71453572	-0.45920423
0.71453572	-0.45920423
0.55461589	-0.64006085
0.35284115	-0.77261436
0.35284115	-0.77261436
0.35284115	-0.77261436
0.55461589	-0.64006085
0.55461589	-0.64006085
0.55461589	-0.64006085
0.81261560	-0.23860547
0.81261560	-0.23860547
0.84937025	-0.00000000
0.84937025	-0.00000000
0.84937025	-0.00000000
0.81261560	-0.23860547
0.71453572	-0.45920423
0.71453572	-0.45920423
0.71453572	-0.45920423
0.81261560	-0.23860547
0.81261560	-0.23860547
0.81261560	0.23860547
0.81261560	0.23860547
0.81261560	0.23860547
0.71453572	0.45920423
0.71453572	0.45920423
0.71453572	0.45920423
0.81261560	0.23860547
0.84937025	-0.00000000
0.84937025	-0.00000000
0.84937025	-0.00000000
0.81261560	0.23860547
0.55461589	0.64006085
0.55461589	0.64006085
0.55461589	0.64006085
0.55461589	0.64006085
0.35284115	0.77261436
0.35284115	0.77261436
0.35284115	0.77261436
0.55461589	0.64006085
0.71453572	0.45920423
0.71453572	0.45920423
0.71453572	0.45920423
0.35284115	0.77261436
0.12052955	0.83830144
0.12052955	0.83830144
0.12052955	0.83830144
0.12052955	0.83830144
-0.12087799	0.84072489
-0.12087799	0.84072489
-0.12087799	0.84072489
0.12052955	0.83830144
0.35284115	0.77261436
0.35284115	0.77261436
-0.12087799	0.84072489
-0.12087799	0.84072489
-0.35182407	0.77038724
-0.35182407	0.77038724
-0.35182407	0.77038724
-0.35182407	0.77038724
-0.55621923	0.64191120
-0.55621923	0.64191120
-0.55621923	0.64191120
-0.35182407	0.77038724
-0.12087799	0.84072489
-0.55621923	0.64191120
-0.55621923	0.64191120
-0.55621923	0.64191120
-0.71247603	0.45788054
-0.71247603	0.45788054
-0.71247603	0.45788054
-0.71247603	0.45788054
-0.81496479	0.23929525
-0.81496479	0.23929525
-0.81496479	0.23929525
-0.71247603	0.45788054


==> Data/Petals/petals_alpha_n128_t24.txt <==
x	y
-0.81848789	0.00000000
-0.78662854	0.23097498
-0.78662854	0.23097498
-0.78662854	0.23097498
-0.81848789	0.00000000
-0.81848789	0.00000000
-0.81848789	0.00000000
-0.81848789	0.00000000
-0.78662854	-0.23097498
-0.78662854	-0.23097498
-0.78662854	-0.23097498
-0.53687954	-0.61959201
-0.68855583	-0.44250796
-0.78662854	-0.23097498
-0.78662854	-0.23097498
-0.78662854	-0.23097498
-0.68855583	-0.44250796
-0.68855583	-0.44250796
-0.68855583	-0.44250796
-0.68855583	-0.44250796
-0.53687954	-0.61959201
-0.53687954	-0.61959201
-0.11667507	-0.81149296
-0.11667507	-0.81149296
-0.34001216	-0.74452278
-0.53687954	-0.61959201
-0.53687954	-0.61959201
-0.53687954	-0.61959201
-0.34001216	-0.74452278
-0.34001216	-0.74452278
-0.34001216	-0.74452278
-0.34001216	-0.74452278
-0.11667507	-0.81149296
0.34057290	-0.74575063
0.34057290	-0.74575063
0.34057290	-0.74575063
0.11648297	-0.81015687
-0.11667507	-0.81149296
-0.11667507	-0.81149296
-0.11667507	-0.81149296
0.11648297	-0.81015687
0.11648297	-0.81015687
0.11648297	-0.81015687
0.11648297	-0.81015687
0.53599558	-0.61857188
0.68969139	-0.44323774
0.68969139	-0.44323774
0.68969139	-0.44323774
0.53599558	-0.61857188
0.34057290	-0.74575063
0.34057290	-0.74575063
0.34057290	-0.74575063
0.53599558	-0.61857188
0.53599558	-0.61857188
0.53599558	-0.61857188
0.78533338	-0.23059469
0.78533338	-0.23059469
0.81983773	-0.00000000
0.81983773	-0.00000000
0.81983773	-0.00000000
0.78533338	-0.23059469
0.68969139	-0.44323774
0.68969139	-0.44323774
0.68969139	-0.44323774
0.78533338	-0.23059469
0.78533338	-0.23059469
0.78533338	0.23059469
0.78533338	0.23059469
0.78533338	0.23059469
0.68969139	0.44323774
0.68969139	0.44323774
0.68969139	0.44323774
0.78533338	0.23059469
0.81983773	-0.00000000
0.81983773	-0.00000000
0.81983773	-0.00000000
0.78533338	0.23059469
0.53599558	0.61857188
0.53599558	0.61857188
0.53599558	0.61857188
0.53599558	0.61857188
0.34057290	0.74575063
0.34057290	0.74575063
0.34057290	0.74575063
0.53599558	0.61857188
0.68969139	0.44323774
0.68969139	0.44323774
0.68969139	0.44323774
0.34057290	0.74575063
0.11648297	0.81015687
0.11648297	0.81015687
0.11648297	0.81015687
0.11648297	0.81015687
-0.11667507	0.81149296
-0.11667507	0.81149296
-0.11667507	0.81149296
0.11648297	0.81015687
0.34057290	0.74575063
0.34057290	0.74575063
-0.11667507	0.81149296
-0.11667507	0.81149296
-0.34001216	0.74452278
-0.34001216	0.74452278
-0.34001216	0.74452278
-0.34001216	0.74452278
-0.53687954	0.61959201
-0.53687954	0.61959201
-0.53687954	0.61959201
-0.34001216	0.74452278
-0.11667507	0.81149296
-0.53687954	0.61959201
-0.53687954	0.61959201
-0.53687954	0.61959201
-0.68855583	0.44250796
-0.68855583	0.44250796
-0.68855583	0.44250796
-0.68855583	0.44250796
-0.78662854	0.23097498
-0.78662854	0.23097498
-0.78662854	0.23097498
-0.68855583	0.44250796


==> Data/Petals/petals_alpha_n128_t25.txt <==
x	y
-0.78553891	-0.00000000
-0.75362384	0.22128392
-0.75362384	0.22128392
-0.75362384	0.22128392
-0.78553891	-0.00000000
-0.78553891	-0.00000000
-0.78553891	-0.00000000
-0.78553891	-0.00000000
-0.75362384	-0.22128392
-0.75362384	-0.22128392
-0.75362384	-0.22128392
-0.51435359	-0.59359569
-0.66083738	-0.42469440
-0.75362384	-0.22128392
-0.75362384	-0.22128392
-0.75362384	-0.22128392
-0.66083738	-0.42469440
-0.66083738	-0.42469440
-0.66083738	-0.42469440
-0.66083738	-0.42469440
-0.51435359	-0.59359569
-0.51435359	-0.59359569
-0.11177972	-0.77744502
-0.11177972	-0.77744502
-0.32632466	-0.71455132
-0.51435359	-0.59359569
-0.51435359	-0.59359569
-0.51435359	-0.59359569
-0.32632466	-0.71455132
-0.32632466	-0.71455132
-0.32632466	-0.71455132
-0.32632466	-0.71455132
-0.11177972	-0.77744502
0.32628343	-0.71446105
0.32628343	-0.71446105
0.32628343	-0.71446105
0.11179384	-0.77754326
-0.11177972	-0.77744502
-0.11177972	-0.77744502
-0.11177972	-0.77744502
0.11179384	-0.77754326
0.11179384	-0.77754326
0.11179384	-0.77754326
0.11179384	-0.77754326
0.51441859	-0.59367070
0.66075389	-0.42464074
0.66075389	-0.42464074
0.66075389	-0.42464074
0.51441859	-0.59367070
0.32628343	-0.71446105
0.32628343	-0.71446105
0.32628343	-0.71446105
0.51441859	-0.59367070
0.51441859	-0.59367070
0.51441859	-0.59367070
0.75371906	-0.22131189
0.75371906	-0.22131189
0.78543966	-0.00000000
0.78543966	-0.00000000
0.78543966	-0.00000000
0.75371906	-0.22131189
0.66075389	-0.42464074
0.66075389	-0.42464074
0.66075389	-0.42464074
0.75371906	-0.22131189
0.75371906	-0.22131189
0.75371906	0.22131189
0.75371906	0.22131189
0.75371906	0.22131189
0.66075389	0.42464074
0.66075389	0.42464074
0.66075389	0.42464074
0.75371906	0.22131189
0.78543966	-0.00000000
0.78543966	-0.00000000
0.78543966	-0.00000000
0.75371906	0.22131189
0.51441859	0.59367070
0.51441859	0.59367070
0.51441859	0.59367070
0.51441859	0.59367070
0.32628343	0.71446105
0.32628343	0.71446105
0.32628343	0.71446105
0.51441859	0.59367070
0.66075389	0.42464074
0.66075389	0.42464074
0.66075389	0.42464074
0.32628343	0.71446105
0.11179384	0.77754326
0.11179384	0.77754326
0.11179384	0.77754326
0.11179384	0.77754326
-0.11177972	0.77744502
-0.11177972	0.77744502
-0.11177972	0.77744502
0.11179384	0.77754326
0.32628343	0.71446105
0.32628343	0.71446105
-0.11177972	0.77744502
-0.11177972	0.77744502
-0.32632466	0.71455132
-0.32632466	0.71455132
-0.32632466	0.71455132
-0.32632466	0.71455132
-0.51435359	0.59359569
-0.51435359	0.59359569
-0.51435359	0.59359569
-0.32632466	0.71455132
-0.11177972	0.77744502
-0.51435359	0.59359569
-0.51435359	0.59359569
-0.51435359	0.59359569
-0.66083738	0.42469440
-0.66083738	0.42469440
-0.66083738	0.42469440
-0.66083738	0.42469440
-0.75362384	0.22128392
-0.75362384	0.22128392
-0.75362384	0.22128392
-0.66083738	0.42469440


==> Data/Petals/petals_alpha_n128_t26.txt <==
x	y
-0.74666563	-0.00000000
-0.71477019	0.20987546
-0.71477019	0.20987546
-0.71477019	0.20987546
-0.74666563	-0.00000000
-0.74666563	-0.00000000
-0.74666563	-0.00000000
-0.74666563	-0.00000000
-0.71477019	-0.20987546
-0.71477019	-0.20987546
-0.71477019	-0.20987546
-0.48783571	-0.56299242
-0.62813510	-0.40367792
-0.71477019	-0.20987546
-0.71477019	-0.20987546
-0.71477019	-0.20987546
-0.62813510	-0.40367792
-0.62813510	-0.40367792
-0.62813510	-0.40367792
-0.62813510	-0.40367792
-0.48783571	-0.56299242
-0.48783571	-0.56299242
-0.10601683	-0.73736325
-0.10601683	-0.73736325
-0.31017611	-0.67919095
-0.48783571	-0.56299242
-0.48783571	-0.56299242
-0.48783571	-0.56299242
-0.31017611	-0.67919095
-0.31017611	-0.67919095
-0.31017611	-0.67919095
-0.31017611	-0.67919095
-0.10601683	-0.73736325
0.30946164	-0.67762647
0.30946164	-0.67762647
0.30946164	-0.67762647
0.10626160	-0.73906565
-0.10601683	-0.73736325
-0.10601683	-0.73736325
-0.10601683	-0.73736325
0.10626160	-0.73906565
0.10626160	-0.73906565
0.10626160	-0.73906565
0.10626160	-0.73906565
0.48896201	-0.56429224
0.62668823	-0.40274807
0.62668823	-0.40274807
0.62668823	-0.40274807
0.48896201	-0.56429224
0.30946164	-0.67762647
0.30946164	-0.67762647
0.30946164	-0.67762647
0.48896201	-0.56429224
0.48896201	-0.56429224
0.48896201	-0.56429224
0.71642043	-0.21036002
0.71642043	-0.21036002
0.74494573	-0.00000000
0.74494573	-0.00000000
0.74494573	-0.00000000
0.71642043	-0.21036002
0.62668823	-0.40274807
0.62668823	-0.40274807
0.62668823	-0.40274807
0.71642043	-0.21036002
0.71642043	-0.21036002
0.71642043	0.21036002
0.71642043	0.21036002
0.71642043	0.21036002
0.62668823	0.40274807
0.62668823	0.40274807
0.62668823	0.40274807
0.71642043	0.21036002
0.74494573	-0.00000000
0.74494573	-0.00000000
0.74494573	-0.00000000
0.71642043	0.21036002
0.48896201	0.56429224
0.48896201	0.56429224
0.48896201	0.56429224
0.48896201	0.56429224
0.30946164	0.67762647
0.30946164	0.67762647
0.30946164	0.67762647
0.48896201	0.56429224
0.62668823	0.40274807
0.62668823	0.40274807
0.62668823	0.40274807
0.30946164	0.67762647
0.10626160	0.73906565
0.10626160	0.73906565
0.10626160	0.73906565
0.10626160	0.73906565
-0.10601683	0.73736325
-0.10601683	0.73736325
-0.10601683	0.73736325
0.10626160	0.73906565
0.30946164	0.67762647
0.30946164	0.67762647
-0.10601683	0.73736325
-0.10601683	0.73736325
-0.31017611	0.67919095
-0.31017611	0.67919095
-0.31017611	0.67919095
-0.31017611	0.67919095
-0.48783571	0.56299242
-0.48783571	0.56299242
-0.48783571	0.56299242
-0.31017611	0.67919095
-0.10601683	0.73736325
-0.48783571	0.56299242
-0.48783571	0.56299242
-0.48783571	0.56299242
-0.62813510	0.40367792
-0.62813510	0.40367792
-0.62813510	0.40367792
-0.62813510	0.40367792
-0.71477019	0.20987546
-0.71477019	0.20987546
-0.71477019	0.20987546
-0.62813510	0.40367792


==> Data/Petals/petals_alpha_n128_t27.txt <==
x	y
-0.70199911	-0.00000000
-0.67079071	0.19696192
-0.67079071	0.19696192
-0.67079071	0.19696192
-0.70199911	-0.00000000
-0.70199911	-0.00000000
-0.70199911	-0.00000000
-0.70199911	-0.00000000
-0.67079071	-0.19696192
-0.67079071	-0.19696192
-0.67079071	-0.19696192
-0.45781940	-0.52835175
-0.59055923	-0.37952937
-0.67079071	-0.19696192
-0.67079071	-0.19696192
-0.67079071	-0.19696192
-0.59055923	-0.37952937
-0.59055923	-0.37952937
-0.59055923	-0.37952937
-0.59055923	-0.37952937
-0.45781940	-0.52835175
-0.45781940	-0.52835175
-0.09949366	-0.69199363
-0.09949366	-0.69199363
-0.29162097	-0.63856085
-0.45781940	-0.52835175
-0.45781940	-0.52835175
-0.45781940	-0.52835175
-0.29162097	-0.63856085
-0.29162097	-0.63856085
-0.29162097	-0.63856085
-0.29162097	-0.63856085
-0.09949366	-0.69199363
0.29042061	-0.63593243
0.29042061	-0.63593243
0.29042061	-0.63593243
0.09990489	-0.69485377
-0.09949366	-0.69199363
-0.09949366	-0.69199363
-0.09949366	-0.69199363
0.09990489	-0.69485377
0.09990489	-0.69485377
0.09990489	-0.69485377
0.09990489	-0.69485377
0.45971165	-0.53053553
0.58812839	-0.37796716
0.58812839	-0.37796716
0.58812839	-0.37796716
0.45971165	-0.53053553
0.29042061	-0.63593243
0.29042061	-0.63593243
0.29042061	-0.63593243
0.45971165	-0.53053553
0.45971165	-0.53053553
0.45971165	-0.53053553
0.67356321	-0.19777600
0.67356321	-0.19777600
0.69910956	-0.00000000
0.69910956	-0.00000000
0.69910956	-0.00000000
0.67356321	-0.19777600
0.58812839	-0.37796716
0.58812839	-0.37796716
0.58812839	-0.37796716
0.67356321	-0.19777600
0.67356321	-0.19777600
0.67356321	0.19777600
0.67356321	0.19777600
0.67356321	0.19777600
0.58812839	0.37796716
0.58812839	0.37796716
0.58812839	0.37796716
0.67356321	0.19777600
0.69910956	-0.00000000
0.69910956	-0.00000000
0.69910956	-0.00000000
0.67356321	0.19777600
0.45971165	0.53053553
0.45971165	0.53053553
0.45971165	0.53053553
0.45971165	0.53053553
0.29042061	0.63593243
0.29042061	0.63593243
0.29042061	0.63593243
0.45971165	0.53053553
0.58812839	0.37796716
0.58812839	0.37796716
0.58812839	0.37796716
0.29042061	0.63593243
0.09990489	0.69485377
0.09990489	0.69485377
0.09990489	0.69485377
0.09990489	0.69485377
-0.09949366	0.69199363
-0.09949366	0.69199363
-0.09949366	0.69199363
0.09990489	0.69485377
0.29042061	0.63593243
0.29042061	0.63593243
-0.09949366	0.69199363
-0.09949366	0.69199363
-0.29162097	0.63856085
-0.29162097	0.63856085
-0.29162097	0.63856085
-0.29162097	0.63856085
-0.45781940	0.52835175
-0.45781940	0.52835175
-0.45781940	0.52835175
-0.29162097	0.63856085
-0.09949366	0.69199363
-0.45781940	0.52835175
-0.45781940	0.52835175
-0.45781940	0.52835175
-0.59055923	0.37952937
-0.59055923	0.37952937
-0.59055923	0.37952937
-0.59055923	0.37952937
-0.67079071	0.19696192
-0.67079071	0.19696192
-0.67079071	0.19696192
-0.59055923	0.37952937


==> Data/Petals/petals_alpha_n128_t28.txt <==
x	y
-0.65386051	-0.00000000
-0.62414056	0.18326420
-0.62414056	0.18326420
-0.62414056	0.18326420
-0.65386051	-0.00000000
-0.65386051	-0.00000000
-0.65386051	-0.00000000
-0.65386051	-0.00000000
-0.62414056	-0.18326420
-0.62414056	-0.18326420
-0.62414056	-0.18326420
-0.42598034	-0.49160752
-0.55006246	-0.35350368
-0.62414056	-0.18326420
-0.62414056	-0.18326420
-0.62414056	-0.18326420
-0.55006246	-0.35350368
-0.55006246	-0.35350368
-0.55006246	-0.35350368
-0.55006246	-0.35350368
-0.42598034	-0.49160752
-0.42598034	-0.49160752
-0.09257438	-0.64386893
-0.09257438	-0.64386893
-0.27162347	-0.59477244
-0.42598034	-0.49160752
-0.42598034	-0.49160752
-0.42598034	-0.49160752
-0.27162347	-0.59477244
-0.27162347	-0.59477244
-0.27162347	-0.59477244
-0.27162347	-0.59477244
-0.09257438	-0.64386893
0.27022330	-0.59170650
0.27022330	-0.59170650
0.27022330	-0.59170650
0.09305405	-0.64720515
-0.09257438	-0.64386893
-0.09257438	-0.64386893
-0.09257438	-0.64386893
0.09305405	-0.64720515
0.09305405	-0.64720515
0.09305405	-0.64720515
0.09305405	-0.64720515
0.42818757	-0.49415480
0.54722699	-0.35168143
0.54722699	-0.35168143
0.54722699	-0.35168143
0.42818757	-0.49415480
0.27022330	-0.59170650
0.27022330	-0.59170650
0.27022330	-0.59170650
0.42818757	-0.49415480
0.42818757	-0.49415480
0.42818757	-0.49415480
0.62737456	-0.18421379
0.62737456	-0.18421379
0.65048998	-0.00000000
0.65048998	-0.00000000
0.65048998	-0.00000000
0.62737456	-0.18421379
0.54722699	-0.35168143
0.54722699	-0.35168143
0.54722699	-0.35168143
0.62737456	-0.18421379
0.62737456	-0.18421379
0.62737456	0.18421379
0.62737456	0.18421379
0.62737456	0.18421379
0.54722699	0.35168143
0.54722699	0.35168143
0.54722699	0.35168143
0.62737456	0.18421379
0.65048998	-0.00000000
0.65048998	-0.00000000
0.65048998	-0.00000000
0.62737456	0.18421379
0.42818757	0.49415480
0.42818757	0.49415480
0.42818757	0.49415480
0.42818757	0.49415480
0.27022330	0.59170650
0.27022330	0.59170650
0.27022330	0.59170650
0.42818757	0.49415480
0.54722699	0.35168143
0.54722699	0.35168143
0.54722699	0.35168143
0.27022330	0.59170650
0.09305405	0.64720515
0.09305405	0.64720515
0.09305405	0.64720515
0.09305405	0.64720515
-0.09257438	0.64386893
-0.09257438	0.64386893
-0.09257438	0.64386893
0.09305405	0.64720515
0.27022330	0.59170650
0.27022330	0.59170650
-0.09257438	0.64386893
-0.09257438	0.64386893
-0.27162347	0.59477244
-0.27162347	0.59477244
-0.27162347	0.59477244
-0.27162347	0.59477244
-0.42598034	0.49160752
-0.42598034	0.49160752
-0.42598034	0.49160752
-0.27162347	0.59477244
-0.09257438	0.64386893
-0.42598034	0.49160752
-0.42598034	0.49160752
-0.42598034	0.49160752
-0.55006246	0.35350368
-0.55006246	0.35350368
-0.55006246	0.35350368
-0.55006246	0.35350368
-0.62414056	0.18326420
-0.62414056	0.18326420
-0.62414056	0.18326420
-0.55006246	0.35350368


==> Data/Petals/petals_alpha_n128_t29.txt <==
x	y
-0.60530432	-0.00000000
-0.57752486	0.16957660
-0.57752486	0.16957660
-0.57752486	0.16957660
-0.60530432	-0.00000000
-0.60530432	-0.00000000
-0.60530432	-0.00000000
-0.60530432	-0.00000000
-0.57752486	-0.16957660
-0.57752486	-0.16957660
-0.57752486	-0.16957660
-0.39416480	-0.45489042
-0.50921439	-0.32725222
-0.57752486	-0.16957660
-0.57752486	-0.16957660
-0.57752486	-0.16957660
-0.50921439	-0.32725222
-0.50921439	-0.32725222
-0.50921439	-0.32725222
-0.50921439	-0.32725222
-0.39416480	-0.45489042
-0.39416480	-0.45489042
-0.08566020	-0.59577975
-0.08566020	-0.59577975
-0.25145250	-0.55060417
-0.39416480	-0.45489042
-0.39416480	-0.45489042
-0.39416480	-0.45489042
-0.25145250	-0.55060417
-0.25145250	-0.55060417
-0.25145250	-0.55060417
-0.25145250	-0.55060417
-0.08566020	-0.59577975
0.25004091	-0.54751322
0.25004091	-0.54751322
0.25004091	-0.54751322
0.08614379	-0.59914319
-0.08566020	-0.59577975
-0.08566020	-0.59577975
-0.08566020	-0.59577975
0.08614379	-0.59914319
0.08614379	-0.59914319
0.08614379	-0.59914319
0.08614379	-0.59914319
0.39639003	-0.45745848
0.50635579	-0.32541511
0.50635579	-0.32541511
0.50635579	-0.32541511
0.39639003	-0.45745848
0.25004091	-0.54751322
0.25004091	-0.54751322
0.25004091	-0.54751322
0.39639003	-0.45745848
0.39639003	-0.45745848
0.39639003	-0.45745848
0.58078524	-0.17053393
0.58078524	-0.17053393
0.60190629	-0.00000000
0.60190629	-0.00000000
0.60190629	-0.00000000
0.58078524	-0.17053393
0.50635579	-0.32541511
0.50635579	-0.32541511
0.50635579	-0.32541511
0.58078524	-0.17053393
0.58078524	-0.17053393
0.58078524	0.17053393
0.58078524	0.17053393
0.58078524	0.17053393
0.50635579	0.32541511
0.50635579	0.32541511
0.50635579	0.32541511
0.58078524	0.17053393
0.60190629	-0.00000000
0.60190629	-0.00000000
0.60190629	-0.00000000
0.58078524	0.17053393
0.39639003	0.45745848
0.39639003	0.45745848
0.39639003	0.45745848
0.39639003	0.45745848
0.25004091	0.54751322
0.25004091	0.54751322
0.25004091	0.54751322
0.39639003	0.45745848
0.50635579	0.32541511
0.50635579	0.32541511
0.50635579	0.32541511
0.25004091	0.54751322
0.08614379	0.59914319
0.08614379	0.59914319
0.08614379	0.59914319
0.08614379	0.59914319
-0.08566020	0.59577975
-0.08566020	0.59577975
-0.08566020	0.59577975
0.08614379	0.59914319
0.25004091	0.54751322
0.25004091	0.54751322
-0.08566020	0.59577975
-0.08566020	0.59577975
-0.25145250	0.55060417
-0.25145250	0.55060417
-0.25145250	0.55060417
-0.25145250	0.55060417
-0.39416480	0.45489042
-0.39416480	0.45489042
-0.39416480	0.45489042
-0.25145250	0.55060417
-0.08566020	0.59577975
-0.39416480	0.45489042
-0.39416480	0.45489042
-0.39416480	0.45489042
-0.50921439	0.32725222
-0.50921439	0.32725222
-0.50921439	0.32725222
-0.50921439	0.32725222
-0.57752486	0.16957660
-0.57752486	0.16957660
-0.57752486	0.16957660
-0.50921439	0.32725222


==> Data/Petals/petals_alpha_n128_t30.txt <==
x	y
-0.55709723	-0.00000000
-0.53165688	0.15610854
-0.53165688	0.15610854
-0.53165688	0.15610854
-0.55709723	-0.00000000
-0.55709723	-0.00000000
-0.55709723	-0.00000000
-0.55709723	-0.00000000
-0.53165688	-0.15610854
-0.53165688	-0.15610854
-0.53165688	-0.15610854
-0.36285958	-0.41876227
-0.46866001	-0.30118950
-0.53165688	-0.15610854
-0.53165688	-0.15610854
-0.53165688	-0.15610854
-0.46866001	-0.30118950
-0.46866001	-0.30118950
-0.46866001	-0.30118950
-0.46866001	-0.30118950
-0.36285958	-0.41876227
-0.36285958	-0.41876227
-0.07885692	-0.54846194
-0.07885692	-0.54846194
-0.23142655	-0.50675347
-0.36285958	-0.41876227
-0.36285958	-0.41876227
-0.36285958	-0.41876227
-0.23142655	-0.50675347
-0.23142655	-0.50675347
-0.23142655	-0.50675347
-0.23142655	-0.50675347
-0.07885692	-0.54846194
0.23018225	-0.50402882
0.23018225	-0.50402882
0.23018225	-0.50402882
0.07928320	-0.55142678
-0.07885692	-0.54846194
-0.07885692	-0.54846194
-0.07885692	-0.54846194
0.07928320	-0.55142678
0.07928320	-0.55142678
0.07928320	-0.55142678
0.07928320	-0.55142678
0.36482110	-0.42102600
0.46614018	-0.29957010
0.46614018	-0.29957010
0.46614018	-0.29957010
0.36482110	-0.42102600
0.23018225	-0.50402882
0.23018225	-0.50402882
0.23018225	-0.50402882
0.36482110	-0.42102600
0.36482110	-0.42102600
0.36482110	-0.42102600
0.53453088	-0.15695243
0.53453088	-0.15695243
0.55410190	-0.00000000
0.55410190	-0.00000000
0.55410190	-0.00000000
0.53453088	-0.15695243
0.46614018	-0.29957010
0.46614018	-0.29957010
0.46614018	-0.29957010
0.53453088	-0.15695243
0.53453088	-0.15695243
0.53453088	0.15695243
0.53453088	0.15695243
0.53453088	0.15695243
0.46614018	0.29957010
0.46614018	0.29957010
0.46614018	0.29957010
0.53453088	0.15695243
0.55410190	-0.00000000
0.55410190	-0.00000000
0.55410190	-0.00000000
0.53453088	0.15695243
0.36482110	0.42102600
0.36482110	0.42102600
0.36482110	0.42102600
0.36482110	0.42102600
0.23018225	0.50402882
0.23018225	0.50402882
0.23018225	0.50402882
0.36482110	0.42102600
0.46614018	0.29957010
0.46614018	0.29957010
0.46614018	0.29957010
0.23018225	0.50402882
0.07928320	0.55142678
0.07928320	0.55142678
0.07928320	0.55142678
0.07928320	0.55142678
-0.07885692	0.54846194
-0.07885692	0.54846194
-0.07885692	0.54846194
0.07928320	0.55142678
0.23018225	0.50402882
0.23018225	0.50402882
-0.07885692	0.54846194
-0.07885692	0.54846194
-0.23142655	0.50675347
-0.23142655	0.50675347
-0.23142655	0.50675347
-0.23142655	0.50675347
-0.36285958	0.41876227
-0.36285958	0.41876227
-0.36285958	0.41876227
-0.23142655	0.50675347
-0.07885692	0.54846194
-0.36285958	0.41876227
-0.36285958	0.41876227
-0.36285958	0.41876227
-0.46866001	0.30118950
-0.46866001	0.30118950
-0.46866001	0.30118950
-0.46866001	0.30118950
-0.53165688	0.15610854
-0.53165688	0.15610854
-0.53165688	0.15610854
-0.46866001	0.30118950


==> Data/Petals/petals_alpha_n128_t31.txt <==
x	y
-0.50222995	-0.00000000
-0.48086957	0.14119605
-0.48086957	0.14119605
-0.48086957	0.14119605
-0.50222995	-0.00000000
-0.50222995	-0.00000000
-0.50222995	-0.00000000
-0.50222995	-0.00000000
-0.48086957	-0.14119605
-0.48086957	-0.14119605
-0.48086957	-0.14119605
-0.32819688	-0.37875939
-0.42250272	-0.27152601
-0.48086957	-0.14119605
-0.48086957	-0.14119605
-0.48086957	-0.14119605
-0.42250272	-0.27152601
-0.42250272	-0.27152601
-0.42250272	-0.27152601
-0.42250272	-0.27152601
-0.32819688	-0.37875939
-0.32819688	-0.37875939
-0.07132400	-0.49606930
-0.07132400	-0.49606930
-0.20863386	-0.45684443
-0.32819688	-0.37875939
-0.32819688	-0.37875939
-0.32819688	-0.37875939
-0.20863386	-0.45684443
-0.20863386	-0.45684443
-0.20863386	-0.45684443
-0.20863386	-0.45684443
-0.07132400	-0.49606930
0.20819375	-0.45588072
0.20819375	-0.45588072
0.20819375	-0.45588072
0.07147477	-0.49711798
-0.07132400	-0.49606930
-0.07132400	-0.49606930
-0.07132400	-0.49606930
0.07147477	-0.49711798
0.07147477	-0.49711798
0.07147477	-0.49711798
0.07147477	-0.49711798
0.32889068	-0.37956007
0.42161145	-0.27095323
0.42161145	-0.27095323
0.42161145	-0.27095323
0.32889068	-0.37956007
0.20819375	-0.45588072
0.20819375	-0.45588072
0.20819375	-0.45588072
0.32889068	-0.37956007
0.32889068	-0.37956007
0.32889068	-0.37956007
0.48188611	-0.14149453
0.48188611	-0.14149453
0.50117050	-0.00000000
0.50117050	-0.00000000
0.50117050	-0.00000000
0.48188611	-0.14149453
0.42161145	-0.27095323
0.42161145	-0.27095323
0.42161145	-0.27095323
0.48188611	-0.14149453
0.48188611	-0.14149453
0.48188611	0.14149453
0.48188611	0.14149453
0.48188611	0.14149453
0.42161145	0.27095323
0.42161145	0.27095323
0.42161145	0.27095323
0.48188611	0.14149453
0.50117050	-0.00000000
0.50117050	-0.00000000
0.50117050	-0.00000000
0.48188611	0.14149453
0.32889068	0.37956007
0.32889068	0.37956007
0.32889068	0.37956007
0.32889068	0.37956007
0.20819375	0.45588072
0.20819375	0.45588072
0.20819375	0.45588072
0.32889068	0.37956007
0.42161145	0.27095323
0.42161145	0.27095323
0.42161145	0.27095323
0.20819375	0.45588072
0.07147477	0.49711798
0.07147477	0.49711798
0.07147477	0.49711798
0.07147477	0.49711798
-0.07132400	0.49606930
-0.07132400	0.49606930
-0.07132400	0.49606930
0.07147477	0.49711798
0.20819375	0.45588072
0.20819375	0.45588072
-0.07132400	0.49606930
-0.07132400	0.49606930
-0.20863386	0.45684443
-0.20863386	0.45684443
-0.20863386	0.45684443
-0.20863386	0.45684443
-0.32819688	0.37875939
-0.32819688	0.37875939
-0.32819688	0.37875939
-0.20863386	0.45684443
-0.07132400	0.49606930
-0.32819688	0.37875939
-0.32819688	0.37875939
-0.32819688	0.37875939
-0.42250272	0.27152601
-0.42250272	0.27152601
-0.42250272	0.27152601
-0.42250272	0.27152601
-0.48086957	0.14119605
-0.48086957	0.14119605
-0.48086957	0.14119605
-0.42250272	0.27152601


==> Data/Petals/petals_alpha_n128_t32.txt <==
x	y
-0.43710109	-0.00000000
-0.42124886	0.12368983
-0.42124886	0.12368983
-0.42124886	0.12368983
-0.43710109	-0.00000000
-0.43710109	-0.00000000
-0.43710109	-0.00000000
-0.43710109	-0.00000000
-0.42124886	-0.12368983
-0.42124886	-0.12368983
-0.42124886	-0.12368983
-0.28750533	-0.33179883
-0.36771284	-0.23631469
-0.42124886	-0.12368983
-0.42124886	-0.12368983
-0.42124886	-0.12368983
-0.36771284	-0.23631469
-0.36771284	-0.23631469
-0.36771284	-0.23631469
-0.36771284	-0.23631469
-0.28750533	-0.33179883
-0.28750533	-0.33179883
-0.06248088	-0.43456406
-0.06248088	-0.43456406
-0.18157836	-0.39760114
-0.28750533	-0.33179883
-0.28750533	-0.33179883
-0.28750533	-0.33179883
-0.18157836	-0.39760114
-0.18157836	-0.39760114
-0.18157836	-0.39760114
-0.18157836	-0.39760114
-0.06248088	-0.43456406
0.18238081	-0.39935826
0.18238081	-0.39935826
0.18238081	-0.39935826
0.06220597	-0.43265203
-0.06248088	-0.43456406
-0.06248088	-0.43456406
-0.06248088	-0.43456406
0.06220597	-0.43265203
0.06220597	-0.43265203
0.06220597	-0.43265203
0.06220597	-0.43265203
0.28624034	-0.33033896
0.36933787	-0.23735904
0.36933787	-0.23735904
0.36933787	-0.23735904
0.28624034	-0.33033896
0.18238081	-0.39935826
0.18238081	-0.39935826
0.18238081	-0.39935826
0.28624034	-0.33033896
0.28624034	-0.33033896
0.28624034	-0.33033896
0.41939543	-0.12314561
0.41939543	-0.12314561
0.43903278	-0.00000000
0.43903278	-0.00000000
0.43903278	-0.00000000
0.41939543	-0.12314561
0.36933787	-0.23735904
0.36933787	-0.23735904
0.36933787	-0.23735904
0.41939543	-0.12314561
0.41939543	-0.12314561
0.41939543	0.12314561
0.41939543	0.12314561
0.41939543	0.12314561
0.36933787	0.23735904
0.36933787	0.23735904
0.36933787	0.23735904
0.41939543	0.12314561
0.43903278	-0.00000000
0.43903278	-0.00000000
0.43903278	-0.00000000
0.41939543	0.12314561
0.28624034	0.33033896
0.28624034	0.33033896
0.28624034	0.33033896
0.28624034	0.33033896
0.18238081	0.39935826
0.18238081	0.39935826
0.18238081	0.39935826
0.28624034	0.33033896
0.36933787	0.23735904
0.36933787	0.23735904
0.36933787	0.23735904
0.18238081	0.39935826
0.06220597	0.43265203
0.06220597	0.43265203
0.06220597	0.43265203
0.06220597	0.43265203
-0.06248088	0.43456406
-0.06248088	0.43456406
-0.06248088	0.43456406
0.06220597	0.43265203
0.18238081	0.39935826
0.18238081	0.39935826
-0.06248088	0.43456406
-0.06248088	0.43456406
-0.18157836	0.39760114
-0.18157836	0.39760114
-0.18157836	0.39760114
-0.18157836	0.39760114
-0.28750533	0.33179883
-0.28750533	0.33179883
-0.28750533	0.33179883
-0.18157836	0.39760114
-0.06248088	0.43456406
-0.28750533	0.33179883
-0.28750533	0.33179883
-0.28750533	0.33179883
-0.36771284	0.23631469
-0.36771284	0.23631469
-0.36771284	0.23631469
-0.36771284	0.23631469
-0.42124886	0.12368983
-0.42124886	0.12368983
-0.42124886	0.12368983
-0.36771284	0.23631469


==> Data/Petals/petals_alpha_n128_t33.txt <==
x	y
-0.36645809	-0.00000000
-0.35384666	0.10389875
-0.35384666	0.10389875
-0.35384666	0.10389875
-0.36645809	-0.00000000
-0.36645809	-0.00000000
-0.36645809	-0.00000000
-0.36645809	-0.00000000
-0.35384666	-0.10389875
-0.35384666	-0.10389875
-0.35384666	-0.10389875
-0.24150284	-0.27870914
-0.30828417	-0.19812220
-0.35384666	-0.10389875
-0.35384666	-0.10389875
-0.35384666	-0.10389875
-0.30828417	-0.19812220
-0.30828417	-0.19812220
-0.30828417	-0.19812220
-0.30828417	-0.19812220
-0.24150284	-0.27870914
-0.24150284	-0.27870914
-0.05248358	-0.36503134
-0.05248358	-0.36503134
-0.15223219	-0.33334201
-0.24150284	-0.27870914
-0.24150284	-0.27870914
-0.24150284	-0.27870914
-0.15223219	-0.33334201
-0.15223219	-0.33334201
-0.15223219	-0.33334201
-0.15223219	-0.33334201
-0.05248358	-0.36503134
0.15319884	-0.33545868
0.15319884	-0.33545868
0.15319884	-0.33545868
0.05215242	-0.36272808
-0.05248358	-0.36503134
-0.05248358	-0.36503134
-0.05248358	-0.36503134
0.05215242	-0.36272808
0.05215242	-0.36272808
0.05215242	-0.36272808
0.05215242	-0.36272808
0.23997902	-0.27695055
0.31024172	-0.19938025
0.31024172	-0.19938025
0.31024172	-0.19938025
0.23997902	-0.27695055
0.15319884	-0.33545868
0.15319884	-0.33545868
0.15319884	-0.33545868
0.23997902	-0.27695055
0.23997902	-0.27695055
0.23997902	-0.27695055
0.35161397	-0.10324318
0.35161397	-0.10324318
0.36878504	-0.00000000
0.36878504	-0.00000000
0.36878504	-0.00000000
0.35161397	-0.10324318
0.31024172	-0.19938025
0.31024172	-0.19938025
0.31024172	-0.19938025
0.35161397	-0.10324318
0.35161397	-0.10324318
0.35161397	0.10324318
0.35161397	0.10324318
0.35161397	0.10324318
0.31024172	0.19938025
0.31024172	0.19938025
0.31024172	0.19938025
0.35161397	0.10324318
0.36878504	-0.00000000
0.36878504	-0.00000000
0.36878504	-0.00000000
0.35161397	0.10324318
0.23997902	0.27695055
0.23997902	0.27695055
0.23997902	0.27695055
0.23997902	0.27695055
0.15319884	0.33545868
0.15319884	0.33545868
0.15319884	0.33545868
0.23997902	0.27695055
0.31024172	0.19938025
0.31024172	0.19938025
0.31024172	0.19938025
0.15319884	0.33545868
0.05215242	0.36272808
0.05215242	0.36272808
0.05215242	0.36272808
0.05215242	0.36272808
-0.05248358	0.36503134
-0.05248358	0.36503134
-0.05248358	0.36503134
0.05215242	0.36272808
0.15319884	0.33545868
0.15319884	0.33545868
-0.05248358	0.36503134
-0.05248358	0.36503134
-0.15223219	0.33334201
-0.15223219	0.33334201
-0.15223219	0.33334201
-0.15223219	0.33334201
-0.24150284	0.27870914
-0.24150284	0.27870914
-0.24150284	0.27870914
-0.15223219	0.33334201
-0.05248358	0.36503134
-0.24150284	0.27870914
-0.24150284	0.27870914
-0.24150284	0.27870914
-0.30828417	0.19812220
-0.30828417	0.19812220
-0.30828417	0.19812220
-0.30828417	0.19812220
-0.35384666	0.10389875
-0.35384666	0.10389875
-0.35384666	0.10389875
-0.30828417	0.19812220


==> Data/Petals/petals_alpha_n128_t34.txt <==
x	y
-0.28146646	-0.00000000
-0.26926673	0.07906385
-0.26926673	0.07906385
-0.26926673	0.07906385
-0.28146646	-0.00000000
-0.28146646	-0.00000000
-0.28146646	-0.00000000
-0.28146646	-0.00000000
-0.26926673	-0.07906385
-0.26926673	-0.07906385
-0.26926673	-0.07906385
-0.18377645	-0.21208932
-0.23678465	-0.15217226
-0.26926673	-0.07906385
-0.26926673	-0.07906385
-0.26926673	-0.07906385
-0.23678465	-0.15217226
-0.23678465	-0.15217226
-0.23678465	-0.15217226
-0.23678465	-0.15217226
-0.18377645	-0.21208932
-0.18377645	-0.21208932
-0.03993844	-0.27777794
-0.03993844	-0.27777794
-0.11692539	-0.25603089
-0.18377645	-0.21208932
-0.18377645	-0.21208932
-0.18377645	-0.21208932
-0.11692539	-0.25603089
-0.11692539	-0.25603089
-0.11692539	-0.25603089
-0.11692539	-0.25603089
-0.03993844	-0.27777794
0.11657974	-0.25527403
0.11657974	-0.25527403
0.11657974	-0.25527403
0.04005685	-0.27860153
-0.03993844	-0.27777794
-0.03993844	-0.27777794
-0.03993844	-0.27777794
0.04005685	-0.27860153
0.04005685	-0.27860153
0.04005685	-0.27860153
0.04005685	-0.27860153
0.18432133	-0.21271816
0.23608468	-0.15172241
0.23608468	-0.15172241
0.23608468	-0.15172241
0.18432133	-0.21271816
0.11657974	-0.25527403
0.11657974	-0.25527403
0.11657974	-0.25527403
0.18432133	-0.21271816
0.18432133	-0.21271816
0.18432133	-0.21271816
0.27006509	-0.07929826
0.27006509	-0.07929826
0.28063440	0.00000000
0.28063440	0.00000000
0.28063440	0.00000000
0.27006509	-0.07929826
0.23608468	-0.15172241
0.23608468	-0.15172241
0.23608468	-0.15172241
0.27006509	-0.07929826
0.27006509	-0.07929826
0.27006509	0.07929826
0.27006509	0.07929826
0.27006509	0.07929826
0.23608468	0.15172241
0.23608468	0.15172241
0.23608468	0.15172241
0.27006509	0.07929826
0.28063440	0.00000000
0.28063440	0.00000000
0.28063440	0.00000000
0.27006509	0.07929826
0.18432133	0.21271816
0.18432133	0.21271816
0.18432133	0.21271816
0.18432133	0.21271816
0.11657974	0.25527403
0.11657974	0.25527403
0.11657974	0.25527403
0.18432133	0.21271816
0.23608468	0.15172241
0.23608468	0.15172241
0.23608468	0.15172241
0.11657974	0.25527403
0.04005685	0.27860153
0.04005685	0.27860153
0.04005685	0.27860153
0.04005685	0.27860153
-0.03993844	0.27777794
-0.03993844	0.27777794
-0.03993844	0.27777794
0.04005685	0.27860153
0.11657974	0.25527403
0.11657974	0.25527403
-0.03993844	0.27777794
-0.03993844	0.27777794
-0.11692539	0.25603089
-0.11692539	0.25603089
-0.11692539	0.25603089
-0.11692539	0.25603089
-0.18377645	0.21208932
-0.18377645	0.21208932
-0.18377645	0.21208932
-0.11692539	0.25603089
-0.03993844	0.27777794
-0.18377645	0.21208932
-0.18377645	0.21208932
-0.18377645	0.21208932
-0.23678465	0.15217226
-0.23678465	0.15217226
-0.23678465	0.15217226
-0.23678465	0.15217226
-0.26926673	0.07906385
-0.26926673	0.07906385
-0.26926673	0.07906385
-0.23678465	0.15217226


==> Data/Petals/petals_alpha_n128_t35.txt <==
x	y
-0.15999383	-0.00000000
-0.15296241	0.04491382
-0.15296241	0.04491382
-0.15296241	0.04491382
-0.15999383	-0.00000000
-0.15999383	-0.00000000
-0.15999383	-0.00000000
-0.15999383	-0.00000000
-0.15296241	-0.04491382
-0.15296241	-0.04491382
-0.15296241	-0.04491382
-0.10439792	-0.12048163
-0.13459538	-0.08649920
-0.15296241	-0.04491382
-0.15296241	-0.04491382
-0.15296241	-0.04491382
-0.13459538	-0.08649920
-0.13459538	-0.08649920
-0.13459538	-0.08649920
-0.13459538	-0.08649920
-0.10439792	-0.12048163
-0.10439792	-0.12048163
-0.02268784	-0.15779737
-0.02268784	-0.15779737
-0.06646384	-0.14553551
-0.10439792	-0.12048163
-0.10439792	-0.12048163
-0.10439792	-0.12048163
-0.06646384	-0.14553551
-0.06646384	-0.14553551
-0.06646384	-0.14553551
-0.06646384	-0.14553551
-0.02268784	-0.15779737
0.06622548	-0.14501357
0.06622548	-0.14501357
0.06622548	-0.14501357
0.02276950	-0.15836533
-0.02268784	-0.15779737
-0.02268784	-0.15779737
-0.02268784	-0.15779737
0.02276950	-0.15836533
0.02276950	-0.15836533
0.02276950	-0.15836533
0.02276950	-0.15836533
0.10477368	-0.12091527
0.13411267	-0.08618898
0.13411267	-0.08618898
0.13411267	-0.08618898
0.10477368	-0.12091527
0.06622548	-0.14501357
0.06622548	-0.14501357
0.06622548	-0.14501357
0.10477368	-0.12091527
0.10477368	-0.12091527
0.10477368	-0.12091527
0.15351296	-0.04507547
0.15351296	-0.04507547
0.15942004	-0.00000000
0.15942004	-0.00000000
0.15942004	-0.00000000
0.15351296	-0.04507547
0.13411267	-0.08618898
0.13411267	-0.08618898
0.13411267	-0.08618898
0.15351296	-0.04507547
0.15351296	-0.04507547
0.15351296	0.04507547
0.15351296	0.04507547
0.15351296	0.04507547
0.13411267	0.08618898
0.13411267	0.08618898
0.13411267	0.08618898
0.15351296	0.04507547
0.15942004	-0.00000000
0.15942004	-0.00000000
0.15942004	-0.00000000
0.15351296	0.04507547
0.10477368	0.12091527
0.10477368	0.12091527
0.10477368	0.12091527
0.10477368	0.12091527
0.06622548	0.14501357
0.06622548	0.14501357
0.06622548	0.14501357
0.10477368	0.12091527
0.13411267	0.08618898
0.13411267	0.08618898
0.13411267	0.08618898
0.06622548	0.14501357
0.02276950	0.15836533
0.02276950	0.15836533
0.02276950	0.15836533
0.02276950	0.15836533
-0.02268784	0.15779737
-0.02268784	0.15779737
-0.02268784	0.15779737
0.02276950	0.15836533
0.06622548	0.14501357
0.06622548	0.14501357
-0.02268784	0.15779737
-0.02268784	0.15779737
-0.06646384	0.14553551
-0.06646384	0.14553551
-0.06646384	0.14553551
-0.06646384	0.14553551
-0.10439792	0.12048163
-0.10439792	0.12048163
-0.10439792	0.12048163
-0.06646384	0.14553551
-0.02268784	0.15779737
-0.10439792	0.12048163
-0.10439792	0.12048163
-0.10439792	0.12048163
-0.13459538	0.08649920
-0.13459538	0.08649920
-0.13459538	0.08649920
-0.13459538	0.08649920
-0.15296241	0.04491382
-0.15296241	0.04491382
-0.15296241	0.04491382
-0.13459538	0.08649920


==> Data/Petals/petals_alpha_n128_t36.txt <==
x	y
-0.00141117	0.00000000
-0.00133005	0.00039054
-0.00133005	0.00039054
-0.00133005	0.00039054
-0.00141117	0.00000000
-0.00141117	0.00000000
-0.00141117	0.00000000
-0.00141117	0.00000000
-0.00133005	-0.00039054
-0.00133005	-0.00039054
-0.00133005	-0.00039054
-0.00090777	-0.00104762
-0.00118715	-0.00076294
-0.00133005	-0.00039054
-0.00133005	-0.00039054
-0.00133005	-0.00039054
-0.00118715	-0.00076294
-0.00118715	-0.00076294
-0.00118715	-0.00076294
-0.00118715	-0.00076294
-0.00090777	-0.00104762
-0.00090777	-0.00104762
-0.00019728	-0.00137209
-0.00019728	-0.00137209
-0.00058622	-0.00128365
-0.00090777	-0.00104762
-0.00090777	-0.00104762
-0.00090777	-0.00104762
-0.00058622	-0.00128365
-0.00058622	-0.00128365
-0.00058622	-0.00128365
-0.00058622	-0.00128365
-0.00019728	-0.00137209
0.00057585	-0.00126093
0.00057585	-0.00126093
0.00057585	-0.00126093
0.00020083	-0.00139681
-0.00019728	-0.00137209
-0.00019728	-0.00137209
-0.00019728	-0.00137209
0.00020083	-0.00139681
0.00020083	-0.00139681
0.00020083	-0.00139681
0.00020083	-0.00139681
0.00092412	-0.00106649
0.00116615	-0.00074944
0.00116615	-0.00074944
0.00116615	-0.00074944
0.00092412	-0.00106649
0.00057585	-0.00126093
0.00057585	-0.00126093
0.00057585	-0.00126093
0.00092412	-0.00106649
0.00092412	-0.00106649
0.00092412	-0.00106649
0.00135401	-0.00039757
0.00135401	-0.00039757
0.00138620	-0.00000000
0.00138620	-0.00000000
0.00138620	-0.00000000
0.00135401	-0.00039757
0.00116615	-0.00074944
0.00116615	-0.00074944
0.00116615	-0.00074944
0.00135401	-0.00039757
0.00135401	-0.00039757
0.00135401	0.00039757
0.00135401	0.00039757
0.00135401	0.00039757
0.00116615	0.00074944
0.00116615	0.00074944
0.00116615	0.00074944
0.00135401	0.00039757
0.00138620	-0.00000000
0.00138620	-0.00000000
0.00138620	-0.00000000
0.00135401	0.00039757
0.00092412	0.00106649
0.00092412	0.00106649
0.00092412	0.00106649
0.00092412	0.00106649
0.00057585	0.00126093
0.00057585	0.00126093
0.00057585	0.00126093
0.00092412	0.00106649
0.00116615	0.00074944
0.00116615	0.00074944
0.00116615	0.00074944
0.00057585	0.00126093
0.00020083	0.00139681
0.00020083	0.00139681
0.00020083	0.00139681
0.00020083	0.00139681
-0.00019728	0.00137209
-0.00019728	0.00137209
-0.00019728	0.00137209
0.00020083	0.00139681
0.00057585	0.00126093
0.00057585	0.00126093
-0.00019728	0.00137209
-0.00019728	0.00137209
-0.00058622	0.00128365
-0.00058622	0.00128365
-0.00058622	0.00128365
-0.00058622	0.00128365
-0.00090777	0.00104762
-0.00090777	0.00104762
-0.00090777	0.00104762
-0.00058622	0.00128365
-0.00019728	0.00137209
-0.00090777	0.00104762
-0.00090777	0.00104762
-0.00090777	0.00104762
-0.00118715	0.00076294
-0.00118715	0.00076294
-0.00118715	0.00076294
-0.00118715	0.00076294
-0.00133005	0.00039054
-0.00133005	0.00039054
-0.00133005	0.00039054
-0.00118715	0.00076294


==> Data/Petals/petals_alpha_n128_t37.txt <==
x	y
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000


==> Data/Petals/petals_alpha_n128_t38.txt <==
x	y
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000


==> Data/Petals/petals_alpha_n128_t39.txt <==
x	y
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000
0.00000000	0.00000000


==> Data/Petals/petals_alpha_n128_total_persistence.txt <==
time	total_persistence
0.00000000	0.00000000
1.00000000	0.00000000
2.00000000	0.02277433
3.00000000	0.02277433
4.00000000	0.02277433
5.00000000	0.02277433
6.00000000	0.02277433
7.00000000	0.02277433
8.00000000	0.02277433
9.00000000	0.02277433
10.00000000	0.02277433
11.00000000	0.08540373
12.00000000	0.29037267
13.00000000	0.29037267
14.00000000	0.29037267
15.00000000	0.29037267
16.00000000	0.29037267
17.00000000	0.29037267
18.00000000	0.59782609
19.00000000	0.59782609
20.00000000	0.59782609
21.00000000	0.59782609
22.00000000	0.59782609
23.00000000	0.59782609
24.00000000	0.59782609
25.00000000	0.59782609
26.00000000	0.59782609
27.00000000	0.59782609
28.00000000	0.59782609
29.00000000	0.59782609
30.00000000	0.59782609
31.00000000	0.59782609
32.00000000	0.59782609
33.00000000	0.59782609
34.00000000	0.59782609
35.00000000	0.59782609
36.00000000	0.59782609
37.00000000	1.00000000
38.00000000	1.00000000
39.00000000	1.00000000


==> Data/Petals/petals_box_n128_t00.txt <==
x	y
-0.71826744	0.00000000
-0.76299149	0.15231612
-0.88296407	0.25627295
-1.04009472	0.27886493
-1.18449559	0.21291926
-1.27032041	0.07937323
-1.27032041	-0.07937323
-1.18449559	-0.21291926
-1.04009472	-0.27886493
-0.88296407	-0.25627295
-0.76299149	-0.15231612
-0.55952098	-0.54064082
-0.60424502	-0.38832470
-0.72421760	-0.28436787
-0.88134826	-0.26177589
-1.02574912	-0.32772156
-1.11157394	-0.46126758
-1.11157394	-0.62001405
-1.02574912	-0.75356008
-0.88134826	-0.81950574
-0.72421760	-0.79691377
-0.60424502	-0.69295694
-0.13368246	-0.90963200
-0.17840650	-0.75731588
-0.29837908	-0.65335905
-0.45550974	-0.63076707
-0.59991060	-0.69671274
-0.68573542	-0.83025876
-0.68573542	-0.98900523
-0.59991060	-1.12255126
-0.45550974	-1.18849692
-0.29837908	-1.16590494
-0.17840650	-1.06194812
0.42404740	-0.98982144
0.37932335	-0.83750532
0.25935077	-0.73354849
0.10222012	-0.71095652
-0.04218075	-0.77690218
-0.12800557	-0.91044821
-0.12800557	-1.06919468
-0.04218075	-1.20274070
0.10222012	-1.26868637
0.25935077	-1.24609439
0.37932335	-1.14213756
0.93659329	-0.75574957
0.89186924	-0.60343345
0.77189667	-0.49947663
0.61476601	-0.47688465
0.47036514	-0.54283031
0.38454033	-0.67637634
0.38454033	-0.83512281
0.47036514	-0.96866883
0.61476601	-1.03461450
0.77189667	-1.01202252
0.89186924	-0.90806569
1.24122553	-0.28173256
1.19650148	-0.12941644
1.07652891	-0.02545961
0.91939825	-0.00286763
0.77499738	-0.06881330
0.68917256	-0.20235932
0.68917256	-0.36110579
0.77499738	-0.49465182
0.91939825	-0.56059748
1.07652891	-0.53800550
1.19650148	-0.43404868
1.24122553	0.28173256
1.19650148	0.43404868
1.07652891	0.53800550
0.91939825	0.56059748
0.77499738	0.49465182
0.68917256	0.36110579
0.68917256	0.20235932
0.77499738	0.06881330
0.91939825	0.00286763
1.07652891	0.02545961
1.19650148	0.12941644
0.93659329	0.75574957
0.89186924	0.90806569
0.77189667	1.01202252
0.61476601	1.03461450
0.47036514	0.96866883
0.38454033	0.83512281
0.38454033	0.67637634
0.47036514	0.54283031
0.61476601	0.47688465
0.77189667	0.49947663
0.89186924	0.60343345
0.42404740	0.98982144
0.37932335	1.14213756
0.25935077	1.24609439
0.10222012	1.26868637
-0.04218075	1.20274070
-0.12800557	1.06919468
-0.12800557	0.91044821
-0.04218075	0.77690218
0.10222012	0.71095652
0.25935077	0.73354849
0.37932335	0.83750532
-0.13368246	0.90963200
-0.17840650	1.06194812
-0.29837908	1.16590494
-0.45550974	1.18849692
-0.59991060	1.12255126
-0.68573542	0.98900523
-0.68573542	0.83025876
-0.59991060	0.69671274
-0.45550974	0.63076707
-0.29837908	0.65335905
-0.17840650	0.75731588
-0.55952098	0.54064082
-0.60424502	0.69295694
-0.72421760	0.79691377
-0.88134826	0.81950574
-1.02574912	0.75356008
-1.11157394	0.62001405
-1.11157394	0.46126758
-1.02574912	0.32772156
-0.88134826	0.26177589
-0.72421760	0.28436787
-0.60424502	0.38832470


==> Data/Petals/petals_box_n128_t01.txt <==
x	y
-0.71826744	0.00000000
-0.76299149	0.15231612
-0.88215616	0.25902442
-1.03292192	0.30329324
-1.18449559	0.21291926
-1.27032041	0.07937323
-1.27032041	-0.07937323
-1.18449559	-0.21291926
-1.03292192	-0.30329324
-0.88215616	-0.25902442
-0.76299149	-0.15231612
-0.55952098	-0.54064082
-0.60424502	-0.38832470
-0.72421760	-0.28436787
-0.88215616	-0.25902442
-1.03292192	-0.30329324
-1.11157394	-0.46126758
-1.11157394	-0.62001405
-1.02574912	-0.75356008
-0.88134826	-0.81950574
-0.70497651	-0.81358626
-0.60207781	-0.69483484
-0.13084401	-0.91004010
-0.17840650	-0.75731588
-0.29837908	-0.65335905
-0.45550974	-0.63076707
-0.60207781	-0.69483484
-0.70497651	-0.81358626
-0.68573542	-0.98900523
-0.59991060	-1.12255126
-0.45550974	-1.18849692
-0.29837908	-1.16590494
-0.15320604	-1.06557140
0.44720627	-0.97924514
0.38193184	-0.83631406
0.25935077	-0.73354849
0.10222012	-0.71095652
-0.04218075	-0.77690218
-0.13084401	-0.91004010
-0.15320604	-1.06557140
-0.04218075	-1.20274070
0.10222012	-1.26868637
0.25935077	-1.24609439
0.37932335	-1.14213756
0.93659329	-0.75574957
0.90563375	-0.58201547
0.77344703	-0.49706422
0.61476601	-0.47688465
0.47036514	-0.54283031
0.38454033	-0.67637634
0.38193184	-0.83631406
0.44720627	-0.97924514
0.61476601	-1.03461450
0.77189667	-1.01202252
0.89186924	-0.90806569
1.24122553	-0.28173256
1.19650148	-0.12941644
1.07652891	-0.00000000
0.91939825	-0.00000000
0.77499738	-0.06881330
0.68917256	-0.20235932
0.68917256	-0.36110579
0.77344703	-0.49706422
0.90563375	-0.58201547
1.07652891	-0.53800550
1.19650148	-0.43404868
1.24122553	0.28173256
1.19650148	0.43404868
1.07652891	0.53800550
0.90563375	0.58201547
0.77344703	0.49706422
0.68917256	0.36110579
0.68917256	0.20235932
0.77499738	0.06881330
0.91939825	-0.00000000
1.07652891	-0.00000000
1.19650148	0.12941644
0.93659329	0.75574957
0.89186924	0.90806569
0.77189667	1.01202252
0.61476601	1.03461450
0.44720627	0.97924514
0.38193184	0.83631406
0.38454033	0.67637634
0.47036514	0.54283031
0.61476601	0.47688465
0.77344703	0.49706422
0.90563375	0.58201547
0.44720627	0.97924514
0.37932335	1.14213756
0.25935077	1.24609439
0.10222012	1.26868637
-0.04218075	1.20274070
-0.15320604	1.06557140
-0.13084401	0.91004010
-0.04218075	0.77690218
0.10222012	0.71095652
0.25935077	0.73354849
0.38193184	0.83631406
-0.13084401	0.91004010
-0.15320604	1.06557140
-0.29837908	1.16590494
-0.45550974	1.18849692
-0.59991060	1.12255126
-0.68573542	0.98900523
-0.70497651	0.81358626
-0.60207781	0.69483484
-0.45550974	0.63076707
-0.29837908	0.65335905
-0.17840650	0.75731588
-0.55952098	0.54064082
-0.60207781	0.69483484
-0.70497651	0.81358626
-0.88134826	0.81950574
-1.02574912	0.75356008
-1.11157394	0.62001405
-1.11157394	0.46126758
-1.03292192	0.30329324
-0.88215616	0.25902442
-0.72421760	0.28436787
-0.60424502	0.38832470


==> Data/Petals/petals_box_n128_t02.txt <==
x	y
-0.71826744	0.00000000
-0.76299149	0.15231612
-0.88215616	0.25902442
-1.03292192	0.30329324
-1.18449559	0.21291926
-1.27032041	0.07937323
-1.27032041	-0.07937323
-1.18449559	-0.21291926
-1.03292192	-0.30329324
-0.88215616	-0.25902442
-0.76299149	-0.15231612
-0.55952098	-0.54064082
-0.60424502	-0.38832470
-0.72421760	-0.28436787
-0.88215616	-0.25902442
-1.03292192	-0.30329324
-1.11157394	-0.46126758
-1.11157394	-0.62001405
-1.02574912	-0.75356008
-0.88134826	-0.81950574
-0.70497651	-0.81358626
-0.60207781	-0.69483484
-0.13084401	-0.91004010
-0.17840650	-0.75731588
-0.29837908	-0.65335905
-0.45550974	-0.63076707
-0.60207781	-0.69483484
-0.70497651	-0.81358626
-0.68573542	-0.98900523
-0.59991060	-1.12255126
-0.45550974	-1.18849692
-0.29837908	-1.16590494
-0.15320604	-1.06557140
0.44720627	-0.97924514
0.38193184	-0.83631406
0.25935077	-0.73354849
0.10222012	-0.71095652
-0.04218075	-0.77690218
-0.13084401	-0.91004010
-0.15320604	-1.06557140
-0.04218075	-1.20274070
0.10222012	-1.26868637
0.25935077	-1.24609439
0.37932335	-1.14213756
0.93659329	-0.75574957
0.90563375	-0.58201547
0.77344703	-0.49706422
0.61476601	-0.47688465
0.47036514	-0.54283031
0.38454033	-0.67637634
0.38193184	-0.83631406
0.44720627	-0.97924514
0.61476601	-1.03461450
0.77189667	-1.01202252
0.89186924	-0.90806569
1.24122553	-0.28173256
1.19650148	-0.12941644
1.07652891	-0.00000000
0.91939825	-0.00000000
0.77499738	-0.06881330
0.68917256	-0.20235932
0.68917256	-0.36110579
0.77344703	-0.49706422
0.90563375	-0.58201547
1.07652891	-0.53800550
1.19650148	-0.43404868
1.24122553	0.28173256
1.19650148	0.43404868
1.07652891	0.53800550
0.90563375	0.58201547
0.77344703	0.49706422
0.68917256	0.36110579
0.68917256	0.20235932
0.77499738	0.06881330
0.91939825	-0.00000000
1.07652891	-0.00000000
1.19650148	0.12941644
0.93659329	0.75574957
0.89186924	0.90806569
0.77189667	1.01202252
0.61476601	1.03461450
0.44720627	0.97924514
0.38193184	0.83631406
0.38454033	0.67637634
0.47036514	0.54283031
0.61476601	0.47688465
0.77344703	0.49706422
0.90563375	0.58201547
0.44720627	0.97924514
0.37932335	1.14213756
0.25935077	1.24609439
0.10222012	1.26868637
-0.04218075	1.20274070
-0.15320604	1.06557140
-0.13084401	0.91004010
-0.04218075	0.77690218
0.10222012	0.71095652
0.25935077	0.73354849
0.38193184	0.83631406
-0.13084401	0.91004010
-0.15320604	1.06557140
-0.29837908	1.16590494
-0.45550974	1.18849692
-0.59991060	1.12255126
-0.68573542	0.98900523
-0.70497651	0.81358626
-0.60207781	0.69483484
-0.45550974	0.63076707
-0.29837908	0.65335905
-0.17840650	0.75731588
-0.55952098	0.54064082
-0.60207781	0.69483484
-0.70497651	0.81358626
-0.88134826	0.81950574
-1.02574912	0.75356008
-1.11157394	0.62001405
-1.11157394	0.46126758
-1.03292192	0.30329324
-0.88215616	0.25902442
-0.72421760	0.28436787
-0.60424502	0.38832470


==> Data/Petals/petals_box_n128_t03.txt <==
x	y
-0.74266238	0.00000000
-0.77898408	0.16282338
-0.87731361	0.25760252
-1.03918007	0.30513080
-1.16058692	0.19722033
-1.24691364	0.05806889
-1.24691364	-0.05806889
-1.16058692	-0.19722033
-1.03918007	-0.30513080
-0.87731361	-0.25760252
-0.77898408	-0.16282338
-0.56729415	-0.55812633
-0.62476735	-0.40151360
-0.74335207	-0.28417485
-0.87731361	-0.25760252
-1.03918007	-0.30513080
-1.08297321	-0.46154836
-1.08036492	-0.62528175
-1.01757609	-0.72298307
-0.86972248	-0.79337296
-0.70924774	-0.81851552
-0.59877273	-0.69102057
-0.13012575	-0.90504448
-0.17549233	-0.77622812
-0.30851310	-0.67554946
-0.47171104	-0.64094957
-0.59877273	-0.69102057
-0.70924774	-0.81851552
-0.66152316	-0.97377871
-0.57080797	-1.11010985
-0.46516533	-1.15835523
-0.30272730	-1.13763528
-0.15413426	-1.07202735
0.44991575	-0.98517807
0.37983524	-0.83172316
0.27202707	-0.74788296
0.10569188	-0.73510315
-0.05030508	-0.79422733
-0.13012575	-0.90504448
-0.15413426	-1.07202735
-0.03004418	-1.17684120
0.11997648	-1.24248592
0.23493214	-1.22595779
0.36038166	-1.12070644
0.90907198	-0.74796122
0.91112069	-0.58554171
0.76920122	-0.49433561
0.63317979	-0.48209025
0.48634043	-0.56126678
0.38707239	-0.69534353
0.37983524	-0.83172316
0.44991575	-0.98517807
0.61097362	-1.00626492
0.77266924	-0.98038149
0.86044032	-0.90432742
1.21276477	-0.29557948
1.16913838	-0.13774359
1.08305125	-0.00000000
0.91435126	-0.00000000
0.79330240	-0.06323729
0.71257933	-0.20923217
0.70155711	-0.37569307
0.76920122	-0.49433561
0.91112069	-0.58554171
1.05801160	-0.51620664
1.18004498	-0.40701286
1.21276477	0.29557948
1.18004498	0.40701286
1.05801160	0.51620664
0.91112069	0.58554171
0.76920122	0.49433561
0.70155711	0.37569307
0.71257933	0.20923217
0.79330240	0.06323729
0.91435126	-0.00000000
1.08305125	-0.00000000
1.16913838	0.13774359
0.90907198	0.74796122
0.86044032	0.90432742
0.77266924	0.98038149
0.61097362	1.00626492
0.44991575	0.98517807
0.37983524	0.83172316
0.38707239	0.69534353
0.48634043	0.56126678
0.63317979	0.48209025
0.76920122	0.49433561
0.91112069	0.58554171
0.44991575	0.98517807
0.36038166	1.12070644
0.23493214	1.22595779
0.11997648	1.24248592
-0.03004418	1.17684120
-0.15413426	1.07202735
-0.13012575	0.90504448
-0.05030508	0.79422733
0.10569188	0.73510315
0.27202707	0.74788296
0.37983524	0.83172316
-0.13012575	0.90504448
-0.15413426	1.07202735
-0.30272730	1.13763528
-0.46516533	1.15835523
-0.57080797	1.11010985
-0.66152316	0.97377871
-0.70924774	0.81851552
-0.59877273	0.69102057
-0.47171104	0.64094957
-0.30851310	0.67554946
-0.17549233	0.77622812
-0.56729415	0.55812633
-0.59877273	0.69102057
-0.70924774	0.81851552
-0.86972248	0.79337296
-1.01757609	0.72298307
-1.08036492	0.62528175
-1.08297321	0.46154836
-1.03918007	0.30513080
-0.87731361	0.25760252
-0.74335207	0.28417485
-0.62476735	0.40151360


==> Data/Petals/petals_box_n128_t04.txt <==
x	y
-0.76247422	-0.00000000
-0.79168052	0.16431295
-0.88434230	0.25966633
-1.02833250	0.30194567
-1.14783051	0.18585998
-1.22336999	0.05378736
-1.22336999	-0.05378736
-1.14783051	-0.18585998
-1.02833250	-0.30194567
-0.88434230	-0.25966633
-0.79168052	-0.16431295
-0.57716975	-0.56624366
-0.64143413	-0.41222468
-0.75483833	-0.28978595
-0.88434230	-0.25966633
-1.02833250	-0.30194567
-1.06609996	-0.46420866
-1.05824397	-0.61615494
-1.00008468	-0.70665256
-0.86513298	-0.77691939
-0.70184420	-0.80997138
-0.60356987	-0.69655676
-0.13116827	-0.91229534
-0.17941165	-0.78839600
-0.31674324	-0.69357094
-0.47834030	-0.65187987
-0.60356987	-0.69655676
-0.70184420	-0.80997138
-0.64589021	-0.96689433
-0.55713297	-1.09047240
-0.45927955	-1.13516056
-0.30776184	-1.12131238
-0.15252532	-1.06083691
0.44521927	-0.97489421
0.38287833	-0.83838660
0.27530837	-0.76023819
0.10851139	-0.75471333
-0.04997260	-0.80700653
-0.13116827	-0.91229534
-0.15252532	-1.06083691
-0.02061488	-1.16259788
0.12086382	-1.21857259
0.22734359	-1.20326311
0.34732150	-1.10969661
0.89213273	-0.74576002
0.90160989	-0.57942949
0.77536377	-0.49829604
0.64261993	-0.49071012
0.49931442	-0.57623956
0.39426104	-0.70591432
0.38287833	-0.83838660
0.44521927	-0.97489421
0.61120553	-0.98918482
0.76048719	-0.95978458
0.84178675	-0.88933812
1.18896856	-0.29305456
1.15369811	-0.14504988
1.07174574	-0.00000000
0.92167668	-0.00000000
0.80590421	-0.06538505
0.73158865	-0.21481381
0.71331959	-0.38069930
0.77536377	-0.49829604
0.90160989	-0.57942949
1.04897250	-0.50171257
1.15866126	-0.39627175
1.18896856	0.29305456
1.15866126	0.39627175
1.04897250	0.50171257
0.90160989	0.57942949
0.77536377	0.49829604
0.71331959	0.38069930
0.73158865	0.21481381
0.80590421	0.06538505
0.92167668	-0.00000000
1.07174574	-0.00000000
1.15369811	0.14504988
0.89213273	0.74576002
0.84178675	0.88933812
0.76048719	0.95978458
0.61120553	0.98918482
0.44521927	0.97489421
0.38287833	0.83838660
0.39426104	0.70591432
0.49931442	0.57623956
0.64261993	0.49071012
0.77536377	0.49829604
0.90160989	0.57942949
0.44521927	0.97489421
0.34732150	1.10969661
0.22734359	1.20326311
0.12086382	1.21857259
-0.02061488	1.16259788
-0.15252532	1.06083691
-0.13116827	0.91229534
-0.04997260	0.80700653
0.10851139	0.75471333
0.27530837	0.76023819
0.38287833	0.83838660
-0.13116827	0.91229534
-0.15252532	1.06083691
-0.30776184	1.12131238
-0.45927955	1.13516056
-0.55713297	1.09047240
-0.64589021	0.96689433
-0.70184420	0.80997138
-0.60356987	0.69655676
-0.47834030	0.65187987
-0.31674324	0.69357094
-0.17941165	0.78839600
-0.57716975	0.56624366
-0.60356987	0.69655676
-0.70184420	0.80997138
-0.86513298	0.77691939
-1.00008468	0.70665256
-1.05824397	0.61615494
-1.06609996	0.46420866
-1.02833250	0.30194567
-0.88434230	0.25966633
-0.75483833	0.28978595
-0.64143413	0.41222468


==> Data/Petals/petals_box_n128_t05.txt <==
x	y
-0.89672043	-0.00000000
-0.89705768	0.15243634
-0.92114517	0.27047263
-0.98746478	0.28994582
-1.01422467	0.16221808
-1.07656184	0.04664665
-1.07656184	-0.04664665
-1.01422467	-0.16221808
-0.98746478	-0.28994582
-0.92114517	-0.27047263
-0.89705768	-0.15243634
-0.67223963	-0.61322361
-0.75436923	-0.48480367
-0.83706625	-0.35674839
-0.92114517	-0.27047263
-0.98746478	-0.28994582
-0.94092180	-0.41186472
-0.93088053	-0.54279162
-0.88044237	-0.62127493
-0.76551837	-0.68479779
-0.67395169	-0.77778171
-0.62868809	-0.72554473
-0.13662698	-0.95026151
-0.23399026	-0.87931671
-0.37251113	-0.81568559
-0.51131220	-0.75266802
-0.62868809	-0.72554473
-0.67395169	-0.77778171
-0.56888291	-0.85518338
-0.48965123	-0.95989737
-0.40478867	-0.99865281
-0.27376540	-0.98995903
-0.14646370	-1.01867741
0.42752548	-0.93615022
0.39881223	-0.87327697
0.27854938	-0.86623297
0.12761662	-0.88759311
-0.02322014	-0.90962088
-0.13662698	-0.95026151
-0.14646370	-1.01867741
-0.01622771	-1.02698736
0.10703887	-1.07224250
0.19938257	-1.05896548
0.30490615	-0.98081528
0.78677215	-0.66026961
0.86577834	-0.55640196
0.80763137	-0.51903317
0.70265155	-0.57812639
0.58722700	-0.67769608
0.47224415	-0.77777553
0.39881223	-0.87327697
0.42752548	-0.93615022
0.54157967	-0.87273011
0.66974489	-0.84415821
0.74025126	-0.78306409
1.04609540	-0.25854539
1.01884356	-0.13009300
1.02915270	-0.00000000
0.96003326	-0.00000000
0.90366682	-0.10646876
0.86039695	-0.25263534
0.81777426	-0.39899195
0.80763137	-0.51903317
0.86577834	-0.55640196
0.92743933	-0.44138722
1.01981164	-0.34805965
1.04609540	0.25854539
1.01981164	0.34805965
0.92743933	0.44138722
0.86577834	0.55640196
0.80763137	0.51903317
0.81777426	0.39899195
0.86039695	0.25263534
0.90366682	0.10646876
0.96003326	-0.00000000
1.02915270	-0.00000000
1.01884356	0.13009300
0.78677215	0.66026961
0.74025126	0.78306409
0.66974489	0.84415821
0.54157967	0.87273011
0.42752548	0.93615022
0.39881223	0.87327697
0.47224415	0.77777553
0.58722700	0.67769608
0.70265155	0.57812639
0.80763137	0.51903317
0.86577834	0.55640196
0.42752548	0.93615022
0.30490615	0.98081528
0.19938257	1.05896548
0.10703887	1.07224250
-0.01622771	1.02698736
-0.14646370	1.01867741
-0.13662698	0.95026151
-0.02322014	0.90962088
0.12761662	0.88759311
0.27854938	0.86623297
0.39881223	0.87327697
-0.13662698	0.95026151
-0.14646370	1.01867741
-0.27376540	0.98995903
-0.40478867	0.99865281
-0.48965123	0.95989737
-0.56888291	0.85518338
-0.67395169	0.77778171
-0.62868809	0.72554473
-0.51131220	0.75266802
-0.37251113	0.81568559
-0.23399026	0.87931671
-0.67223963	0.61322361
-0.62868809	0.72554473
-0.67395169	0.77778171
-0.76551837	0.68479779
-0.88044237	0.62127493
-0.93088053	0.54279162
-0.94092180	0.41186472
-0.98746478	0.28994582
-0.92114517	0.27047263
-0.83706625	0.35674839
-0.75436923	0.48480367


==> Data/Petals/petals_box_n128_t06.txt <==
x	y
-0.95282626	-0.00000000
-0.94418609	0.14015220
-0.92214445	0.27076604
-0.94096697	0.27629283
-0.94729615	0.19557844
-0.95985009	0.04475241
-0.95985009	-0.04475241
-0.94729615	-0.19557844
-0.94096697	-0.27629283
-0.92214445	-0.27076604
-0.94418609	-0.14015220
-0.71852788	-0.62836907
-0.80156845	-0.51513677
-0.87007188	-0.39256200
-0.92214445	-0.27076604
-0.94096697	-0.27629283
-0.90265392	-0.34761591
-0.83167226	-0.48128602
-0.78328230	-0.55658226
-0.69117855	-0.67667802
-0.64221660	-0.74115747
-0.62937010	-0.72633181
-0.13677519	-0.95129237
-0.26474215	-0.91708320
-0.39581833	-0.86672125
-0.51971600	-0.80064054
-0.62937010	-0.72633181
-0.64221660	-0.74115747
-0.57142545	-0.78044467
-0.43944436	-0.85451953
-0.35802792	-0.89170117
-0.21561664	-0.94293711
-0.13956701	-0.97070985
0.40739413	-0.89206871
0.39924487	-0.87422432
0.27309734	-0.91462989
0.13560131	-0.94312786
-0.00435396	-0.95452137
-0.13677519	-0.95129237
-0.13956701	-0.97070985
-0.05877343	-0.96548776
0.09230402	-0.95644913
0.18089780	-0.94371127
0.32840203	-0.90982033
0.76815538	-0.58784203
0.82501051	-0.53020206
0.80850751	-0.51959623
0.72423036	-0.62178806
0.62396850	-0.72009804
0.51239043	-0.80534841
0.39924487	-0.87422432
0.40739413	-0.89206871
0.47253873	-0.84399531
0.59474652	-0.75471289
0.66238975	-0.69609970
0.93357763	-0.22748140
0.96402482	-0.07922803
0.98069188	-0.00000000
0.96107473	-0.00000000
0.94542535	-0.13153291
0.91423010	-0.26844218
0.86645448	-0.40048301
0.80850751	-0.51959623
0.82501051	-0.53020206
0.85382319	-0.45454031
0.90836121	-0.31336064
0.93357763	0.22748140
0.90836121	0.31336064
0.85382319	0.45454031
0.82501051	0.53020206
0.80850751	0.51959623
0.86645448	0.40048301
0.91423010	0.26844218
0.94542535	0.13153291
0.96107473	-0.00000000
0.98069188	-0.00000000
0.96402482	0.07922803
0.76815538	0.58784203
0.66238975	0.69609970
0.59474652	0.75471289
0.47253873	0.84399531
0.40739413	0.89206871
0.39924487	0.87422432
0.51239043	0.80534841
0.62396850	0.72009804
0.72423036	0.62178806
0.80850751	0.51959623
0.82501051	0.53020206
0.40739413	0.89206871
0.32840203	0.90982033
0.18089780	0.94371127
0.09230402	0.95644913
-0.05877343	0.96548776
-0.13956701	0.97070985
-0.13677519	0.95129237
-0.00435396	0.95452137
0.13560131	0.94312786
0.27309734	0.91462989
0.39924487	0.87422432
-0.13677519	0.95129237
-0.13956701	0.97070985
-0.21561664	0.94293711
-0.35802792	0.89170117
-0.43944436	0.85451953
-0.57142545	0.78044467
-0.64221660	0.74115747
-0.62937010	0.72633181
-0.51971600	0.80064054
-0.39581833	0.86672125
-0.26474215	0.91708320
-0.71852788	0.62836907
-0.62937010	0.72633181
-0.64221660	0.74115747
-0.69117855	0.67667802
-0.78328230	0.55658226
-0.83167226	0.48128602
-0.90265392	0.34761591
-0.94096697	0.27629283
-0.92214445	0.27076604
-0.87007188	0.39256200
-0.80156845	0.51513677


==> Data/Petals/petals_box_n128_t07.txt <==
x	y
-0.92931041	-0.00000000
-0.92271989	0.08613229
-0.89836264	0.26378307
-0.89836264	0.26378307
-0.91193248	0.21188161
-0.93221981	0.01927999
-0.93221981	-0.01927999
-0.91193248	-0.21188161
-0.89836264	-0.26378307
-0.89836264	-0.26378307
-0.92271989	-0.08613229
-0.72967473	-0.57131913
-0.78178567	-0.50242314
-0.82280800	-0.42640094
-0.89836264	-0.26378307
-0.89836264	-0.26378307
-0.88171826	-0.31478177
-0.79465676	-0.48777672
-0.77380966	-0.52021544
-0.65261458	-0.67127407
-0.61313885	-0.70759996
-0.61313885	-0.70759996
-0.13324781	-0.92675885
-0.30496301	-0.87511618
-0.38604950	-0.84533049
-0.46166038	-0.80355489
-0.61313885	-0.70759996
-0.61313885	-0.70759996
-0.57156473	-0.74150416
-0.40479580	-0.83996777
-0.36972041	-0.85598616
-0.18609615	-0.91754176
-0.13324781	-0.92675885
0.38894848	-0.85167836
0.38894848	-0.85167836
0.21657232	-0.90107003
0.13225466	-0.91985137
0.04606114	-0.92558583
-0.13324781	-0.92675885
-0.13324781	-0.92675885
-0.07994343	-0.93280422
0.11358496	-0.92547499
0.15175246	-0.91998733
0.33950648	-0.87249642
0.75731821	-0.55043964
0.78765636	-0.50619601
0.78765636	-0.50619601
0.66934747	-0.64094051
0.60856890	-0.70232595
0.53915858	-0.75374982
0.38894848	-0.85167836
0.38894848	-0.85167836
0.43705934	-0.82794553
0.59590331	-0.71715043
0.62504499	-0.69189902
0.89989016	-0.24413766
0.93468675	-0.05362216
0.93628892	-0.00000000
0.93628892	-0.00000000
0.90960952	-0.17731690
0.89166681	-0.26181700
0.86107698	-0.34260356
0.78765636	-0.50619601
0.78765636	-0.50619601
0.81529886	-0.46021998
0.88902656	-0.28113568
0.89989016	0.24413766
0.88902656	0.28113568
0.81529886	0.46021998
0.78765636	0.50619601
0.78765636	0.50619601
0.86107698	0.34260356
0.89166681	0.26181700
0.90960952	0.17731690
0.93628892	-0.00000000
0.93628892	-0.00000000
0.93468675	0.05362216
0.75731821	0.55043964
0.62504499	0.69189902
0.59590331	0.71715043
0.43705934	0.82794553
0.38894848	0.85167836
0.38894848	0.85167836
0.53915858	0.75374982
0.60856890	0.70232595
0.66934747	0.64094051
0.78765636	0.50619601
0.78765636	0.50619601
0.38894848	0.85167836
0.33950648	0.87249642
0.15175246	0.91998733
0.11358496	0.92547499
-0.07994343	0.93280422
-0.13324781	0.92675885
-0.13324781	0.92675885
0.04606114	0.92558583
0.13225466	0.91985137
0.21657232	0.90107003
0.38894848	0.85167836
-0.13324781	0.92675885
-0.13324781	0.92675885
-0.18609615	0.91754176
-0.36972041	0.85598616
-0.40479580	0.83996777
-0.57156473	0.74150416
-0.61313885	0.70759996
-0.61313885	0.70759996
-0.46166038	0.80355489
-0.38604950	0.84533049
-0.30496301	0.87511618
-0.72967473	0.57131913
-0.61313885	0.70759996
-0.61313885	0.70759996
-0.65261458	0.67127407
-0.77380966	0.52021544
-0.79465676	0.48777672
-0.88171826	0.31478177
-0.89836264	0.26378307
-0.89836264	0.26378307
-0.82280800	0.42640094
-0.78178567	0.50242314


==> Data/Petals/petals_box_n128_t08.txt <==
x	y
-0.90606639	0.00000000
-0.89661646	0.04428514
-0.87175390	0.25597004
-0.87175390	0.25597004
-0.87417332	0.22779762
-0.90194455	0.02110964
-0.90194455	-0.02110964
-0.87417332	-0.22779762
-0.87175390	-0.25597004
-0.87175390	-0.25597004
-0.89661646	-0.04428514
-0.73033940	-0.52200249
-0.76223155	-0.48985647
-0.77822412	-0.44749242
-0.87175390	-0.25597004
-0.87175390	-0.25597004
-0.85855808	-0.28097822
-0.77017678	-0.46986948
-0.74735131	-0.50538660
-0.61224470	-0.66424933
-0.59497820	-0.68664144
-0.59497820	-0.68664144
-0.12930112	-0.89930904
-0.33218475	-0.83398773
-0.37639358	-0.82418698
-0.41275112	-0.79719430
-0.59497820	-0.68664144
-0.59497820	-0.68664144
-0.57035672	-0.70054547
-0.39388331	-0.81166836
-0.35547930	-0.82920689
-0.15593272	-0.88980657
-0.12930112	-0.89930904
0.37742815	-0.82645237
0.37742815	-0.82645237
0.17143621	-0.88118776
0.12894669	-0.89684394
0.08376744	-0.89379263
-0.12930112	-0.89930904
-0.12930112	-0.89930904
-0.10107113	-0.89769448
0.10746532	-0.89576827
0.14925487	-0.88975984
0.34988680	-0.83285651
0.74461974	-0.51148040
0.76432665	-0.49120291
0.76432665	-0.49120291
0.62062739	-0.64861690
0.59334730	-0.68475929
0.55369043	-0.70661811
0.37742815	-0.82645237
0.37742815	-0.82645237
0.40030383	-0.80983183
0.57469447	-0.69546809
0.60660167	-0.66782034
0.87135674	-0.23385259
0.90294116	-0.02771287
0.90855684	-0.00000000
0.90855684	-0.00000000
0.87277376	-0.21011476
0.86936434	-0.25526840
0.84782062	-0.29509733
0.76432665	-0.49120291
0.76432665	-0.49120291
0.77458515	-0.46485330
0.85946219	-0.27436170
0.87135674	0.23385259
0.85946219	0.27436170
0.77458515	0.46485330
0.76432665	0.49120291
0.76432665	0.49120291
0.84782062	0.29509733
0.86936434	0.25526840
0.87277376	0.21011476
0.90855684	-0.00000000
0.90855684	-0.00000000
0.90294116	0.02771287
0.74461974	0.51148040
0.60660167	0.66782034
0.57469447	0.69546809
0.40030383	0.80983183
0.37742815	0.82645237
0.37742815	0.82645237
0.55369043	0.70661811
0.59334730	0.68475929
0.62062739	0.64861690
0.76432665	0.49120291
0.76432665	0.49120291
0.37742815	0.82645237
0.34988680	0.83285651
0.14925487	0.88975984
0.10746532	0.89576827
-0.10107113	0.89769448
-0.12930112	0.89930904
-0.12930112	0.89930904
0.08376744	0.89379263
0.12894669	0.89684394
0.17143621	0.88118776
0.37742815	0.82645237
-0.12930112	0.89930904
-0.12930112	0.89930904
-0.15593272	0.88980657
-0.35547930	0.82920689
-0.39388331	0.81166836
-0.57035672	0.70054547
-0.59497820	0.68664144
-0.59497820	0.68664144
-0.41275112	0.79719430
-0.37639358	0.82418698
-0.33218475	0.83398773
-0.73033940	0.52200249
-0.59497820	0.68664144
-0.59497820	0.68664144
-0.61224470	0.66424933
-0.74735131	0.50538660
-0.77017678	0.46986948
-0.85855808	0.28097822
-0.87175390	0.25597004
-0.87175390	0.25597004
-0.77822412	0.44749242
-0.76223155	0.48985647


==> Data/Petals/petals_box_n128_t09.txt <==
x	y
-0.87848656	-0.00000000
-0.87339101	0.02274251
-0.84530722	0.24820459
-0.84530722	0.24820459
-0.84530722	0.24820459
-0.87848656	-0.00000000
-0.87848656	-0.00000000
-0.84530722	-0.24820459
-0.84530722	-0.24820459
-0.84530722	-0.24820459
-0.87339101	-0.02274251
-0.72244774	-0.49132305
-0.73902992	-0.47494569
-0.74703880	-0.45305861
-0.84530722	-0.24820459
-0.84530722	-0.24820459
-0.84530722	-0.24820459
-0.73902992	-0.47494569
-0.73902992	-0.47494569
-0.57692815	-0.66581058
-0.57692815	-0.66581058
-0.57692815	-0.66581058
-0.12537847	-0.87202641
-0.34213242	-0.80391199
-0.36493650	-0.79909948
-0.38350706	-0.78501682
-0.57692815	-0.66581058
-0.57692815	-0.66581058
-0.57692815	-0.66581058
-0.36493650	-0.79909948
-0.36493650	-0.79909948
-0.12537847	-0.87202641
-0.12537847	-0.87202641
0.36597799	-0.80138001
0.36597799	-0.80138001
0.14680753	-0.86126455
0.12502167	-0.86954483
0.10178547	-0.86773774
-0.12537847	-0.87202641
-0.12537847	-0.87202641
-0.12537847	-0.87202641
0.12502167	-0.86954483
0.12502167	-0.86954483
0.36597799	-0.80138001
0.74113902	-0.47630113
0.74113902	-0.47630113
0.74113902	-0.47630113
0.58913712	-0.64517170
0.57528635	-0.66391584
0.55476183	-0.67495806
0.36597799	-0.80138001
0.36597799	-0.80138001
0.36597799	-0.80138001
0.57528635	-0.66391584
0.57528635	-0.66391584
0.84290168	-0.24749826
0.88099365	-0.00000000
0.88099365	-0.00000000
0.88099365	-0.00000000
0.84441984	-0.22424140
0.84290168	-0.24749826
0.83160523	-0.26788396
0.74113902	-0.47630113
0.74113902	-0.47630113
0.74113902	-0.47630113
0.84290168	-0.24749826
0.84290168	0.24749826
0.84290168	0.24749826
0.74113902	0.47630113
0.74113902	0.47630113
0.74113902	0.47630113
0.83160523	0.26788396
0.84290168	0.24749826
0.84441984	0.22424140
0.88099365	-0.00000000
0.88099365	-0.00000000
0.88099365	-0.00000000
0.74113902	0.47630113
0.57528635	0.66391584
0.57528635	0.66391584
0.36597799	0.80138001
0.36597799	0.80138001
0.36597799	0.80138001
0.55476183	0.67495806
0.57528635	0.66391584
0.58913712	0.64517170
0.74113902	0.47630113
0.74113902	0.47630113
0.36597799	0.80138001
0.36597799	0.80138001
0.12502167	0.86954483
0.12502167	0.86954483
-0.12537847	0.87202641
-0.12537847	0.87202641
-0.12537847	0.87202641
0.10178547	0.86773774
0.12502167	0.86954483
0.14680753	0.86126455
0.36597799	0.80138001
-0.12537847	0.87202641
-0.12537847	0.87202641
-0.12537847	0.87202641
-0.36493650	0.79909948
-0.36493650	0.79909948
-0.57692815	0.66581058
-0.57692815	0.66581058
-0.57692815	0.66581058
-0.38350706	0.78501682
-0.36493650	0.79909948
-0.34213242	0.80391199
-0.72244774	0.49132305
-0.57692815	0.66581058
-0.57692815	0.66581058
-0.57692815	0.66581058
-0.73902992	0.47494569
-0.73902992	0.47494569
-0.84530722	0.24820459
-0.84530722	0.24820459
-0.84530722	0.24820459
-0.74703880	0.45305861
-0.73902992	0.47494569


==> Data/Petals/petals_box_n128_t10.txt <==
x	y
-0.73858641	0.00000000
-0.73858641	0.00000000
-0.71579139	0.21017531
-0.71579139	0.21017531
-0.71579139	0.21017531
-0.73858641	0.00000000
-0.73858641	0.00000000
-0.71579139	-0.21017531
-0.71579139	-0.21017531
-0.71579139	-0.21017531
-0.73858641	0.00000000
-0.62133843	-0.39930996
-0.62133843	-0.39930996
-0.62133843	-0.39930996
-0.71579139	-0.21017531
-0.71579139	-0.21017531
-0.71579139	-0.21017531
-0.62133843	-0.39930996
-0.62133843	-0.39930996
-0.48853268	-0.56379677
-0.48853268	-0.56379677
-0.48853268	-0.56379677
-0.10616830	-0.73841673
-0.30681988	-0.67184183
-0.30681988	-0.67184183
-0.30681988	-0.67184183
-0.48853268	-0.56379677
-0.48853268	-0.56379677
-0.48853268	-0.56379677
-0.30681988	-0.67184183
-0.30681988	-0.67184183
-0.10616830	-0.73841673
-0.10616830	-0.73841673
0.30990377	-0.67859460
0.30990377	-0.67859460
0.10511181	-0.73106867
0.10511181	-0.73106867
0.10511181	-0.73106867
-0.10616830	-0.73841673
-0.10616830	-0.73841673
-0.10616830	-0.73841673
0.10511181	-0.73106867
0.10511181	-0.73106867
0.30990377	-0.67859460
0.62758358	-0.40332348
0.62758358	-0.40332348
0.62758358	-0.40332348
0.48367124	-0.55818637
0.48367124	-0.55818637
0.48367124	-0.55818637
0.30990377	-0.67859460
0.30990377	-0.67859460
0.30990377	-0.67859460
0.48367124	-0.55818637
0.48367124	-0.55818637
0.70866847	-0.20808384
0.74601004	-0.00000000
0.74601004	-0.00000000
0.74601004	-0.00000000
0.70866847	-0.20808384
0.70866847	-0.20808384
0.70866847	-0.20808384
0.62758358	-0.40332348
0.62758358	-0.40332348
0.62758358	-0.40332348
0.70866847	-0.20808384
0.70866847	0.20808384
0.70866847	0.20808384
0.62758358	0.40332348
0.62758358	0.40332348
0.62758358	0.40332348
0.70866847	0.20808384
0.70866847	0.20808384
0.70866847	0.20808384
0.74601004	-0.00000000
0.74601004	-0.00000000
0.74601004	-0.00000000
0.62758358	0.40332348
0.48367124	0.55818637
0.48367124	0.55818637
0.30990377	0.67859460
0.30990377	0.67859460
0.30990377	0.67859460
0.48367124	0.55818637
0.48367124	0.55818637
0.48367124	0.55818637
0.62758358	0.40332348
0.62758358	0.40332348
0.30990377	0.67859460
0.30990377	0.67859460
0.10511181	0.73106867
0.10511181	0.73106867
-0.10616830	0.73841673
-0.10616830	0.73841673
-0.10616830	0.73841673
0.10511181	0.73106867
0.10511181	0.73106867
0.10511181	0.73106867
0.30990377	0.67859460
-0.10616830	0.73841673
-0.10616830	0.73841673
-0.10616830	0.73841673
-0.30681988	0.67184183
-0.30681988	0.67184183
-0.48853268	0.56379677
-0.48853268	0.56379677
-0.48853268	0.56379677
-0.30681988	0.67184183
-0.30681988	0.67184183
-0.30681988	0.67184183
-0.62133843	0.39930996
-0.48853268	0.56379677
-0.48853268	0.56379677
-0.48853268	0.56379677
-0.62133843	0.39930996
-0.62133843	0.39930996
-0.71579139	0.21017531
-0.71579139	0.21017531
-0.71579139	0.21017531
-0.62133843	0.39930996
-0.62133843	0.39930996


==> Data/Petals/petals_box_n128_t11.txt <==
x	y
-0.55930268	0.00000000
-0.55930268	0.00000000
-0.53092179	0.15589270
-0.53092179	0.15589270
-0.53092179	0.15589270
-0.55930268	0.00000000
-0.55930268	0.00000000
-0.53092179	-0.15589270
-0.53092179	-0.15589270
-0.53092179	-0.15589270
-0.55930268	0.00000000
-0.47051536	-0.30238186
-0.47051536	-0.30238186
-0.47051536	-0.30238186
-0.53092179	-0.15589270
-0.53092179	-0.15589270
-0.53092179	-0.15589270
-0.47051536	-0.30238186
-0.47051536	-0.30238186
-0.36235787	-0.41818328
-0.36235787	-0.41818328
-0.36235787	-0.41818328
-0.07874789	-0.54770361
-0.23234273	-0.50875962
-0.23234273	-0.50875962
-0.23234273	-0.50875962
-0.36235787	-0.41818328
-0.36235787	-0.41818328
-0.36235787	-0.41818328
-0.23234273	-0.50875962
-0.23234273	-0.50875962
-0.07874789	-0.54770361
-0.07874789	-0.54770361
0.22986399	-0.50333193
0.22986399	-0.50333193
0.07959707	-0.55360979
0.07959707	-0.55360979
0.07959707	-0.55360979
-0.07874789	-0.54770361
-0.07874789	-0.54770361
-0.07874789	-0.54770361
0.07959707	-0.55360979
0.07959707	-0.55360979
0.22986399	-0.50333193
0.46549568	-0.29915591
0.46549568	-0.29915591
0.46549568	-0.29915591
0.36626537	-0.42269276
0.36626537	-0.42269276
0.36626537	-0.42269276
0.22986399	-0.50333193
0.22986399	-0.50333193
0.22986399	-0.50333193
0.36626537	-0.42269276
0.36626537	-0.42269276
0.53664699	-0.15757377
0.55333578	-0.00000000
0.55333578	-0.00000000
0.55333578	-0.00000000
0.53664699	-0.15757377
0.53664699	-0.15757377
0.53664699	-0.15757377
0.46549568	-0.29915591
0.46549568	-0.29915591
0.46549568	-0.29915591
0.53664699	-0.15757377
0.53664699	0.15757377
0.53664699	0.15757377
0.46549568	0.29915591
0.46549568	0.29915591
0.46549568	0.29915591
0.53664699	0.15757377
0.53664699	0.15757377
0.53664699	0.15757377
0.55333578	-0.00000000
0.55333578	-0.00000000
0.55333578	-0.00000000
0.46549568	0.29915591
0.36626537	0.42269276
0.36626537	0.42269276
0.22986399	0.50333193
0.22986399	0.50333193
0.22986399	0.50333193
0.36626537	0.42269276
0.36626537	0.42269276
0.36626537	0.42269276
0.46549568	0.29915591
0.46549568	0.29915591
0.22986399	0.50333193
0.22986399	0.50333193
0.07959707	0.55360979
0.07959707	0.55360979
-0.07874789	0.54770361
-0.07874789	0.54770361
-0.07874789	0.54770361
0.07959707	0.55360979
0.07959707	0.55360979
0.07959707	0.55360979
0.22986399	0.50333193
-0.07874789	0.54770361
-0.07874789	0.54770361
-0.07874789	0.54770361
-0.23234273	0.50875962
-0.23234273	0.50875962
-0.36235787	0.41818328
-0.36235787	0.41818328
-0.36235787	0.41818328
-0.23234273	0.50875962
-0.23234273	0.50875962
-0.23234273	0.50875962
-0.47051536	0.30238186
-0.36235787	0.41818328
-0.36235787	0.41818328
-0.36235787	0.41818328
-0.47051536	0.30238186
-0.47051536	0.30238186
-0.53092179	0.15589270
-0.53092179	0.15589270
-0.53092179	0.15589270
-0.47051536	0.30238186
-0.47051536	0.30238186


==> Data/Petals/petals_box_n128_t12.txt <==
x	y
-0.29122624	-0.00000000
-0.29122624	-0.00000000
-0.27401736	0.08045876
-0.27401736	0.08045876
-0.27401736	0.08045876
-0.29122624	-0.00000000
-0.29122624	-0.00000000
-0.27401736	-0.08045876
-0.27401736	-0.08045876
-0.27401736	-0.08045876
-0.29122624	-0.00000000
-0.24499510	-0.15744879
-0.24499510	-0.15744879
-0.24499510	-0.15744879
-0.27401736	-0.08045876
-0.27401736	-0.08045876
-0.27401736	-0.08045876
-0.24499510	-0.15744879
-0.24499510	-0.15744879
-0.18701878	-0.21583118
-0.18701878	-0.21583118
-0.18701878	-0.21583118
-0.04064307	-0.28267873
-0.12097975	-0.26490870
-0.12097975	-0.26490870
-0.12097975	-0.26490870
-0.18701878	-0.21583118
-0.18701878	-0.21583118
-0.18701878	-0.21583118
-0.12097975	-0.26490870
-0.12097975	-0.26490870
-0.04064307	-0.28267873
-0.04064307	-0.28267873
0.11863654	-0.25977778
0.11863654	-0.25977778
0.04144581	-0.28826197
0.04144581	-0.28826197
0.04144581	-0.28826197
-0.04064307	-0.28267873
-0.04064307	-0.28267873
-0.04064307	-0.28267873
0.04144581	-0.28826197
0.04144581	-0.28826197
0.11863654	-0.25977778
0.24024988	-0.15439922
0.24024988	-0.15439922
0.24024988	-0.15439922
0.19071263	-0.22009410
0.19071263	-0.22009410
0.19071263	-0.22009410
0.11863654	-0.25977778
0.11863654	-0.25977778
0.11863654	-0.25977778
0.19071263	-0.22009410
0.19071263	-0.22009410
0.27942953	-0.08204791
0.28558558	0.00000000
0.28558558	0.00000000
0.28558558	0.00000000
0.27942953	-0.08204791
0.27942953	-0.08204791
0.27942953	-0.08204791
0.24024988	-0.15439922
0.24024988	-0.15439922
0.24024988	-0.15439922
0.27942953	-0.08204791
0.27942953	0.08204791
0.27942953	0.08204791
0.24024988	0.15439922
0.24024988	0.15439922
0.24024988	0.15439922
0.27942953	0.08204791
0.27942953	0.08204791
0.27942953	0.08204791
0.28558558	0.00000000
0.28558558	0.00000000
0.28558558	0.00000000
0.24024988	0.15439922
0.19071263	0.22009410
0.19071263	0.22009410
0.11863654	0.25977778
0.11863654	0.25977778
0.11863654	0.25977778
0.19071263	0.22009410
0.19071263	0.22009410
0.19071263	0.22009410
0.24024988	0.15439922
0.24024988	0.15439922
0.11863654	0.25977778
0.11863654	0.25977778
0.04144581	0.28826197
0.04144581	0.28826197
-0.04064307	0.28267873
-0.04064307	0.28267873
-0.04064307	0.28267873
0.04144581	0.28826197
0.04144581	0.28826197
0.04144581	0.28826197
0.11863654	0.25977778
-0.04064307	0.28267873
-0.04064307	0.28267873
-0.04064307	0.28267873
-0.12097975	0.26490870
-0.12097975	0.26490870
-0.18701878	0.21583118
-0.18701878	0.21583118
-0.18701878	0.21583118
-0.12097975	0.26490870
-0.12097975	0.26490870
-0.12097975	0.26490870
-0.24499510	0.15744879
-0.18701878	0.21583118
-0.18701878	0.21583118
-0.18701878	0.21583118
-0.24499510	0.15744879
-0.24499510	0.15744879
-0.27401736	0.08045876
-0.27401736	0.08045876
-0.27401736	0.08045876
-0.24499510	0.15744879
-0.24499510	0.15744879


==> Data/Petals/petals_box_n128_t13.txt <==
x	y
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000


==> Data/Petals/petals_box_n128_t14.txt <==
x	y
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000


==> Data/Petals/petals_box_n128_t15.txt <==
x	y
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000


==> Data/Petals/petals_box_n128_total_persistence.txt <==
time	total_persistence
0.00000000	0.00000000
1.00000000	0.00000000
2.00000000	0.03971119
3.00000000	0.03971119
4.00000000	0.03971119
5.00000000	0.03971119
6.00000000	0.03971119
7.00000000	0.03971119
8.00000000	0.11913357
9.00000000	0.11913357
10.00000000	0.51624549
11.00000000	0.73465704
12.00000000	0.73465704
13.00000000	0.73465704
14.00000000	1.00000000
15.00000000	1.00000000


==> Data/Petals/petals_gaussian_n128_intrinsic_diffusion_homology.txt <==
0.00000000	0
14.00000000	0

0.00000000	1
14.00000000	1

0.00000000	2
14.00000000	2

0.00000000	3
14.00000000	3

0.00000000	4
14.00000000	4

0.00000000	5
14.00000000	5

0.00000000	6
14.00000000	6

0.00000000	7
14.00000000	7

0.00000000	8
14.00000000	8

0.00000000	9
14.00000000	9

0.00000000	10
14.00000000	10

0.00000000	11
20.00000000	11

0.00000000	12
20.00000000	12

0.00000000	13
20.00000000	13

0.00000000	14
20.00000000	14

0.00000000	15
20.00000000	15

0.00000000	16
20.00000000	16

0.00000000	17
20.00000000	17

0.00000000	18
20.00000000	18

0.00000000	19
20.00000000	19

0.00000000	20
20.00000000	20

0.00000000	21
20.00000000	21

0.00000000	22
20.00000000	22

0.00000000	23
20.00000000	23

0.00000000	24
20.00000000	24

0.00000000	25
20.00000000	25

0.00000000	26
20.00000000	26

0.00000000	27
20.00000000	27

0.00000000	28
20.00000000	28

0.00000000	29
20.00000000	29

0.00000000	30
20.00000000	30

0.00000000	31
20.00000000	31

0.00000000	32
20.00000000	32

0.00000000	33
21.00000000	33

0.00000000	34
21.00000000	34

0.00000000	35
21.00000000	35

0.00000000	36
21.00000000	36

0.00000000	37
21.00000000	37

0.00000000	38
21.00000000	38

0.00000000	39
21.00000000	39

0.00000000	40
21.00000000	40

0.00000000	41
21.00000000	41

0.00000000	42
21.00000000	42

0.00000000	43
21.00000000	43

0.00000000	44
21.00000000	44

0.00000000	45
21.00000000	45

0.00000000	46
21.00000000	46

0.00000000	47
21.00000000	47

0.00000000	48
21.00000000	48

0.00000000	49
21.00000000	49

0.00000000	50
21.00000000	50

0.00000000	51
21.00000000	51

0.00000000	52
21.00000000	52

0.00000000	53
21.00000000	53

0.00000000	54
21.00000000	54

0.00000000	55
22.00000000	55

0.00000000	56
22.00000000	56

0.00000000	57
22.00000000	57

0.00000000	58
22.00000000	58

0.00000000	59
22.00000000	59

0.00000000	60
22.00000000	60

0.00000000	61
22.00000000	61

0.00000000	62
22.00000000	62

0.00000000	63
22.00000000	63

0.00000000	64
22.00000000	64

0.00000000	65
22.00000000	65

0.00000000	66
22.00000000	66

0.00000000	67
22.00000000	67

0.00000000	68
22.00000000	68

0.00000000	69
22.00000000	69

0.00000000	70
22.00000000	70

0.00000000	71
22.00000000	71

0.00000000	72
22.00000000	72

0.00000000	73
22.00000000	73

0.00000000	74
22.00000000	74

0.00000000	75
22.00000000	75

0.00000000	76
22.00000000	76

0.00000000	77
22.00000000	77

0.00000000	78
22.00000000	78

0.00000000	79
22.00000000	79

0.00000000	80
22.00000000	80

0.00000000	81
22.00000000	81

0.00000000	82
22.00000000	82

0.00000000	83
22.00000000	83

0.00000000	84
22.00000000	84

0.00000000	85
22.00000000	85

0.00000000	86
22.00000000	86

0.00000000	87
22.00000000	87

0.00000000	88
22.00000000	88

0.00000000	89
22.00000000	89

0.00000000	90
22.00000000	90

0.00000000	91
22.00000000	91

0.00000000	92
22.00000000	92

0.00000000	93
22.00000000	93

0.00000000	94
22.00000000	94

0.00000000	95
22.00000000	95

0.00000000	96
22.00000000	96

0.00000000	97
22.00000000	97

0.00000000	98
22.00000000	98

0.00000000	99
22.00000000	99

0.00000000	100
22.00000000	100

0.00000000	101
22.00000000	101

0.00000000	102
22.00000000	102

0.00000000	103
22.00000000	103

0.00000000	104
22.00000000	104

0.00000000	105
22.00000000	105

0.00000000	106
22.00000000	106

0.00000000	107
22.00000000	107

0.00000000	108
22.00000000	108

0.00000000	109
22.00000000	109

0.00000000	110
22.00000000	110

0.00000000	111
22.00000000	111

0.00000000	112
22.00000000	112

0.00000000	113
22.00000000	113

0.00000000	114
22.00000000	114

0.00000000	115
22.00000000	115

0.00000000	116
22.00000000	116

0.00000000	117
22.00000000	117

0.00000000	118
22.00000000	118

0.00000000	119
22.00000000	119



==> Data/Petals/petals_gaussian_n128_t00.txt <==
x	y
-0.71826744	0.00000000
-0.76299149	0.15231612
-0.88296407	0.25627295
-1.04009472	0.27886493
-1.18449559	0.21291926
-1.27032041	0.07937323
-1.27032041	-0.07937323
-1.18449559	-0.21291926
-1.04009472	-0.27886493
-0.88296407	-0.25627295
-0.76299149	-0.15231612
-0.55952098	-0.54064082
-0.60424502	-0.38832470
-0.72421760	-0.28436787
-0.88134826	-0.26177589
-1.02574912	-0.32772156
-1.11157394	-0.46126758
-1.11157394	-0.62001405
-1.02574912	-0.75356008
-0.88134826	-0.81950574
-0.72421760	-0.79691377
-0.60424502	-0.69295694
-0.13368246	-0.90963200
-0.17840650	-0.75731588
-0.29837908	-0.65335905
-0.45550974	-0.63076707
-0.59991060	-0.69671274
-0.68573542	-0.83025876
-0.68573542	-0.98900523
-0.59991060	-1.12255126
-0.45550974	-1.18849692
-0.29837908	-1.16590494
-0.17840650	-1.06194812
0.42404740	-0.98982144
0.37932335	-0.83750532
0.25935077	-0.73354849
0.10222012	-0.71095652
-0.04218075	-0.77690218
-0.12800557	-0.91044821
-0.12800557	-1.06919468
-0.04218075	-1.20274070
0.10222012	-1.26868637
0.25935077	-1.24609439
0.37932335	-1.14213756
0.93659329	-0.75574957
0.89186924	-0.60343345
0.77189667	-0.49947663
0.61476601	-0.47688465
0.47036514	-0.54283031
0.38454033	-0.67637634
0.38454033	-0.83512281
0.47036514	-0.96866883
0.61476601	-1.03461450
0.77189667	-1.01202252
0.89186924	-0.90806569
1.24122553	-0.28173256
1.19650148	-0.12941644
1.07652891	-0.02545961
0.91939825	-0.00286763
0.77499738	-0.06881330
0.68917256	-0.20235932
0.68917256	-0.36110579
0.77499738	-0.49465182
0.91939825	-0.56059748
1.07652891	-0.53800550
1.19650148	-0.43404868
1.24122553	0.28173256
1.19650148	0.43404868
1.07652891	0.53800550
0.91939825	0.56059748
0.77499738	0.49465182
0.68917256	0.36110579
0.68917256	0.20235932
0.77499738	0.06881330
0.91939825	0.00286763
1.07652891	0.02545961
1.19650148	0.12941644
0.93659329	0.75574957
0.89186924	0.90806569
0.77189667	1.01202252
0.61476601	1.03461450
0.47036514	0.96866883
0.38454033	0.83512281
0.38454033	0.67637634
0.47036514	0.54283031
0.61476601	0.47688465
0.77189667	0.49947663
0.89186924	0.60343345
0.42404740	0.98982144
0.37932335	1.14213756
0.25935077	1.24609439
0.10222012	1.26868637
-0.04218075	1.20274070
-0.12800557	1.06919468
-0.12800557	0.91044821
-0.04218075	0.77690218
0.10222012	0.71095652
0.25935077	0.73354849
0.37932335	0.83750532
-0.13368246	0.90963200
-0.17840650	1.06194812
-0.29837908	1.16590494
-0.45550974	1.18849692
-0.59991060	1.12255126
-0.68573542	0.98900523
-0.68573542	0.83025876
-0.59991060	0.69671274
-0.45550974	0.63076707
-0.29837908	0.65335905
-0.17840650	0.75731588
-0.55952098	0.54064082
-0.60424502	0.69295694
-0.72421760	0.79691377
-0.88134826	0.81950574
-1.02574912	0.75356008
-1.11157394	0.62001405
-1.11157394	0.46126758
-1.02574912	0.32772156
-0.88134826	0.26177589
-0.72421760	0.28436787
-0.60424502	0.38832470


==> Data/Petals/petals_gaussian_n128_t01.txt <==
x	y
-0.81603811	0.00000000
-0.83296492	0.17250882
-0.90160882	0.26212205
-1.00281805	0.27202634
-1.08883331	0.19967589
-1.14602656	0.07011804
-1.14602656	-0.07011804
-1.08883331	-0.19967589
-1.00281805	-0.27202634
-0.90160882	-0.26212205
-0.83296492	-0.17250882
-0.60746937	-0.59545849
-0.68649495	-0.44118351
-0.79399999	-0.30521118
-0.90019548	-0.26693543
-0.99069276	-0.31332125
-1.02393781	-0.42068968
-1.00200756	-0.56060169
-0.92619021	-0.67857578
-0.80803193	-0.75664578
-0.69655568	-0.77100748
-0.61676773	-0.70795763
-0.13610724	-0.92902166
-0.18910659	-0.82935429
-0.33899448	-0.74229438
-0.50294568	-0.68602878
-0.61297644	-0.71124279
-0.66402953	-0.79919156
-0.63394928	-0.90748925
-0.53985825	-1.01333434
-0.41229502	-1.07159051
-0.27068613	-1.07338598
-0.16914181	-1.02519920
0.41197339	-0.95389742
0.38776634	-0.85512788
0.28929620	-0.79993597
0.11613433	-0.80773202
-0.05220966	-0.84903710
-0.13114171	-0.92973560
-0.12654161	-1.03132419
-0.04268634	-1.10616740
0.09369224	-1.14434050
0.23250092	-1.12438282
0.35260061	-1.04933372
0.86393915	-0.69212541
0.86228995	-0.57973995
0.78852684	-0.50973704
0.67584948	-0.51654363
0.53439132	-0.61672046
0.41510255	-0.74248213
0.39232959	-0.85304392
0.45112237	-0.93601868
0.56212921	-0.95364521
0.69749611	-0.91202663
0.80347947	-0.82019153
1.11935896	-0.25559522
1.10098311	-0.11517218
1.03883554	-0.02151913
0.93893564	-0.00250829
0.84782534	-0.06915233
0.78298284	-0.22990450
0.75062263	-0.40019434
0.79123901	-0.50551682
0.88555819	-0.54353385
0.98847271	-0.49834741
1.07984989	-0.39015076
1.11935896	0.25559522
1.07984989	0.39015076
0.98847271	0.49834741
0.88555819	0.54353385
0.79123901	0.50551682
0.75062263	0.40019434
0.78298284	0.22990450
0.84782534	0.06915233
0.93893564	0.00250829
1.03883554	0.02151913
1.10098311	0.11517218
0.86393915	0.69212541
0.80347947	0.82019153
0.69749611	0.91202663
0.56212921	0.95364521
0.45112237	0.93601868
0.39232959	0.85304392
0.41510255	0.74248213
0.53439132	0.61672046
0.67584948	0.51654363
0.78852684	0.50973704
0.86228995	0.57973995
0.41197339	0.95389742
0.35260061	1.04933372
0.23250092	1.12438282
0.09369224	1.14434050
-0.04268634	1.10616740
-0.12654161	1.03132419
-0.13114171	0.92973560
-0.05220966	0.84903710
0.11613433	0.80773202
0.28929620	0.79993597
0.38776634	0.85512788
-0.13610724	0.92902166
-0.16914181	1.02519920
-0.27068613	1.07338598
-0.41229502	1.07159051
-0.53985825	1.01333434
-0.63394928	0.90748925
-0.66402953	0.79919156
-0.61297644	0.71124279
-0.50294568	0.68602878
-0.33899448	0.74229438
-0.18910659	0.82935429
-0.60746937	0.59545849
-0.61676773	0.70795763
-0.69655568	0.77100748
-0.80803193	0.75664578
-0.92619021	0.67857578
-1.00200756	0.56060169
-1.02393781	0.42068968
-0.99069276	0.31332125
-0.90019548	0.26693543
-0.79399999	0.30521118
-0.68649495	0.44118351


==> Data/Petals/petals_gaussian_n128_t02.txt <==
x	y
-0.91690829	0.00000000
-0.91071908	0.19542631
-0.91991195	0.26775905
-0.95042131	0.26042812
-0.98423788	0.19058886
-1.01155958	0.06841191
-1.01155958	-0.06841191
-0.98423788	-0.19058886
-0.95042131	-0.26042812
-0.91991195	-0.26775905
-0.91071908	-0.19542631
-0.66049020	-0.65677498
-0.77135234	-0.49571805
-0.87180108	-0.32796883
-0.91864065	-0.27208870
-0.94034335	-0.29475047
-0.93103371	-0.37178562
-0.88796434	-0.48933864
-0.81399180	-0.60444216
-0.72495348	-0.69245272
-0.65874721	-0.73292263
-0.62911770	-0.72259520
-0.13858303	-0.94801247
-0.20056035	-0.90960223
-0.38089747	-0.83404912
-0.55609240	-0.74723619
-0.62570744	-0.72555021
-0.63171303	-0.75634788
-0.58223291	-0.81612079
-0.48244670	-0.89172763
-0.35798738	-0.94856629
-0.23550147	-0.97446774
-0.15792553	-0.97271938
0.39303639	-0.90368460
0.39595077	-0.87244248
0.32304599	-0.87363721
0.13048965	-0.90757548
-0.06382831	-0.92926133
-0.13411653	-0.94865466
-0.12251828	-0.97781017
-0.04857728	-1.00134338
0.07624436	-1.01099939
0.21167551	-0.99152733
0.32872059	-0.94709613
0.78857619	-0.61902820
0.81921204	-0.54773635
0.80477300	-0.51987817
0.74408751	-0.56029854
0.60044723	-0.69295305
0.44870081	-0.81625257
0.40005542	-0.87056795
0.42557515	-0.88882465
0.50050129	-0.86864652
0.61072838	-0.80928600
0.71413292	-0.71968545
0.98985817	-0.21934852
0.99806441	-0.09442318
0.98529365	-0.01788567
0.95808549	-0.00225621
0.92888651	-0.06906904
0.87976706	-0.25832292
0.81877060	-0.44408939
0.80721261	-0.51608208
0.83855148	-0.51764358
0.89067424	-0.46016052
0.95131045	-0.35063001
0.98985817	0.21934852
0.95131045	0.35063001
0.89067424	0.46016052
0.83855148	0.51764358
0.80721261	0.51608208
0.81877060	0.44408939
0.87976706	0.25832292
0.92888651	0.06906904
0.95808549	0.00225621
0.98529365	0.01788567
0.99806441	0.09442318
0.78857619	0.61902820
0.71413292	0.71968545
0.61072838	0.80928600
0.50050129	0.86864652
0.42557515	0.88882465
0.40005542	0.87056795
0.44870081	0.81625257
0.60044723	0.69295305
0.74408751	0.56029854
0.80477300	0.51987817
0.81921204	0.54773635
0.39303639	0.90368460
0.32872059	0.94709613
0.21167551	0.99152733
0.07624436	1.01099939
-0.04857728	1.00134338
-0.12251828	0.97781017
-0.13411653	0.94865466
-0.06382831	0.92926133
0.13048965	0.90757548
0.32304599	0.87363721
0.39595077	0.87244248
-0.13858303	0.94801247
-0.15792553	0.97271938
-0.23550147	0.97446774
-0.35798738	0.94856629
-0.48244670	0.89172763
-0.58223291	0.81612079
-0.63171303	0.75634788
-0.62570744	0.72555021
-0.55609240	0.74723619
-0.38089747	0.83404912
-0.20056035	0.90960223
-0.66049020	0.65677498
-0.62911770	0.72259520
-0.65874721	0.73292263
-0.72495348	0.69245272
-0.81399180	0.60444216
-0.88796434	0.48933864
-0.93103371	0.37178562
-0.94034335	0.29475047
-0.91864065	0.27208870
-0.87180108	0.32796883
-0.77135234	0.49571805


==> Data/Petals/petals_gaussian_n128_t03.txt <==
x	y
-0.93787064	0.00000000
-0.92169208	0.20614469
-0.90917464	0.26495440
-0.91403430	0.25305387
-0.92815966	0.19131644
-0.94067292	0.07304069
-0.94067292	-0.07304069
-0.92815966	-0.19131644
-0.91403430	-0.25305387
-0.90917464	-0.26495440
-0.92169208	-0.20614469
-0.66392649	-0.67172431
-0.78898699	-0.50705115
-0.88682695	-0.32488442
-0.90809154	-0.26864310
-0.90574583	-0.28128179
-0.88425107	-0.34085537
-0.83083320	-0.44712044
-0.75185564	-0.57001192
-0.67738412	-0.66274663
-0.63212334	-0.70704671
-0.62160122	-0.71443074
-0.13667380	-0.93708038
-0.19536893	-0.92403621
-0.38960554	-0.85311714
-0.57040053	-0.75276501
-0.61869579	-0.71694831
-0.60988946	-0.72631247
-0.55959902	-0.76480800
-0.45720980	-0.82532399
-0.32432951	-0.88600839
-0.21154390	-0.92375945
-0.14951768	-0.93655722
0.38055879	-0.86871743
0.39164659	-0.86221361
0.33521689	-0.88297314
0.13347291	-0.92832447
-0.07287597	-0.94164804
-0.13286850	-0.93762750
-0.12039750	-0.94074407
-0.05727823	-0.94593951
0.06157447	-0.94149300
0.20616896	-0.92070345
0.32146001	-0.89148517
0.75240264	-0.57617064
0.78981052	-0.52506599
0.79562195	-0.51360012
0.75937371	-0.56157234
0.61417466	-0.70879534
0.44778620	-0.83156446
0.39514360	-0.86061658
0.40731982	-0.85649607
0.46322800	-0.82674190
0.56080929	-0.75874464
0.67121023	-0.66308168
0.92314700	-0.19493616
0.94446275	-0.07792601
0.94830300	-0.01470981
0.94699296	-0.00192221
0.94243475	-0.06187629
0.89988029	-0.26422869
0.82627941	-0.45746504
0.79770040	-0.51036598
0.80571598	-0.50031663
0.83666261	-0.44505958
0.88199112	-0.33510022
0.92314700	0.19493616
0.88199112	0.33510022
0.83666261	0.44505958
0.80571598	0.50031663
0.79770040	0.51036598
0.82627941	0.45746504
0.89988029	0.26422869
0.94243475	0.06187629
0.94699296	0.00192221
0.94830300	0.01470981
0.94446275	0.07792601
0.75240264	0.57617064
0.67121023	0.66308168
0.56080929	0.75874464
0.46322800	0.82674190
0.40731982	0.85649607
0.39514360	0.86061658
0.44778620	0.83156446
0.61417466	0.70879534
0.75937371	0.56157234
0.79562195	0.51360012
0.78981052	0.52506599
0.38055879	0.86871743
0.32146001	0.89148517
0.20616896	0.92070345
0.06157447	0.94149300
-0.05727823	0.94593951
-0.12039750	0.94074407
-0.13286850	0.93762750
-0.07287597	0.94164804
0.13347291	0.92832447
0.33521689	0.88297314
0.39164659	0.86221361
-0.13667380	0.93708038
-0.14951768	0.93655722
-0.21154390	0.92375945
-0.32432951	0.88600839
-0.45720980	0.82532399
-0.55959902	0.76480800
-0.60988946	0.72631247
-0.61869579	0.71694831
-0.57040053	0.75276501
-0.38960554	0.85311714
-0.19536893	0.92403621
-0.66392649	0.67172431
-0.62160122	0.71443074
-0.63212334	0.70704671
-0.67738412	0.66274663
-0.75185564	0.57001192
-0.83083320	0.44712044
-0.88425107	0.34085537
-0.90574583	0.28128179
-0.90809154	0.26864310
-0.88682695	0.32488442
-0.78898699	0.50705115


==> Data/Petals/petals_gaussian_n128_t04.txt <==
x	y
-0.91160039	0.00000000
-0.89509459	0.20865948
-0.88332592	0.25771295
-0.88622240	0.24757108
-0.89770927	0.19520208
-0.90970851	0.08032251
-0.90970851	-0.08032251
-0.89770927	-0.19520208
-0.88622240	-0.24757108
-0.88332592	-0.25771295
-0.89509459	-0.20865948
-0.64019165	-0.65946019
-0.76688705	-0.49284838
-0.86581131	-0.30838914
-0.88243119	-0.26076012
-0.87938475	-0.27085796
-0.86073531	-0.32112383
-0.80872113	-0.42425395
-0.72186987	-0.55939715
-0.64966688	-0.64955271
-0.61169069	-0.68739804
-0.60377091	-0.69436397
-0.13252291	-0.91055934
-0.18203239	-0.90088696
-0.37869249	-0.82922089
-0.56163907	-0.72752639
-0.60137079	-0.69644369
-0.59334866	-0.70329151
-0.55048397	-0.73549520
-0.45097050	-0.79413279
-0.30484264	-0.86086715
-0.19535985	-0.89767495
-0.14295152	-0.90898099
0.37117376	-0.84196889
0.38080019	-0.83765856
0.33392087	-0.85628847
0.12973426	-0.90232162
-0.07915039	-0.91567915
-0.12937942	-0.91101131
-0.11892856	-0.91243497
-0.06545786	-0.91635203
0.04996007	-0.91188008
0.20896997	-0.88901791
0.32097256	-0.86079173
0.73539844	-0.55061322
0.76745399	-0.50763762
0.77322191	-0.49880710
0.74385661	-0.53982445
0.59697130	-0.68894161
0.42846798	-0.81311025
0.38368901	-0.83633928
0.39325051	-0.83188678
0.44035066	-0.80627358
0.53502868	-0.74011188
0.65643609	-0.63491176
0.89548839	-0.17922562
0.91634052	-0.06561890
0.92007300	-0.01213499
0.92015114	-0.00158791
0.91762314	-0.05196998
0.87467417	-0.25682751
0.80005080	-0.45238459
0.77493888	-0.49613543
0.78057533	-0.48722041
0.80635095	-0.44020895
0.85022946	-0.33336339
0.89548839	0.17922562
0.85022946	0.33336339
0.80635095	0.44020895
0.78057533	0.48722041
0.77493888	0.49613543
0.80005080	0.45238459
0.87467417	0.25682751
0.91762314	0.05196998
0.92015114	0.00158791
0.92007300	0.01213499
0.91634052	0.06561890
0.73539844	0.55061322
0.65643609	0.63491176
0.53502868	0.74011188
0.44035066	0.80627358
0.39325051	0.83188678
0.38368901	0.83633928
0.42846798	0.81311025
0.59697130	0.68894161
0.74385661	0.53982445
0.77322191	0.49880710
0.76745399	0.50763762
0.37117376	0.84196889
0.32097256	0.86079173
0.20896997	0.88901791
0.04996007	0.91188008
-0.06545786	0.91635203
-0.11892856	0.91243497
-0.12937942	0.91101131
-0.07915039	0.91567915
0.12973426	0.90232162
0.33392087	0.85628847
0.38080019	0.83765856
-0.13252291	0.91055934
-0.14295152	0.90898099
-0.19535985	0.89767495
-0.30484264	0.86086715
-0.45097050	0.79413279
-0.55048397	0.73549520
-0.59334866	0.70329151
-0.60137079	0.69644369
-0.56163907	0.72752639
-0.37869249	0.82922089
-0.18203239	0.90088696
-0.64019165	0.65946019
-0.60377091	0.69436397
-0.61169069	0.68739804
-0.64966688	0.64955271
-0.72186987	0.55939715
-0.80872113	0.42425395
-0.86073531	0.32112383
-0.87938475	0.27085796
-0.88243119	0.26076012
-0.86581131	0.30838914
-0.76688705	0.49284838


==> Data/Petals/petals_gaussian_n128_t05.txt <==
x	y
-0.88300384	0.00000000
-0.86581135	0.20886399
-0.85566818	0.24987593
-0.85803999	0.24146123
-0.86808883	0.19727537
-0.88055722	0.08753443
-0.88055722	-0.08753443
-0.86808883	-0.19727537
-0.85803999	-0.24146123
-0.85566818	-0.24987593
-0.86581135	-0.20886399
-0.61544646	-0.64380053
-0.74283010	-0.47738792
-0.84128726	-0.29238539
-0.85492701	-0.25240014
-0.85237297	-0.26076133
-0.83693792	-0.30336565
-0.78809656	-0.40242653
-0.69344718	-0.54970382
-0.62362768	-0.63528286
-0.59128538	-0.66702155
-0.58474075	-0.67281815
-0.12816227	-0.88214537
-0.16968167	-0.87433495
-0.36681305	-0.80320854
-0.54966040	-0.70080447
-0.58275255	-0.67454094
-0.57608355	-0.68019401
-0.54006512	-0.70769023
-0.44542081	-0.76461990
-0.28617257	-0.83734614
-0.18116914	-0.87159253
-0.13680184	-0.88080725
0.36111532	-0.81494287
0.36910683	-0.81139766
0.32995586	-0.82727420
0.12566455	-0.87401613
-0.08352025	-0.88672309
-0.12555827	-0.88251976
-0.11689168	-0.88366990
-0.07172547	-0.88732815
0.03867290	-0.88405186
0.21195981	-0.85913697
0.31880931	-0.83117773
0.71756807	-0.52686987
0.74438092	-0.49033988
0.74918712	-0.48303693
0.72483473	-0.51755974
0.57824454	-0.66732978
0.40913699	-0.79111339
0.37149987	-0.81030480
0.37941248	-0.80658684
0.41938651	-0.78524566
0.51048824	-0.72280360
0.64279645	-0.60815788
0.86954976	-0.16409297
0.88850403	-0.05528455
0.89131083	-0.01005745
0.89140579	-0.00131539
0.88958370	-0.04352372
0.84723598	-0.24877093
0.77189612	-0.44433078
0.75060942	-0.48082378
0.75525586	-0.47341815
0.77734624	-0.43385322
0.82022716	-0.33207031
0.86954976	0.16409297
0.82022716	0.33207031
0.77734624	0.43385322
0.75525586	0.47341815
0.75060942	0.48082378
0.77189612	0.44433078
0.84723598	0.24877093
0.88958370	0.04352372
0.89140579	0.00131539
0.89131083	0.01005745
0.88850403	0.05528455
0.71756807	0.52686987
0.64279645	0.60815788
0.51048824	0.72280360
0.41938651	0.78524566
0.37941248	0.80658684
0.37149987	0.81030480
0.40913699	0.79111339
0.57824454	0.66732978
0.72483473	0.51755974
0.74918712	0.48303693
0.74438092	0.49033988
0.36111532	0.81494287
0.31880931	0.83117773
0.21195981	0.85913697
0.03867290	0.88405186
-0.07172547	0.88732815
-0.11689168	0.88366990
-0.12555827	0.88251976
-0.08352025	0.88672309
0.12566455	0.87401613
0.32995586	0.82727420
0.36910683	0.81139766
-0.12816227	0.88214537
-0.13680184	0.88080725
-0.18116914	0.87159253
-0.28617257	0.83734614
-0.44542081	0.76461990
-0.54006512	0.70769023
-0.57608355	0.68019401
-0.58275255	0.67454094
-0.54966040	0.70080447
-0.36681305	0.80320854
-0.16968167	0.87433495
-0.61544646	0.64380053
-0.58474075	0.67281815
-0.59128538	0.66702155
-0.62362768	0.63528286
-0.69344718	0.54970382
-0.78809656	0.40242653
-0.83693792	0.30336565
-0.85237297	0.26076133
-0.85492701	0.25240014
-0.84128726	0.29238539
-0.74283010	0.47738792


==> Data/Petals/petals_gaussian_n128_t06.txt <==
x	y
-0.85371356	0.00000000
-0.83575713	0.20712687
-0.82699049	0.24167832
-0.82898739	0.23463153
-0.83783177	0.19717518
-0.85071504	0.09390093
-0.85071504	-0.09390093
-0.83783177	-0.19717518
-0.82898739	-0.23463153
-0.82699049	-0.24167832
-0.83575713	-0.20712687
-0.59110240	-0.62609063
-0.71818955	-0.46155240
-0.81506488	-0.27759821
-0.82636984	-0.24379208
-0.82423995	-0.25079981
-0.81142989	-0.28709174
-0.76643371	-0.38093679
-0.66490036	-0.53892576
-0.59822799	-0.61884037
-0.57053718	-0.64556903
-0.56504751	-0.65041756
-0.12370593	-0.85265382
-0.15877684	-0.84627504
-0.35464543	-0.77656517
-0.53559528	-0.67418782
-0.56338260	-0.65186021
-0.55780216	-0.65660399
-0.52740475	-0.68020906
-0.43881509	-0.73482977
-0.26798451	-0.81284547
-0.16869105	-0.84402812
-0.13094546	-0.85154291
0.35022053	-0.78715794
0.35691140	-0.78417851
0.32395925	-0.79777310
0.12149611	-0.84502399
-0.08607797	-0.85672756
-0.12152536	-0.85296734
-0.11426612	-0.85394104
-0.07593233	-0.85736481
0.02812422	-0.85541948
0.21401452	-0.82869249
0.31440411	-0.80124290
0.69767819	-0.50406872
0.72019397	-0.47285589
0.72421189	-0.46673207
0.70384057	-0.49598385
0.55906349	-0.64519366
0.39076849	-0.76726235
0.35891531	-0.78326336
0.36554861	-0.78015784
0.39964807	-0.76231329
0.48613429	-0.70441956
0.62806546	-0.58143550
0.84271005	-0.14957684
0.85944437	-0.04685629
0.86151092	-0.00842543
0.86158022	-0.00110150
0.86025748	-0.03672322
0.81913216	-0.24051890
0.74354872	-0.43419677
0.72540292	-0.46487880
0.72930423	-0.45868004
0.74834303	-0.42523269
0.78980016	-0.32977140
0.84271005	0.14957684
0.78980016	0.32977140
0.74834303	0.42523269
0.72930423	0.45868004
0.72540292	0.46487880
0.74354872	0.43419677
0.81913216	0.24051890
0.86025748	0.03672322
0.86158022	0.00110150
0.86151092	0.00842543
0.85944437	0.04685629
0.69767819	0.50406872
0.62806546	0.58143550
0.48613429	0.70441956
0.39964807	0.76231329
0.36554861	0.78015784
0.35891531	0.78326336
0.39076849	0.76726235
0.55906349	0.64519366
0.70384057	0.49598385
0.72421189	0.46673207
0.72019397	0.47285589
0.35022053	0.78715794
0.31440411	0.80124290
0.21401452	0.82869249
0.02812422	0.85541948
-0.07593233	0.85736481
-0.11426612	0.85394104
-0.12152536	0.85296734
-0.08607797	0.85672756
0.12149611	0.84502399
0.32395925	0.79777310
0.35691140	0.78417851
-0.12370593	0.85265382
-0.13094546	0.85154291
-0.16869105	0.84402812
-0.26798451	0.81284547
-0.43881509	0.73482977
-0.52740475	0.68020906
-0.55780216	0.65660399
-0.56338260	0.65186021
-0.53559528	0.67418782
-0.35464543	0.77656517
-0.15877684	0.84627504
-0.59110240	0.62609063
-0.56504751	0.65041756
-0.57053718	0.64556903
-0.59822799	0.61884037
-0.66490036	0.53892576
-0.76643371	0.38093679
-0.81142989	0.28709174
-0.82423995	0.25079981
-0.82636984	0.24379208
-0.81506488	0.27759821
-0.71818955	0.46155240


==> Data/Petals/petals_gaussian_n128_t07.txt <==
x	y
-0.82348724	0.00000000
-0.80481030	0.20360265
-0.79716067	0.23309132
-0.79886767	0.22709994
-0.80670135	0.19500145
-0.81986335	0.09884072
-0.81986335	-0.09884072
-0.80670135	-0.19500145
-0.79886767	-0.22709994
-0.79716067	-0.23309132
-0.80481030	-0.20360265
-0.56697361	-0.60639474
-0.69276155	-0.44521082
-0.78712541	-0.26383185
-0.79663291	-0.23488870
-0.79482974	-0.24085184
-0.78406610	-0.27209002
-0.74315027	-0.36010149
-0.63627562	-0.52640170
-0.57321461	-0.60018133
-0.54927075	-0.62294909
-0.54459554	-0.62706649
-0.11912518	-0.82195248
-0.14912680	-0.81666080
-0.34208896	-0.74907034
-0.51953376	-0.64750160
-0.54317984	-0.62829321
-0.53843899	-0.63233487
-0.51249541	-0.65279483
-0.43049222	-0.70471402
-0.25067487	-0.78683386
-0.15773629	-0.81480788
-0.12528425	-0.82101631
0.33847911	-0.75841665
0.34416658	-0.75587437
0.31606671	-0.76764281
0.11719445	-0.81510533
-0.08699382	-0.82559417
-0.11727100	-0.82221908
-0.11109766	-0.82305604
-0.07821104	-0.82624189
0.01884406	-0.82558483
0.21451338	-0.79745183
0.30782219	-0.77073869
0.67564930	-0.48196541
0.69477775	-0.45502507
0.69818789	-0.44981148
0.68091128	-0.47490366
0.53926946	-0.62235013
0.37316605	-0.74156642
0.34587055	-0.75509619
0.35151639	-0.75246273
0.38090477	-0.73736299
0.46219749	-0.68433829
0.61159515	-0.55488448
0.81449978	-0.13614523
0.82896253	-0.04017151
0.83048936	-0.00716624
0.83053947	-0.00093663
0.82957132	-0.03138595
0.79013022	-0.23200317
0.71484833	-0.42209657
0.69920065	-0.44823560
0.70252647	-0.44296782
0.71908602	-0.41437655
0.75880648	-0.32581917
0.81449978	0.13614523
0.75880648	0.32581917
0.71908602	0.41437655
0.70252647	0.44296782
0.69920065	0.44823560
0.71484833	0.42209657
0.79013022	0.23200317
0.82957132	0.03138595
0.83053947	0.00093663
0.83048936	0.00716624
0.82896253	0.04017151
0.67564930	0.48196541
0.61159515	0.55488448
0.46219749	0.68433829
0.38090477	0.73736299
0.35151639	0.75246273
0.34587055	0.75509619
0.37316605	0.74156642
0.53926946	0.62235013
0.68091128	0.47490366
0.69818789	0.44981148
0.69477775	0.45502507
0.33847911	0.75841665
0.30782219	0.77073869
0.21451338	0.79745183
0.01884406	0.82558483
-0.07821104	0.82624189
-0.11109766	0.82305604
-0.11727100	0.82221908
-0.08699382	0.82559417
0.11719445	0.81510533
0.31606671	0.76764281
0.34416658	0.75587437
-0.11912518	0.82195248
-0.12528425	0.82101631
-0.15773629	0.81480788
-0.25067487	0.78683386
-0.43049222	0.70471402
-0.51249541	0.65279483
-0.53843899	0.63233487
-0.54317984	0.62829321
-0.51953376	0.64750160
-0.34208896	0.74907034
-0.14912680	0.81666080
-0.56697361	0.60639474
-0.54459554	0.62706649
-0.54927075	0.62294909
-0.57321461	0.60018133
-0.63627562	0.52640170
-0.74315027	0.36010149
-0.78406610	0.27209002
-0.79482974	0.24085184
-0.79663291	0.23488870
-0.78712541	0.26383185
-0.69276155	0.44521082


==> Data/Petals/petals_gaussian_n128_t08.txt <==
x	y
-0.79203918	0.00000000
-0.77273550	0.19848591
-0.76597650	0.22406602
-0.76746049	0.21888064
-0.77446373	0.19096449
-0.78775252	0.10194139
-0.78775252	-0.10194139
-0.77446373	-0.19096449
-0.76746049	-0.21888064
-0.76597650	-0.22406602
-0.77273550	-0.19848591
-0.54275689	-0.58474933
-0.66630576	-0.42820871
-0.75737606	-0.25079538
-0.76551967	-0.22562183
-0.76396466	-0.23078636
-0.75476354	-0.25805715
-0.71781327	-0.34013261
-0.60758591	-0.51164972
-0.54827715	-0.57935625
-0.52729305	-0.59905458
-0.52324120	-0.60261449
-0.11438051	-0.78983712
-0.14045680	-0.78535897
-0.32902497	-0.72046418
-0.50155506	-0.62045091
-0.52201576	-0.60367634
-0.51791544	-0.60718032
-0.49543127	-0.62514747
-0.41997337	-0.67421691
-0.23451507	-0.75891288
-0.14801645	-0.78380650
-0.11971378	-0.78903292
0.32587376	-0.72849889
0.33079517	-0.72629204
0.30643734	-0.73662268
0.11271893	-0.78397736
-0.08649388	-0.79311766
-0.11277553	-0.79006788
-0.10743173	-0.79079881
-0.07880307	-0.79375788
0.01120510	-0.79424211
0.21301265	-0.76522656
0.29923843	-0.73940372
0.65148721	-0.46024549
0.66799869	-0.43667161
0.67094573	-0.43215437
0.65603978	-0.45401390
0.51867536	-0.59858327
0.35602850	-0.71397516
0.33227013	-0.72561845
0.33716080	-0.72334427
0.36284455	-0.71035578
0.43882603	-0.66210105
0.59291036	-0.52858622
0.78456322	-0.12412348
0.79689342	-0.03496256
0.79803875	-0.00620418
0.79807576	-0.00081074
0.79735423	-0.02725891
0.75995603	-0.22314322
0.68551434	-0.40815059
0.67182237	-0.43079029
0.67470715	-0.42623304
0.68929159	-0.40142073
0.72712280	-0.31974758
0.78456322	0.12412348
0.72712280	0.31974758
0.68929159	0.40142073
0.67470715	0.42623304
0.67182237	0.43079029
0.68551434	0.40815059
0.75995603	0.22314322
0.79735423	0.02725891
0.79807576	0.00081074
0.79803875	0.00620418
0.79689342	0.03496256
0.65148721	0.46024549
0.59291036	0.52858622
0.43882603	0.66210105
0.36284455	0.71035578
0.33716080	0.72334427
0.33227013	0.72561845
0.35602850	0.71397516
0.51867536	0.59858327
0.65603978	0.45401390
0.67094573	0.43215437
0.66799869	0.43667161
0.32587376	0.72849889
0.29923843	0.73940372
0.21301265	0.76522656
0.01120510	0.79424211
-0.07880307	0.79375788
-0.10743173	0.79079881
-0.11277553	0.79006788
-0.08649388	0.79311766
0.11271893	0.78397736
0.30643734	0.73662268
0.33079517	0.72629204
-0.11438051	0.78983712
-0.11971378	0.78903292
-0.14801645	0.78380650
-0.23451507	0.75891288
-0.41997337	0.67421691
-0.49543127	0.62514747
-0.51791544	0.60718032
-0.52201576	0.60367634
-0.50155506	0.62045091
-0.32902497	0.72046418
-0.14045680	0.78535897
-0.54275689	0.58474933
-0.52324120	0.60261449
-0.52729305	0.59905458
-0.54827715	0.57935625
-0.60758591	0.51164972
-0.71781327	0.34013261
-0.75476354	0.25805715
-0.76396466	0.23078636
-0.76551967	0.22562183
-0.75737606	0.25079538
-0.66630576	0.42820871


==> Data/Petals/petals_gaussian_n128_t09.txt <==
x	y
-0.75905545	0.00000000
-0.73927033	0.19196994
-0.73321589	0.21454671
-0.73452864	0.20997611
-0.74085832	0.18529855
-0.75412455	0.10301167
-0.75412455	-0.10301167
-0.74085832	-0.18529855
-0.73452864	-0.20997611
-0.73321589	-0.21454671
-0.73927033	-0.19196994
-0.51812699	-0.56117510
-0.63855808	-0.41037636
-0.72570056	-0.23818433
-0.73281316	-0.21591826
-0.73144647	-0.22047301
-0.72342964	-0.24465519
-0.69010226	-0.32105158
-0.57871763	-0.49436945
-0.52306972	-0.55642130
-0.50440315	-0.57375931
-0.50082775	-0.57689461
-0.10943034	-0.75608255
-0.13248199	-0.75221114
-0.31532303	-0.69046112
-0.48172599	-0.59271675
-0.49974744	-0.57783071
-0.49613522	-0.58092352
-0.47631716	-0.59693264
-0.40697737	-0.64318323
-0.21957195	-0.72876842
-0.13921018	-0.75088423
-0.11413323	-0.75537798
0.31237318	-0.69716948
0.31671043	-0.69521962
0.29522510	-0.70442545
0.10802485	-0.75132936
-0.08480682	-0.75906579
-0.10801543	-0.75628598
-0.10330454	-0.75693491
-0.07797734	-0.75968818
0.00535995	-0.76110874
0.20928627	-0.73178856
0.28884761	-0.70694672
0.62519832	-0.43855862
0.63970332	-0.41761459
0.64229788	-0.41362938
0.62920031	-0.43298966
0.49707561	-0.57365583
0.33903791	-0.68441681
0.31801071	-0.69462581
0.32232460	-0.69262482
0.34511973	-0.68124810
0.41599553	-0.63738761
0.57169758	-0.50247101
0.75259895	-0.11362246
0.76305299	-0.03093126
0.76393217	-0.00547002
0.76396028	-0.00071473
0.76340887	-0.02408271
0.72830837	-0.21385063
0.65524050	-0.39247033
0.64307070	-0.41242684
0.64561796	-0.40841124
0.65864372	-0.38651656
0.69455547	-0.31130041
0.75259895	0.11362246
0.69455547	0.31130041
0.65864372	0.38651656
0.64561796	0.40841124
0.64307070	0.41242684
0.65524050	0.39247033
0.72830837	0.21385063
0.76340887	0.02408271
0.76396028	0.00071473
0.76393217	0.00547002
0.76305299	0.03093126
0.62519832	0.43855862
0.57169758	0.50247101
0.41599553	0.63738761
0.34511973	0.68124810
0.32232460	0.69262482
0.31801071	0.69462581
0.33903791	0.68441681
0.49707561	0.57365583
0.62920031	0.43298966
0.64229788	0.41362938
0.63970332	0.41761459
0.31237318	0.69716948
0.28884761	0.70694672
0.20928627	0.73178856
0.00535995	0.76110874
-0.07797734	0.75968818
-0.10330454	0.75693491
-0.10801543	0.75628598
-0.08480682	0.75906579
0.10802485	0.75132936
0.29522510	0.70442545
0.31671043	0.69521962
-0.10943034	0.75608255
-0.11413323	0.75537798
-0.13921018	0.75088423
-0.21957195	0.72876842
-0.40697737	0.64318323
-0.47631716	0.59693264
-0.49613522	0.58092352
-0.49974744	0.57783071
-0.48172599	0.59271675
-0.31532303	0.69046112
-0.13248199	0.75221114
-0.51812699	0.56117510
-0.50082775	0.57689461
-0.50440315	0.57375931
-0.52306972	0.55642130
-0.57871763	0.49436945
-0.69010226	0.32105158
-0.72342964	0.24465519
-0.73144647	0.22047301
-0.73281316	0.21591826
-0.72570056	0.23818433
-0.63855808	0.41037636


==> Data/Petals/petals_gaussian_n128_t10.txt <==
x	y
-0.72419622	0.00000000
-0.70413419	0.18422062
-0.69864012	0.20447146
-0.69982012	0.20037460
-0.70560263	0.17821888
-0.71870523	0.10207718
-0.71870523	-0.10207718
-0.70560263	-0.17821888
-0.69982012	-0.20037460
-0.69864012	-0.20447146
-0.70413419	-0.18422062
-0.49275819	-0.53565993
-0.60923263	-0.39153004
-0.69195256	-0.22570744
-0.69827909	-0.20570103
-0.69705683	-0.20978548
-0.68994310	-0.23155032
-0.65980040	-0.30268859
-0.54942622	-0.47443417
-0.49723831	-0.53140484
-0.48039546	-0.54691716
-0.47718785	-0.54972570
-0.10423181	-0.72044592
-0.12493495	-0.71703100
-0.30084198	-0.65875205
-0.46008088	-0.56397498
-0.47621938	-0.55056489
-0.47298293	-0.55334015
-0.45523152	-0.56780393
-0.39141361	-0.61135288
-0.20570827	-0.69616166
-0.13100433	-0.71587353
-0.10844864	-0.71981738
0.29792986	-0.66418068
0.30181709	-0.66242965
0.28255426	-0.67074979
0.10306387	-0.71682495
-0.08213677	-0.72318444
-0.10296338	-0.72062829
-0.09874028	-0.72121323
-0.07598714	-0.72378380
0.00124423	-0.72591694
0.20332060	-0.69686275
0.27682259	-0.67305742
0.59676030	-0.41655034
0.60971773	-0.39767130
0.61204120	-0.39409664
0.60033448	-0.41151026
0.47424767	-0.54731098
0.32188518	-0.65278796
0.30298276	-0.66189730
0.30685170	-0.66010621
0.32738262	-0.64996743
0.39350705	-0.61000751
0.54779662	-0.47631483
0.71835108	-0.10454032
0.72723083	-0.02779147
0.72792453	-0.00490409
0.72794655	-0.00064074
0.72751275	-0.02161914
0.69486118	-0.20402965
0.62371086	-0.37513591
0.61273402	-0.39301860
0.61502044	-0.38942013
0.62681071	-0.36979099
0.66083415	-0.30042500
0.71835108	0.10454032
0.66083415	0.30042500
0.62681071	0.36979099
0.61502044	0.38942013
0.61273402	0.39301860
0.62371086	0.37513591
0.69486118	0.20402965
0.72751275	0.02161914
0.72794655	0.00064074
0.72792453	0.00490409
0.72723083	0.02779147
0.59676030	0.41655034
0.54779662	0.47631483
0.39350705	0.61000751
0.32738262	0.64996743
0.30685170	0.66010621
0.30298276	0.66189730
0.32188518	0.65278796
0.47424767	0.54731098
0.60033448	0.41151026
0.61204120	0.39409664
0.60971773	0.39767130
0.29792986	0.66418068
0.27682259	0.67305742
0.20332060	0.69686275
0.00124423	0.72591694
-0.07598714	0.72378380
-0.09874028	0.72121323
-0.10296338	0.72062829
-0.08213677	0.72318444
0.10306387	0.71682495
0.28255426	0.67074979
0.30181709	0.66242965
-0.10423181	0.72044592
-0.10844864	0.71981738
-0.13100433	0.71587353
-0.20570827	0.69616166
-0.39141361	0.61135288
-0.45523152	0.56780393
-0.47298293	0.55334015
-0.47621938	0.55056489
-0.46008088	0.56397498
-0.30084198	0.65875205
-0.12493495	0.71703100
-0.49275819	0.53565993
-0.47718785	0.54972570
-0.48039546	0.54691716
-0.49723831	0.53140484
-0.54942622	0.47443417
-0.65980040	0.30268859
-0.68994310	0.23155032
-0.69705683	0.20978548
-0.69827909	0.20570103
-0.69195256	0.22570744
-0.60923263	0.39153004


==> Data/Petals/petals_gaussian_n128_t11.txt <==
x	y
-0.68709430	0.00000000
-0.66702234	0.17536529
-0.66198486	0.19376952
-0.66305920	0.19004745
-0.66838731	0.16990184
-0.68118989	0.09932702
-0.68118989	-0.09932702
-0.66838731	-0.16990184
-0.66305920	-0.19004745
-0.66198486	-0.19376952
-0.66702234	-0.17536529
-0.46632527	-0.50814618
-0.57802051	-0.37147122
-0.65594454	-0.21309283
-0.66165681	-0.19488674
-0.66054830	-0.19859878
-0.65413905	-0.21842694
-0.62675364	-0.28471985
-0.51935316	-0.45183826
-0.47042731	-0.50428798
-0.45505349	-0.51835495
-0.45213739	-0.52090533
-0.09873949	-0.68265738
-0.11757321	-0.67959424
-0.28542929	-0.62500296
-0.43660898	-0.53389549
-0.45125741	-0.52166784
-0.44831798	-0.52419130
-0.43220627	-0.53740670
-0.37332754	-0.57837018
-0.19262547	-0.66089405
-0.12310997	-0.67856625
-0.10257151	-0.68208843
0.28247620	-0.62926364
0.28600750	-0.62767053
0.26850751	-0.63527594
0.09778371	-0.68010067
-0.07865315	-0.68519010
-0.09758696	-0.68282308
-0.09374987	-0.68335679
-0.07305105	-0.68576364
-0.00137259	-0.68839206
0.19525944	-0.66012065
0.26329392	-0.63740453
0.56610385	-0.39387138
0.57783971	-0.37665210
0.57994912	-0.37340272
0.56933899	-0.38926201
0.44995108	-0.51927122
0.30427450	-0.61894170
0.28706665	-0.62718683
0.29058316	-0.62556132
0.30929736	-0.61639547
0.37101816	-0.57985433
0.52115086	-0.44976360
0.68158056	-0.09660979
0.68917980	-0.02528684
0.68974320	-0.00445617
0.68976100	-0.00058219
0.68940937	-0.01966014
0.65926215	-0.19357683
0.59059714	-0.35618368
0.58057864	-0.37242318
0.58265809	-0.36915455
0.59344604	-0.35132609
0.62561325	-0.28721695
0.68158056	0.09660979
0.62561325	0.28721695
0.59344604	0.35132609
0.58265809	0.36915455
0.58057864	0.37242318
0.59059714	0.35618368
0.65926215	0.19357683
0.68940937	0.01966014
0.68976100	0.00058219
0.68974320	0.00445617
0.68917980	0.02528684
0.56610385	0.39387138
0.52115086	0.44976360
0.37101816	0.57985433
0.30929736	0.61639547
0.29058316	0.62556132
0.28706665	0.62718683
0.30427450	0.61894170
0.44995108	0.51927122
0.56933899	0.38926201
0.57994912	0.37340272
0.57783971	0.37665210
0.28247620	0.62926364
0.26329392	0.63740453
0.19525944	0.66012065
-0.00137259	0.68839206
-0.07305105	0.68576364
-0.09374987	0.68335679
-0.09758696	0.68282308
-0.07865315	0.68519010
0.09778371	0.68010067
0.26850751	0.63527594
0.28600750	0.62767053
-0.09873949	0.68265738
-0.10257151	0.68208843
-0.12310997	0.67856625
-0.19262547	0.66089405
-0.37332754	0.57837018
-0.43220627	0.53740670
-0.44831798	0.52419130
-0.45125741	0.52166784
-0.43660898	0.53389549
-0.28542929	0.62500296
-0.11757321	0.67959424
-0.46632527	0.50814618
-0.45213739	0.52090533
-0.45505349	0.51835495
-0.47042731	0.50428798
-0.51935316	0.45183826
-0.62675364	0.28471985
-0.65413905	0.21842694
-0.66054830	0.19859878
-0.66165681	0.19488674
-0.65594454	0.21309283
-0.57802051	0.37147122


==> Data/Petals/petals_gaussian_n128_t12.txt <==
x	y
-0.64734145	0.00000000
-0.62758235	0.16548536
-0.62293484	0.18235404
-0.62392100	0.17894289
-0.62885388	0.16047356
-0.64121687	0.09503670
-0.64121687	-0.09503670
-0.62885388	-0.16047356
-0.62392100	-0.17894289
-0.62293484	-0.18235404
-0.62758235	-0.16548536
-0.43848773	-0.47851178
-0.54457828	-0.34997921
-0.61742401	-0.20008149
-0.62263418	-0.18337802
-0.62161958	-0.18678082
-0.61578411	-0.20498512
-0.59080668	-0.26671805
-0.48804524	-0.42661797
-0.44226699	-0.47498303
-0.42813192	-0.48785350
-0.42545810	-0.49018998
-0.09290142	-0.64239407
-0.11017635	-0.63961409
-0.26891536	-0.58884250
-0.41123791	-0.50212388
-0.42465156	-0.49088886
-0.42195833	-0.49320294
-0.40720723	-0.50536248
-0.35281954	-0.54379171
-0.17992269	-0.62275106
-0.11526346	-0.63868874
-0.09641398	-0.64187407
0.26591472	-0.59210416
0.26915081	-0.59064258
0.25311524	-0.59764344
0.09212629	-0.64075245
-0.07448668	-0.64474549
-0.09184507	-0.64254595
-0.08832829	-0.64303661
-0.06934493	-0.64529082
-0.00281469	-0.64821534
0.18532404	-0.62116508
0.24833541	-0.59961528
0.53308954	-0.37016822
0.54381738	-0.35434536
0.54574956	-0.35136624
0.53604453	-0.36592523
0.42391850	-0.48922803
0.28591355	-0.58266496
0.27012158	-0.59019924
0.27334535	-0.58871070
0.29053389	-0.58034389
0.34808381	-0.54683518
0.49173170	-0.42236358
0.64201802	-0.08946462
0.64859151	-0.02319536
0.64906185	-0.00408442
0.64907668	-0.00053361
0.64878347	-0.01802834
0.62111957	-0.18237716
0.55553824	-0.33559242
0.54632654	-0.35046845
0.54823378	-0.34747330
0.55817025	-0.33114187
0.58846815	-0.27183871
0.64201802	0.08946462
0.58846815	0.27183871
0.55817025	0.33114187
0.54823378	0.34747330
0.54632654	0.35046845
0.55553824	0.33559242
0.62111957	0.18237716
0.64878347	0.01802834
0.64907668	0.00053361
0.64906185	0.00408442
0.64859151	0.02319536
0.53308954	0.37016822
0.49173170	0.42236358
0.34808381	0.54683518
0.29053389	0.58034389
0.27334535	0.58871070
0.27012158	0.59019924
0.28591355	0.58266496
0.42391850	0.48922803
0.53604453	0.36592523
0.54574956	0.35136624
0.54381738	0.35434536
0.26591472	0.59210416
0.24833541	0.59961528
0.18532404	0.62116508
-0.00281469	0.64821534
-0.06934493	0.64529082
-0.08832829	0.64303661
-0.09184507	0.64254595
-0.07448668	0.64474549
0.09212629	0.64075245
0.25311524	0.59764344
0.26915081	0.59064258
-0.09290142	0.64239407
-0.09641398	0.64187407
-0.11526346	0.63868874
-0.17992269	0.62275106
-0.35281954	0.54379171
-0.40720723	0.50536248
-0.42195833	0.49320294
-0.42465156	0.49088886
-0.41123791	0.50212388
-0.26891536	0.58884250
-0.11017635	0.63961409
-0.43848773	0.47851178
-0.42545810	0.49018998
-0.42813192	0.48785350
-0.44226699	0.47498303
-0.48804524	0.42661797
-0.59080668	0.26671805
-0.61578411	0.20498512
-0.62161958	0.18678082
-0.62263418	0.18337802
-0.61742401	0.20008149
-0.54457828	0.34997921


==> Data/Petals/petals_gaussian_n128_t13.txt <==
x	y
-0.60445146	0.00000000
-0.58536630	0.15460440
-0.58107513	0.17010789
-0.58198249	0.16697280
-0.58654806	0.14999656
-0.59832222	0.08948877
-0.59832222	-0.08948877
-0.58654806	-0.14999656
-0.58198249	-0.16697280
-0.58107513	-0.17010789
-0.58536630	-0.15460440
-0.40885602	-0.44653441
-0.50849693	-0.32679113
-0.57602692	-0.18641142
-0.58079877	-0.17104907
-0.57986714	-0.17417704
-0.57452989	-0.19092668
-0.55172196	-0.24819467
-0.45495940	-0.39876016
-0.41234136	-0.44329696
-0.39932252	-0.45510994
-0.39686424	-0.45725679
-0.08665175	-0.59922990
-0.10253684	-0.59669290
-0.25109821	-0.54982839
-0.38380306	-0.46824293
-0.39612291	-0.45789916
-0.39364806	-0.46002689
-0.38010254	-0.47123206
-0.32995388	-0.50707806
-0.16715019	-0.58142801
-0.10721920	-0.59585371
-0.08988047	-0.59875290
0.24809800	-0.55229604
0.25107205	-0.55095174
0.23633706	-0.55740561
0.08602241	-0.59829902
-0.06972444	-0.60141061
-0.08568082	-0.59936950
-0.08244851	-0.59982145
-0.06499532	-0.60192458
-0.00342777	-0.60496774
0.17372803	-0.57949658
0.23194431	-0.55923111
0.49746713	-0.34505659
0.50730710	-0.33048909
0.50908225	-0.32775030
0.50017561	-0.34114598
0.39583153	-0.45681394
0.26649120	-0.54363468
0.25196432	-0.55054426
0.25492786	-0.54917695
0.27074745	-0.54151031
0.32418663	-0.51078444
0.45944883	-0.39357908
0.59929787	-0.08270300
0.60504766	-0.02132904
0.60544978	-0.00375419
0.60546243	-0.00049046
0.60521194	-0.01657491
0.57996693	-0.17029366
0.51809776	-0.31325858
0.50961257	-0.32692510
0.51136644	-0.32417264
0.52052983	-0.30917033
0.54887407	-0.25443069
0.59929787	0.08270300
0.54887407	0.25443069
0.52052983	0.30917033
0.51136644	0.32417264
0.50961257	0.32692510
0.51809776	0.31325858
0.57996693	0.17029366
0.60521194	0.01657491
0.60546243	0.00049046
0.60544978	0.00375419
0.60504766	0.02132904
0.49746713	0.34505659
0.45944883	0.39357908
0.32418663	0.51078444
0.27074745	0.54151031
0.25492786	0.54917695
0.25196432	0.55054426
0.26649120	0.54363468
0.39583153	0.45681394
0.50017561	0.34114598
0.50908225	0.32775030
0.50730710	0.33048909
0.24809800	0.55229604
0.23194431	0.55923111
0.17372803	0.57949658
-0.00342777	0.60496774
-0.06499532	0.60192458
-0.08244851	0.59982145
-0.08568082	0.59936950
-0.06972444	0.60141061
0.08602241	0.59829902
0.23633706	0.55740561
0.25107205	0.55095174
-0.08665175	0.59922990
-0.08988047	0.59875290
-0.10721920	0.59585371
-0.16715019	0.58142801
-0.32995388	0.50707806
-0.38010254	0.47123206
-0.39364806	0.46002689
-0.39612291	0.45789916
-0.38380306	0.46824293
-0.25109821	0.54982839
-0.10253684	0.59669290
-0.40885602	0.44653441
-0.39686424	0.45725679
-0.39932252	0.45510994
-0.41234136	0.44329696
-0.45495940	0.39876016
-0.55172196	0.24819467
-0.57452989	0.19092668
-0.57986714	0.17417704
-0.58079877	0.17104907
-0.57602692	0.18641142
-0.50849693	0.32679113


==> Data/Petals/petals_gaussian_n128_t14.txt <==
x	y
-0.55778197	0.00000000
-0.53974611	0.14266592
-0.53580573	0.15685876
-0.53663703	0.15398857
-0.54083579	0.13844720
-0.55186036	0.08290176
-0.55186036	-0.08290176
-0.54083579	-0.13844720
-0.53663703	-0.15398857
-0.53580573	-0.15685876
-0.53974611	-0.14266592
-0.37693230	-0.41182699
-0.46923605	-0.30155970
-0.53119434	-0.17179056
-0.53555271	-0.15772046
-0.53470031	-0.16058445
-0.52983023	-0.17592871
-0.50907455	-0.22861683
-0.41943440	-0.36809964
-0.38012981	-0.40886710
-0.36819529	-0.41967132
-0.36594421	-0.42163643
-0.07989800	-0.55254752
-0.09444515	-0.55023589
-0.23171100	-0.50737632
-0.35399212	-0.43170476
-0.36526549	-0.42222455
-0.36300001	-0.42417305
-0.35060731	-0.43444850
-0.30466118	-0.46755120
-0.15384098	-0.53642848
-0.09873530	-0.54947459
-0.08285415	-0.55211138
0.22879260	-0.50925998
0.23151527	-0.50802867
0.21802767	-0.51394879
0.07938065	-0.55210455
-0.06439991	-0.55455575
-0.07900906	-0.55267533
-0.07604978	-0.55308970
-0.06006905	-0.55503395
-0.00352003	-0.55804137
0.16059586	-0.53444507
0.21400697	-0.51562777
0.45880354	-0.31807278
0.46779932	-0.30472214
0.46942407	-0.30221431
0.46127824	-0.31448658
0.36526951	-0.42154348
0.24563882	-0.50133920
0.23233219	-0.50765560
0.23504572	-0.50640428
0.24954071	-0.49940006
0.29873871	-0.47135734
0.42404465	-0.36277912
0.55286226	-0.07593337
0.55793323	-0.01953193
0.55828306	-0.00343717
0.55829405	-0.00044904
0.55807623	-0.01517710
0.53518788	-0.15714534
0.47768896	-0.28895100
0.46990961	-0.30145880
0.47151587	-0.29893908
0.47992306	-0.28521017
0.50615001	-0.23502069
0.55286226	0.07593337
0.50615001	0.23502069
0.47992306	0.28521017
0.47151587	0.29893908
0.46990961	0.30145880
0.47768896	0.28895100
0.53518788	0.15714534
0.55807623	0.01517710
0.55829405	0.00044904
0.55828306	0.00343717
0.55793323	0.01953193
0.45880354	0.31807278
0.42404465	0.36277912
0.29873871	0.47135734
0.24954071	0.49940006
0.23504572	0.50640428
0.23233219	0.50765560
0.24563882	0.50133920
0.36526951	0.42154348
0.46127824	0.31448658
0.46942407	0.30221431
0.46779932	0.30472214
0.22879260	0.50925998
0.21400697	0.51562777
0.16059586	0.53444507
-0.00352003	0.55804137
-0.06006905	0.55503395
-0.07604978	0.55308970
-0.07900906	0.55267533
-0.06439991	0.55455575
0.07938065	0.55210455
0.21802767	0.51394879
0.23151527	0.50802867
-0.07989800	0.55254752
-0.08285415	0.55211138
-0.09873530	0.54947459
-0.15384098	0.53642848
-0.30466118	0.46755120
-0.35060731	0.43444850
-0.36300001	0.42417305
-0.36526549	0.42222455
-0.35399212	0.43170476
-0.23171100	0.50737632
-0.09444515	0.55023589
-0.37693230	0.41182699
-0.36594421	0.42163643
-0.36819529	0.41967132
-0.38012981	0.40886710
-0.41943440	0.36809964
-0.50907455	0.22861683
-0.52983023	0.17592871
-0.53470031	0.16058445
-0.53555271	0.15772046
-0.53119434	0.17179056
-0.46923605	0.30155970


==> Data/Petals/petals_gaussian_n128_t15.txt <==
x	y
-0.50637538	-0.00000000
-0.48975807	0.12949237
-0.48618646	0.14233376
-0.48693898	0.13973674
-0.49074815	0.12567538
-0.50085200	0.07536897
-0.50085200	-0.07536897
-0.49074815	-0.12567538
-0.48693898	-0.13973674
-0.48618646	-0.14233376
-0.48975807	-0.12949237
-0.34200185	-0.37371912
-0.42599008	-0.27376720
-0.48201957	-0.15584729
-0.48595752	-0.14311347
-0.48518652	-0.14570506
-0.48078886	-0.15959362
-0.46209105	-0.20737662
-0.38059597	-0.33418544
-0.34489838	-0.37104334
-0.33409175	-0.38081312
-0.33205464	-0.38259102
-0.07249781	-0.50137834
-0.08566245	-0.49929269
-0.21035594	-0.46061525
-0.32124326	-0.39170654
-0.33144050	-0.38312318
-0.32939078	-0.38488653
-0.31818250	-0.39419278
-0.27661946	-0.42428160
-0.13950341	-0.48690040
-0.08954580	-0.49860766
-0.07517275	-0.50098401
0.20761307	-0.46209603
0.21007655	-0.46098158
0.19787417	-0.46634436
0.07206473	-0.50122121
-0.05847449	-0.50320173
-0.07169346	-0.50149399
-0.06901578	-0.50186925
-0.05455544	-0.50363851
-0.00332315	-0.50648017
0.14588049	-0.48502792
0.19423693	-0.46786757
0.41635081	-0.28858283
0.42448320	-0.27649582
0.42595310	-0.27422642
0.41858714	-0.28533499
0.33160535	-0.38269298
0.22285953	-0.45493393
0.21081575	-0.46064400
0.21327123	-0.45951203
0.22639258	-0.45318258
0.27102824	-0.42787486
0.38494837	-0.32916250
0.50179786	-0.06879032
0.50627625	-0.01767509
0.50658292	-0.00311014
0.50659255	-0.00040631
0.50640165	-0.01373377
0.48586362	-0.14266243
0.43343721	-0.26222782
0.42639244	-0.27354280
0.42784614	-0.27126299
0.43546256	-0.25884437
0.45933008	-0.21342231
0.50179786	0.06879032
0.45933008	0.21342231
0.43546256	0.25884437
0.42784614	0.27126299
0.42639244	0.27354280
0.43343721	0.26222782
0.48586362	0.14266243
0.50640165	0.01373377
0.50659255	0.00040631
0.50658292	0.00311014
0.50627625	0.01767509
0.41635081	0.28858283
0.38494837	0.32916250
0.27102824	0.42787486
0.22639258	0.45318258
0.21327123	0.45951203
0.21081575	0.46064400
0.22285953	0.45493393
0.33160535	0.38269298
0.41858714	0.28533499
0.42595310	0.27422642
0.42448320	0.27649582
0.20761307	0.46209603
0.19423693	0.46786757
0.14588049	0.48502792
-0.00332315	0.50648017
-0.05455544	0.50363851
-0.06901578	0.50186925
-0.07169346	0.50149399
-0.05847449	0.50320173
0.07206473	0.50122121
0.19787417	0.46634436
0.21007655	0.46098158
-0.07249781	0.50137834
-0.07517275	0.50098401
-0.08954580	0.49860766
-0.13950341	0.48690040
-0.27661946	0.42428160
-0.31818250	0.39419278
-0.32939078	0.38488653
-0.33144050	0.38312318
-0.32124326	0.39170654
-0.21035594	0.46061525
-0.08566245	0.49929269
-0.34200185	0.37371912
-0.33205464	0.38259102
-0.33409175	0.38081312
-0.34489838	0.37104334
-0.38059597	0.33418544
-0.46209105	0.20737662
-0.48078886	0.15959362
-0.48518652	0.14570506
-0.48595752	0.14311347
-0.48201957	0.15584729
-0.42599008	0.27376720


==> Data/Petals/petals_gaussian_n128_t16.txt <==
x	y
-0.44861205	-0.00000000
-0.43377616	0.11470092
-0.43061268	0.12606454
-0.43127876	0.12376631
-0.43465415	0.11132328
-0.44365172	0.06679521
-0.44365172	-0.06679521
-0.43465415	-0.11132328
-0.43127876	-0.12376631
-0.43061268	-0.12606454
-0.43377616	-0.11470092
-0.30290373	-0.33100966
-0.37739647	-0.24253798
-0.42692773	-0.13802454
-0.43041007	-0.12675455
-0.42972790	-0.12904806
-0.42584025	-0.14134067
-0.40933579	-0.18366452
-0.33711136	-0.29604794
-0.30546843	-0.32864288
-0.29590167	-0.33728575
-0.29409880	-0.33885903
-0.06421064	-0.44406817
-0.07586150	-0.44222516
-0.18636018	-0.40807187
-0.28453276	-0.34692819
-0.29355531	-0.33932997
-0.29174146	-0.34089058
-0.28182508	-0.34912996
-0.24505865	-0.37581206
-0.12354052	-0.43130753
-0.07929864	-0.44162068
-0.06657788	-0.44371934
0.18388391	-0.40927519
0.18606396	-0.40828881
0.17526622	-0.41303731
0.06384415	-0.44404582
-0.05180065	-0.44568459
-0.06349881	-0.44417052
-0.06112918	-0.44450275
-0.04833244	-0.44607295
-0.00297711	-0.44864193
0.12925356	-0.42963003
0.17204791	-0.41438704
0.36877046	-0.25558844
0.37596386	-0.24488905
0.37726455	-0.24288063
0.37074815	-0.25271302
0.29377841	-0.33903836
0.19737780	-0.40293928
0.18671811	-0.40799006
0.18889119	-0.40698844
0.20050541	-0.40139093
0.24004964	-0.37903116
0.34101054	-0.29154804
0.44449909	-0.06090160
0.44841099	-0.01564232
0.44867794	-0.00275237
0.44868632	-0.00035957
0.44852017	-0.01215414
0.43044011	-0.12638862
0.38389020	-0.23226360
0.37765335	-0.24227565
0.37893995	-0.24025817
0.38568421	-0.22927013
0.40686232	-0.18908067
0.44449909	0.06090160
0.40686232	0.18908067
0.38568421	0.22927013
0.37893995	0.24025817
0.37765335	0.24227565
0.38389020	0.23226360
0.43044011	0.12638862
0.44852017	0.01215414
0.44868632	0.00035957
0.44867794	0.00275237
0.44841099	0.01564232
0.36877046	0.25558844
0.34101054	0.29154804
0.24004964	0.37903116
0.20050541	0.40139093
0.18889119	0.40698844
0.18671811	0.40799006
0.19737780	0.40293928
0.29377841	0.33903836
0.37074815	0.25271302
0.37726455	0.24288063
0.37596386	0.24488905
0.18388391	0.40927519
0.17204791	0.41438704
0.12925356	0.42963003
-0.00297711	0.44864193
-0.04833244	0.44607295
-0.06112918	0.44450275
-0.06349881	0.44417052
-0.05180065	0.44568459
0.06384415	0.44404582
0.17526622	0.41303731
0.18606396	0.40828881
-0.06421064	0.44406817
-0.06657788	0.44371934
-0.07929864	0.44162068
-0.12354052	0.43130753
-0.24505865	0.37581206
-0.28182508	0.34912996
-0.29174146	0.34089058
-0.29355531	0.33932997
-0.28453276	0.34692819
-0.18636018	0.40807187
-0.07586150	0.44222516
-0.30290373	0.33100966
-0.29409880	0.33885903
-0.29590167	0.33728575
-0.30546843	0.32864288
-0.33711136	0.29604794
-0.40933579	0.18366452
-0.42584025	0.14134067
-0.42972790	0.12904806
-0.43041007	0.12675455
-0.42692773	0.13802454
-0.37739647	0.24253798


==> Data/Petals/petals_gaussian_n128_t17.txt <==
x	y
-0.38136739	-0.00000000
-0.36871489	0.09749877
-0.36602537	0.10715625
-0.36659151	0.10520304
-0.36946168	0.09462830
-0.37712744	0.05678483
-0.37712744	-0.05678483
-0.36946168	-0.09462830
-0.36659151	-0.10520304
-0.36602537	-0.10715625
-0.36871489	-0.09749877
-0.25747089	-0.28136350
-0.32082667	-0.20618278
-0.36289452	-0.11732114
-0.36585318	-0.10774268
-0.36527346	-0.10969190
-0.36197087	-0.12013968
-0.34795999	-0.15612004
-0.28655959	-0.25166093
-0.25965103	-0.27935246
-0.25151934	-0.28669676
-0.24998709	-0.28803383
-0.05457968	-0.37746270
-0.06448170	-0.37589731
-0.15842574	-0.34690398
-0.24185770	-0.29489241
-0.24952519	-0.28843407
-0.24798367	-0.28976044
-0.23955686	-0.29676415
-0.20831770	-0.31945791
-0.10501110	-0.36663645
-0.06740300	-0.37538418
-0.05659156	-0.37716629
0.15630364	-0.34788818
0.15815640	-0.34704983
0.14897997	-0.35108638
0.05427424	-0.37748562
-0.04403277	-0.37883743
-0.05397471	-0.37754968
-0.05196082	-0.37783209
-0.04108524	-0.37916811
-0.00253602	-0.38137015
0.10987768	-0.36520750
0.14624500	-0.35223409
0.31346125	-0.21725215
0.31957354	-0.20815804
0.32067893	-0.20645110
0.31514155	-0.21480801
0.24974253	-0.28821825
0.16777225	-0.34250423
0.15871235	-0.34679594
0.16055923	-0.34594472
0.17043065	-0.34118887
0.20405084	-0.32220006
0.28988106	-0.24782774
0.37784926	-0.05176443
0.38115576	-0.01329420
0.38138110	-0.00233918
0.38138817	-0.00030559
0.38124792	-0.01032961
0.36591933	-0.10744361
0.32631077	-0.19742837
0.32100937	-0.20593693
0.32210286	-0.20422234
0.32783602	-0.19488457
0.34585299	-0.16073373
0.37784926	0.05176443
0.34585299	0.16073373
0.32783602	0.19488457
0.32210286	0.20422234
0.32100937	0.20593693
0.32631077	0.19742837
0.36591933	0.10744361
0.38124792	0.01032961
0.38138817	0.00030559
0.38138110	0.00233918
0.38115576	0.01329420
0.31346125	0.21725215
0.28988106	0.24782774
0.20405084	0.32220006
0.17043065	0.34118887
0.16055923	0.34594472
0.15871235	0.34679594
0.16777225	0.34250423
0.24974253	0.28821825
0.31514155	0.21480801
0.32067893	0.20645110
0.31957354	0.20815804
0.15630364	0.34788818
0.14624500	0.35223409
0.10987768	0.36520750
-0.00253602	0.38137015
-0.04108524	0.37916811
-0.05196082	0.37783209
-0.05397471	0.37754968
-0.04403277	0.37883743
0.05427424	0.37748562
0.14897997	0.35108638
0.15815640	0.34704983
-0.05457968	0.37746270
-0.05659156	0.37716629
-0.06740300	0.37538418
-0.10501110	0.36663645
-0.20831770	0.31945791
-0.23955686	0.29676415
-0.24798367	0.28976044
-0.24952519	0.28843407
-0.24185770	0.29489241
-0.15842574	0.34690398
-0.06448170	0.37589731
-0.25747089	0.28136350
-0.24998709	0.28803383
-0.25151934	0.28669676
-0.25965103	0.27935246
-0.28655959	0.25166093
-0.34795999	0.15612004
-0.36197087	0.12013968
-0.36527346	0.10969190
-0.36585318	0.10774268
-0.36289452	0.11732114
-0.32082667	0.20618278


==> Data/Petals/petals_gaussian_n128_t18.txt <==
x	y
-0.29797072	-0.00000000
-0.28807517	0.07617543
-0.28597367	0.08372061
-0.28641600	0.08219460
-0.28865878	0.07393281
-0.29465239	0.04436676
-0.29465239	-0.04436676
-0.28865878	-0.07393281
-0.28641600	-0.08219460
-0.28597367	-0.08372061
-0.28807517	-0.07617543
-0.20116071	-0.21982804
-0.25066892	-0.16109513
-0.28352780	-0.09166235
-0.28583914	-0.08417878
-0.28538623	-0.08570168
-0.28280631	-0.09386448
-0.27186384	-0.12197742
-0.22389088	-0.19662480
-0.20286412	-0.21825695
-0.19651071	-0.22399468
-0.19531358	-0.22503930
-0.04264281	-0.29490960
-0.05037915	-0.29368681
-0.12378151	-0.27104370
-0.18896236	-0.23039798
-0.19495270	-0.22535200
-0.19374834	-0.22638828
-0.18716484	-0.23186046
-0.16276045	-0.24959462
-0.08204560	-0.28645586
-0.05266154	-0.29328606
-0.04421466	-0.29467803
0.12211923	-0.27180318
0.12356675	-0.27114818
0.11639744	-0.27430209
0.04240565	-0.29493781
-0.03440270	-0.29598388
-0.04217016	-0.29497755
-0.04059673	-0.29519821
-0.03209985	-0.29624238
-0.00198176	-0.29796730
0.08584858	-0.28533920
0.11426071	-0.27519891
0.24490599	-0.16973806
0.24968113	-0.16263275
0.25054474	-0.16129914
0.24621867	-0.16782840
0.19512932	-0.22519125
0.13107957	-0.26759698
0.12400111	-0.27094982
0.12544405	-0.27028478
0.13315661	-0.26656944
0.15942612	-0.25173747
0.22648644	-0.19362937
0.29521646	-0.04044358
0.29779535	-0.01038657
0.29797103	-0.00182757
0.29797655	-0.00023876
0.29786720	-0.00807037
0.28590081	-0.08394805
0.25494501	-0.15424994
0.25080290	-0.16089743
0.25165724	-0.15955785
0.25613679	-0.15226259
0.27021734	-0.12558276
0.29521646	0.04044358
0.27021734	0.12558276
0.25613679	0.15226259
0.25165724	0.15955785
0.25080290	0.16089743
0.25494501	0.15424994
0.28590081	0.08394805
0.29786720	0.00807037
0.29797655	0.00023876
0.29797103	0.00182757
0.29779535	0.01038657
0.24490599	0.16973806
0.22648644	0.19362937
0.15942612	0.25173747
0.13315661	0.26656944
0.12544405	0.27028478
0.12400111	0.27094982
0.13107957	0.26759698
0.19512932	0.22519125
0.24621867	0.16782840
0.25054474	0.16129914
0.24968113	0.16263275
0.12211923	0.27180318
0.11426071	0.27519891
0.08584858	0.28533920
-0.00198176	0.29796730
-0.03209985	0.29624238
-0.04059673	0.29519821
-0.04217016	0.29497755
-0.03440270	0.29598388
0.04240565	0.29493781
0.11639744	0.27430209
0.12356675	0.27114818
-0.04264281	0.29490960
-0.04421466	0.29467803
-0.05266154	0.29328606
-0.08204560	0.28645586
-0.16276045	0.24959462
-0.18716484	0.23186046
-0.19374834	0.22638828
-0.19495270	0.22535200
-0.18896236	0.23039798
-0.12378151	0.27104370
-0.05037915	0.29368681
-0.20116071	0.21982804
-0.19531358	0.22503930
-0.19651071	0.22399468
-0.20286412	0.21825695
-0.22389088	0.19662480
-0.27186384	0.12197742
-0.28280631	0.09386448
-0.28538623	0.08570168
-0.28583914	0.08417878
-0.28352780	0.09166235
-0.25066892	0.16109513


==> Data/Petals/petals_gaussian_n128_t19.txt <==
x	y
-0.18629720	-0.00000000
-0.18010885	0.04762600
-0.17879492	0.05234335
-0.17907148	0.05138927
-0.18047375	0.04622389
-0.18422169	0.02773886
-0.18422169	-0.02773886
-0.18047375	-0.04622389
-0.17907148	-0.05138927
-0.17879492	-0.05234335
-0.18010885	-0.04762600
-0.12576865	-0.13743974
-0.15672318	-0.10071987
-0.17726577	-0.05730865
-0.17871081	-0.05262981
-0.17842765	-0.05358194
-0.17681470	-0.05868546
-0.16997391	-0.07626236
-0.13998039	-0.12293318
-0.12683366	-0.13645749
-0.12286137	-0.14004475
-0.12211291	-0.14069786
-0.02666091	-0.18438180
-0.03149779	-0.18361733
-0.07739065	-0.16946189
-0.11814205	-0.14404822
-0.12188728	-0.14089337
-0.12113430	-0.14154127
-0.11701823	-0.14496260
-0.10176061	-0.15605081
-0.05129631	-0.17909709
-0.03292478	-0.18336679
-0.02764366	-0.18423702
0.07635073	-0.16993533
0.07725574	-0.16952581
0.07277340	-0.17149771
0.02651286	-0.18440096
-0.02150908	-0.18505349
-0.02636540	-0.18442429
-0.02538167	-0.18456224
-0.02006930	-0.18521513
-0.00123904	-0.18629423
0.05367400	-0.17839893
0.07143749	-0.17205844
0.15311886	-0.10612275
0.15610430	-0.10168038
0.15664424	-0.10084658
0.15393954	-0.10492879
0.12199872	-0.14079403
0.08195288	-0.16730558
0.07752731	-0.16940179
0.07842946	-0.16898601
0.08325149	-0.16666317
0.09967592	-0.15739056
0.14160318	-0.12106038
0.18457436	-0.02528601
0.18618607	-0.00649383
0.18629585	-0.00114262
0.18629930	-0.00014927
0.18623097	-0.00504571
0.17875085	-0.05248599
0.15939538	-0.09643934
0.15680565	-0.10059543
0.15733979	-0.09975791
0.16014052	-0.09519683
0.16894448	-0.07851649
0.18457436	0.02528601
0.16894448	0.07851649
0.16014052	0.09519683
0.15733979	0.09975791
0.15680565	0.10059543
0.15939538	0.09643934
0.17875085	0.05248599
0.18623097	0.00504571
0.18629930	0.00014927
0.18629585	0.00114262
0.18618607	0.00649383
0.15311886	0.10612275
0.14160318	0.12106038
0.09967592	0.15739056
0.08325149	0.16666317
0.07842946	0.16898601
0.07752731	0.16940179
0.08195288	0.16730558
0.12199872	0.14079403
0.15393954	0.10492879
0.15664424	0.10084658
0.15610430	0.10168038
0.07635073	0.16993533
0.07143749	0.17205844
0.05367400	0.17839893
-0.00123904	0.18629423
-0.02006930	0.18521513
-0.02538167	0.18456224
-0.02636540	0.18442429
-0.02150908	0.18505349
0.02651286	0.18440096
0.07277340	0.17149771
0.07725574	0.16952581
-0.02666091	0.18438180
-0.02764366	0.18423702
-0.03292478	0.18336679
-0.05129631	0.17909709
-0.10176061	0.15605081
-0.11701823	0.14496260
-0.12113430	0.14154127
-0.12188728	0.14089337
-0.11814205	0.14404822
-0.07739065	0.16946189
-0.03149779	0.18361733
-0.12576865	0.13743974
-0.12211291	0.14069786
-0.12286137	0.14004475
-0.12683366	0.13645749
-0.13998039	0.12293318
-0.16997391	0.07626236
-0.17681470	0.05868546
-0.17842765	0.05358194
-0.17871081	0.05262981
-0.17726577	0.05730865
-0.15672318	0.10071987


==> Data/Petals/petals_gaussian_n128_t20.txt <==
x	y
-0.05632503	-0.00000000
-0.05445399	0.01439921
-0.05405673	0.01582545
-0.05414035	0.01553700
-0.05456431	0.01397530
-0.05569749	0.00838655
-0.05569749	-0.00838655
-0.05456431	-0.01397530
-0.05414035	-0.01553700
-0.05405673	-0.01582545
-0.05445399	-0.01439921
-0.03802481	-0.04155344
-0.04738363	-0.03045161
-0.05359441	-0.01732666
-0.05403130	-0.01591206
-0.05394569	-0.01619993
-0.05345804	-0.01774292
-0.05138982	-0.02305712
-0.04232160	-0.03716755
-0.03834680	-0.04125646
-0.03714582	-0.04234103
-0.03691953	-0.04253849
-0.00806064	-0.05574587
-0.00952302	-0.05551474
-0.02339826	-0.05123505
-0.03571899	-0.04355144
-0.03685132	-0.04259760
-0.03662366	-0.04279349
-0.03537921	-0.04382789
-0.03076625	-0.04718032
-0.01550890	-0.05414812
-0.00995445	-0.05543899
-0.00835776	-0.05570209
0.02308383	-0.05137813
0.02335745	-0.05125432
0.02200226	-0.05185050
0.00801589	-0.05575172
-0.00650304	-0.05594894
-0.00797130	-0.05575871
-0.00767388	-0.05580042
-0.00606774	-0.05599782
-0.00037461	-0.05632410
0.01622777	-0.05393704
0.02159836	-0.05202003
0.04629385	-0.03208508
0.04719647	-0.03074197
0.04735971	-0.03048989
0.04654198	-0.03172410
0.03688505	-0.04256762
0.02477758	-0.05058306
0.02343955	-0.05121682
0.02371231	-0.05109111
0.02517020	-0.05038883
0.03013597	-0.04758538
0.04281223	-0.03660133
0.05580411	-0.00764496
0.05629137	-0.00196334
0.05632456	-0.00034546
0.05632560	-0.00004513
0.05630494	-0.00152552
0.05404347	-0.01586859
0.04819149	-0.02915740
0.04740851	-0.03041395
0.04757000	-0.03016074
0.04841678	-0.02878174
0.05107858	-0.02373863
0.05580411	0.00764496
0.05107858	0.02373863
0.04841678	0.02878174
0.04757000	0.03016074
0.04740851	0.03041395
0.04819149	0.02915740
0.05404347	0.01586859
0.05630494	0.00152552
0.05632560	0.00004513
0.05632456	0.00034546
0.05629137	0.00196334
0.04629385	0.03208508
0.04281223	0.03660133
0.03013597	0.04758538
0.02517020	0.05038883
0.02371231	0.05109111
0.02343955	0.05121682
0.02477758	0.05058306
0.03688505	0.04256762
0.04654198	0.03172410
0.04735971	0.03048989
0.04719647	0.03074197
0.02308383	0.05137813
0.02159836	0.05202003
0.01622777	0.05393704
-0.00037461	0.05632410
-0.00606774	0.05599782
-0.00767388	0.05580042
-0.00797130	0.05575871
-0.00650304	0.05594894
0.00801589	0.05575172
0.02200226	0.05185050
0.02335745	0.05125432
-0.00806064	0.05574587
-0.00835776	0.05570209
-0.00995445	0.05543899
-0.01550890	0.05414812
-0.03076625	0.04718032
-0.03537921	0.04382789
-0.03662366	0.04279349
-0.03685132	0.04259760
-0.03571899	0.04355144
-0.02339826	0.05123505
-0.00952302	0.05551474
-0.03802481	0.04155344
-0.03691953	0.04253849
-0.03714582	0.04234103
-0.03834680	0.04125646
-0.04232160	0.03716755
-0.05138982	0.02305712
-0.05345804	0.01774292
-0.05394569	0.01619993
-0.05403130	0.01591206
-0.05359441	0.01732666
-0.04738363	0.03045161


==> Data/Petals/petals_gaussian_n128_t21.txt <==
x	y
-0.00163303	-0.00000000
-0.00157878	0.00041748
-0.00156726	0.00045883
-0.00156969	0.00045046
-0.00158198	0.00040518
-0.00161483	0.00024315
-0.00161483	-0.00024315
-0.00158198	-0.00040518
-0.00156969	-0.00045046
-0.00156726	-0.00045883
-0.00157878	-0.00041748
-0.00110245	-0.00120476
-0.00137379	-0.00088288
-0.00155386	-0.00050235
-0.00156652	-0.00046134
-0.00156404	-0.00046968
-0.00154990	-0.00051442
-0.00148994	-0.00066849
-0.00122703	-0.00107760
-0.00111179	-0.00119614
-0.00107697	-0.00122759
-0.00107040	-0.00123331
-0.00023370	-0.00161623
-0.00027610	-0.00160953
-0.00067838	-0.00148545
-0.00103560	-0.00126268
-0.00106843	-0.00123503
-0.00106183	-0.00124071
-0.00102575	-0.00127070
-0.00089200	-0.00136789
-0.00044965	-0.00156991
-0.00028861	-0.00160734
-0.00024232	-0.00161497
0.00066927	-0.00148960
0.00067720	-0.00148601
0.00063791	-0.00150330
0.00023240	-0.00161640
-0.00018854	-0.00162212
-0.00023111	-0.00161661
-0.00022249	-0.00161782
-0.00017592	-0.00162354
-0.00001086	-0.00163300
0.00047049	-0.00156379
0.00062620	-0.00150821
0.00134219	-0.00093024
0.00136836	-0.00089130
0.00137310	-0.00088399
0.00134939	-0.00091977
0.00106940	-0.00123416
0.00071837	-0.00146655
0.00067958	-0.00148492
0.00068749	-0.00148128
0.00072976	-0.00146092
0.00087373	-0.00137964
0.00124125	-0.00106118
0.00161792	-0.00022165
0.00163205	-0.00005692
0.00163301	-0.00001002
0.00163304	-0.00000131
0.00163244	-0.00004423
0.00156688	-0.00046008
0.00139721	-0.00084536
0.00137451	-0.00088179
0.00137919	-0.00087445
0.00140374	-0.00083447
0.00148092	-0.00068825
0.00161792	0.00022165
0.00148092	0.00068825
0.00140374	0.00083447
0.00137919	0.00087445
0.00137451	0.00088179
0.00139721	0.00084536
0.00156688	0.00046008
0.00163244	0.00004423
0.00163304	0.00000131
0.00163301	0.00001002
0.00163205	0.00005692
0.00134219	0.00093024
0.00124125	0.00106118
0.00087373	0.00137964
0.00072976	0.00146092
0.00068749	0.00148128
0.00067958	0.00148492
0.00071837	0.00146655
0.00106940	0.00123416
0.00134939	0.00091977
0.00137310	0.00088399
0.00136836	0.00089130
0.00066927	0.00148960
0.00062620	0.00150821
0.00047049	0.00156379
-0.00001086	0.00163300
-0.00017592	0.00162354
-0.00022249	0.00161782
-0.00023111	0.00161661
-0.00018854	0.00162212
0.00023240	0.00161640
0.00063791	0.00150330
0.00067720	0.00148601
-0.00023370	0.00161623
-0.00024232	0.00161497
-0.00028861	0.00160734
-0.00044965	0.00156991
-0.00089200	0.00136789
-0.00102575	0.00127070
-0.00106183	0.00124071
-0.00106843	0.00123503
-0.00103560	0.00126268
-0.00067838	0.00148545
-0.00027610	0.00160953
-0.00110245	0.00120476
-0.00107040	0.00123331
-0.00107697	0.00122759
-0.00111179	0.00119614
-0.00122703	0.00107760
-0.00148994	0.00066849
-0.00154990	0.00051442
-0.00156404	0.00046968
-0.00156652	0.00046134
-0.00155386	0.00050235
-0.00137379	0.00088288


==> Data/Petals/petals_gaussian_n128_t22.txt <==
x	y
-0.00000004	-0.00000000
-0.00000004	0.00000001
-0.00000004	0.00000001
-0.00000004	0.00000001
-0.00000004	0.00000001
-0.00000004	0.00000001
-0.00000004	-0.00000001
-0.00000004	-0.00000001
-0.00000004	-0.00000001
-0.00000004	-0.00000001
-0.00000004	-0.00000001
-0.00000003	-0.00000003
-0.00000003	-0.00000002
-0.00000004	-0.00000001
-0.00000004	-0.00000001
-0.00000004	-0.00000001
-0.00000004	-0.00000001
-0.00000004	-0.00000002
-0.00000003	-0.00000003
-0.00000003	-0.00000003
-0.00000003	-0.00000003
-0.00000003	-0.00000003
-0.00000001	-0.00000004
-0.00000001	-0.00000004
-0.00000002	-0.00000004
-0.00000003	-0.00000003
-0.00000003	-0.00000003
-0.00000003	-0.00000003
-0.00000003	-0.00000003
-0.00000002	-0.00000003
-0.00000001	-0.00000004
-0.00000001	-0.00000004
-0.00000001	-0.00000004
0.00000002	-0.00000004
0.00000002	-0.00000004
0.00000002	-0.00000004
0.00000001	-0.00000004
-0.00000000	-0.00000004
-0.00000001	-0.00000004
-0.00000001	-0.00000004
-0.00000000	-0.00000004
-0.00000000	-0.00000004
0.00000001	-0.00000004
0.00000002	-0.00000004
0.00000003	-0.00000002
0.00000003	-0.00000002
0.00000003	-0.00000002
0.00000003	-0.00000002
0.00000003	-0.00000003
0.00000002	-0.00000004
0.00000002	-0.00000004
0.00000002	-0.00000004
0.00000002	-0.00000004
0.00000002	-0.00000003
0.00000003	-0.00000003
0.00000004	-0.00000001
0.00000004	-0.00000000
0.00000004	-0.00000000
0.00000004	-0.00000000
0.00000004	-0.00000000
0.00000004	-0.00000001
0.00000003	-0.00000002
0.00000003	-0.00000002
0.00000003	-0.00000002
0.00000003	-0.00000002
0.00000004	-0.00000002
0.00000004	0.00000001
0.00000004	0.00000002
0.00000003	0.00000002
0.00000003	0.00000002
0.00000003	0.00000002
0.00000003	0.00000002
0.00000004	0.00000001
0.00000004	0.00000000
0.00000004	0.00000000
0.00000004	0.00000000
0.00000004	0.00000000
0.00000003	0.00000002
0.00000003	0.00000003
0.00000002	0.00000003
0.00000002	0.00000004
0.00000002	0.00000004
0.00000002	0.00000004
0.00000002	0.00000004
0.00000003	0.00000003
0.00000003	0.00000002
0.00000003	0.00000002
0.00000003	0.00000002
0.00000002	0.00000004
0.00000002	0.00000004
0.00000001	0.00000004
-0.00000000	0.00000004
-0.00000000	0.00000004
-0.00000001	0.00000004
-0.00000001	0.00000004
-0.00000000	0.00000004
0.00000001	0.00000004
0.00000002	0.00000004
0.00000002	0.00000004
-0.00000001	0.00000004
-0.00000001	0.00000004
-0.00000001	0.00000004
-0.00000001	0.00000004
-0.00000002	0.00000003
-0.00000003	0.00000003
-0.00000003	0.00000003
-0.00000003	0.00000003
-0.00000003	0.00000003
-0.00000002	0.00000004
-0.00000001	0.00000004
-0.00000003	0.00000003
-0.00000003	0.00000003
-0.00000003	0.00000003
-0.00000003	0.00000003
-0.00000003	0.00000003
-0.00000004	0.00000002
-0.00000004	0.00000001
-0.00000004	0.00000001
-0.00000004	0.00000001
-0.00000004	0.00000001
-0.00000003	0.00000002


==> Data/Petals/petals_gaussian_n128_t23.txt <==
x	y
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000


==> Data/Petals/petals_gaussian_n128_t24.txt <==
x	y
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000


==> Data/Petals/petals_gaussian_n128_t25.txt <==
x	y
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000
-0.00000000	-0.00000000


==> Data/Petals/petals_gaussian_n128_total_persistence.txt <==
time	total_persistence
0.00000000	0.00000000
1.00000000	0.00000000
2.00000000	0.00000000
3.00000000	0.00000000
4.00000000	0.00000000
5.00000000	0.00000000
6.00000000	0.00000000
7.00000000	0.00000000
8.00000000	0.00000000
9.00000000	0.00000000
10.00000000	0.00000000
11.00000000	0.00000000
12.00000000	0.00000000
13.00000000	0.00000000
14.00000000	0.06194690
15.00000000	0.06194690
16.00000000	0.06194690
17.00000000	0.06194690
18.00000000	0.06194690
19.00000000	0.06194690
20.00000000	0.23893805
21.00000000	0.42477876
22.00000000	1.00000000
23.00000000	1.00000000
24.00000000	1.00000000
25.00000000	1.00000000


==> Data/Petals/petals_laplacian_n128_t000.txt <==
x	y
-0.71826744	0.00000000
-0.76299149	0.15231612
-0.88296407	0.25627295
-1.04009472	0.27886493
-1.18449559	0.21291926
-1.27032041	0.07937323
-1.27032041	-0.07937323
-1.18449559	-0.21291926
-1.04009472	-0.27886493
-0.88296407	-0.25627295
-0.76299149	-0.15231612
-0.55952098	-0.54064082
-0.60424502	-0.38832470
-0.72421760	-0.28436787
-0.88134826	-0.26177589
-1.02574912	-0.32772156
-1.11157394	-0.46126758
-1.11157394	-0.62001405
-1.02574912	-0.75356008
-0.88134826	-0.81950574
-0.72421760	-0.79691377
-0.60424502	-0.69295694
-0.13368246	-0.90963200
-0.17840650	-0.75731588
-0.29837908	-0.65335905
-0.45550974	-0.63076707
-0.59991060	-0.69671274
-0.68573542	-0.83025876
-0.68573542	-0.98900523
-0.59991060	-1.12255126
-0.45550974	-1.18849692
-0.29837908	-1.16590494
-0.17840650	-1.06194812
0.42404740	-0.98982144
0.37932335	-0.83750532
0.25935077	-0.73354849
0.10222012	-0.71095652
-0.04218075	-0.77690218
-0.12800557	-0.91044821
-0.12800557	-1.06919468
-0.04218075	-1.20274070
0.10222012	-1.26868637
0.25935077	-1.24609439
0.37932335	-1.14213756
0.93659329	-0.75574957
0.89186924	-0.60343345
0.77189667	-0.49947663
0.61476601	-0.47688465
0.47036514	-0.54283031
0.38454033	-0.67637634
0.38454033	-0.83512281
0.47036514	-0.96866883
0.61476601	-1.03461450
0.77189667	-1.01202252
0.89186924	-0.90806569
1.24122553	-0.28173256
1.19650148	-0.12941644
1.07652891	-0.02545961
0.91939825	-0.00286763
0.77499738	-0.06881330
0.68917256	-0.20235932
0.68917256	-0.36110579
0.77499738	-0.49465182
0.91939825	-0.56059748
1.07652891	-0.53800550
1.19650148	-0.43404868
1.24122553	0.28173256
1.19650148	0.43404868
1.07652891	0.53800550
0.91939825	0.56059748
0.77499738	0.49465182
0.68917256	0.36110579
0.68917256	0.20235932
0.77499738	0.06881330
0.91939825	0.00286763
1.07652891	0.02545961
1.19650148	0.12941644
0.93659329	0.75574957
0.89186924	0.90806569
0.77189667	1.01202252
0.61476601	1.03461450
0.47036514	0.96866883
0.38454033	0.83512281
0.38454033	0.67637634
0.47036514	0.54283031
0.61476601	0.47688465
0.77189667	0.49947663
0.89186924	0.60343345
0.42404740	0.98982144
0.37932335	1.14213756
0.25935077	1.24609439
0.10222012	1.26868637
-0.04218075	1.20274070
-0.12800557	1.06919468
-0.12800557	0.91044821
-0.04218075	0.77690218
0.10222012	0.71095652
0.25935077	0.73354849
0.37932335	0.83750532
-0.13368246	0.90963200
-0.17840650	1.06194812
-0.29837908	1.16590494
-0.45550974	1.18849692
-0.59991060	1.12255126
-0.68573542	0.98900523
-0.68573542	0.83025876
-0.59991060	0.69671274
-0.45550974	0.63076707
-0.29837908	0.65335905
-0.17840650	0.75731588
-0.55952098	0.54064082
-0.60424502	0.69295694
-0.72421760	0.79691377
-0.88134826	0.81950574
-1.02574912	0.75356008
-1.11157394	0.62001405
-1.11157394	0.46126758
-1.02574912	0.32772156
-0.88134826	0.26177589
-0.72421760	0.28436787
-0.60424502	0.38832470


==> Data/Petals/petals_laplacian_n128_t001.txt <==
x	y
-0.73671638	-0.00000000
-0.77403639	0.15424835
-0.88643850	0.25752568
-1.02152704	0.29204512
-1.15914729	0.20829501
-1.25078331	0.06296660
-1.25078331	-0.06296660
-1.15914729	-0.20829501
-1.02152704	-0.29204512
-0.88643850	-0.25752568
-0.77403639	-0.15424835
-0.56350489	-0.56005015
-0.62104624	-0.41063875
-0.75551720	-0.26737312
-0.88576979	-0.25923283
-1.01921184	-0.31941269
-1.09510881	-0.46278466
-1.09197688	-0.59880881
-1.00505386	-0.73378479
-0.85829496	-0.80360118
-0.71928012	-0.80189362
-0.59809789	-0.68917595
-0.13143374	-0.91636067
-0.16119473	-0.78303988
-0.31428384	-0.67147025
-0.46586652	-0.63885682
-0.59720951	-0.69055856
-0.69751380	-0.82598234
-0.67330591	-0.96082677
-0.58002476	-1.10120152
-0.44102453	-1.16758662
-0.29801564	-1.14881236
-0.16691449	-1.04929182
0.43902006	-0.97627288
0.38012756	-0.83838301
0.25992248	-0.74430820
0.10761244	-0.72994190
-0.05236363	-0.79207989
-0.12974419	-0.91737074
-0.14139244	-1.04965433
-0.04387420	-1.18052706
0.10806570	-1.24712195
0.24044387	-1.22678646
0.37229381	-1.11024148
0.91932662	-0.74010600
0.89381387	-0.60093887
0.77073360	-0.49477084
0.64265705	-0.47666778
0.49108022	-0.56185024
0.37510168	-0.71187799
0.38145892	-0.83658796
0.46385648	-0.96519803
0.60820854	-1.01654088
0.74933297	-0.99267439
0.87429766	-0.88395793
1.22028017	-0.27633077
1.17917082	-0.12689251
1.06176591	-0.01227934
0.92593888	-0.00091834
0.79335489	-0.05304621
0.70653859	-0.21309027
0.69781107	-0.36149941
0.77105233	-0.49324058
0.90971245	-0.57483790
1.04711550	-0.52708244
1.17783588	-0.41068845
1.22028017	0.27633077
1.17783588	0.41068845
1.04711550	0.52708244
0.90971245	0.57483790
0.77105233	0.49324058
0.69781107	0.36149941
0.70653859	0.21309027
0.79335489	0.05304621
0.92593888	0.00091834
1.06176591	0.01227934
1.17917082	0.12689251
0.91932662	0.74010600
0.87429766	0.88395793
0.74933297	0.99267439
0.60820854	1.01654088
0.46385648	0.96519803
0.38145892	0.83658796
0.37510168	0.71187799
0.49108022	0.56185024
0.64265705	0.47666778
0.77073360	0.49477084
0.89381387	0.60093887
0.43902006	0.97627288
0.37229381	1.11024148
0.24044387	1.22678646
0.10806570	1.24712195
-0.04387420	1.18052706
-0.14139244	1.04965433
-0.12974419	0.91737074
-0.05236363	0.79207989
0.10761244	0.72994190
0.25992248	0.74430820
0.38012756	0.83838301
-0.13143374	0.91636067
-0.16691449	1.04929182
-0.29801564	1.14881236
-0.44102453	1.16758662
-0.58002476	1.10120152
-0.67330591	0.96082677
-0.69751380	0.82598234
-0.59720951	0.69055856
-0.46586652	0.63885682
-0.31428384	0.67147025
-0.16119473	0.78303988
-0.56350489	0.56005015
-0.59809789	0.68917595
-0.71928012	0.80189362
-0.85829496	0.80360118
-1.00505386	0.73378479
-1.09197688	0.59880881
-1.09510881	0.46278466
-1.01921184	0.31941269
-0.88576979	0.25923283
-0.75551720	0.26737312
-0.62104624	0.41063875


==> Data/Petals/petals_laplacian_n128_t002.txt <==
x	y
-0.75687426	0.00000000
-0.78911324	0.15736075
-0.88875885	0.25683086
-1.00626311	0.29990995
-1.13251951	0.20577440
-1.23185446	0.04387498
-1.23185446	-0.04387498
-1.13251951	-0.20577440
-1.00626311	-0.29990995
-0.88875885	-0.25683086
-0.78911324	-0.15736075
-0.56881351	-0.58623461
-0.63261645	-0.43431752
-0.79352816	-0.24614659
-0.88841201	-0.25731663
-1.00923564	-0.31365065
-1.07719201	-0.46462846
-1.07254978	-0.57545823
-0.98487498	-0.71371331
-0.82950380	-0.79030969
-0.71756949	-0.80381727
-0.59140151	-0.68438414
-0.13107006	-0.92250308
-0.14088745	-0.81648642
-0.33603888	-0.68607956
-0.48300951	-0.64887484
-0.59143512	-0.68494353
-0.70202919	-0.81823882
-0.66387952	-0.93148377
-0.55903432	-1.08151615
-0.42455909	-1.14621708
-0.29948120	-1.13145177
-0.15922962	-1.03280544
0.44965105	-0.96378598
0.37912506	-0.83994198
0.26379233	-0.75863319
0.11851164	-0.74949935
-0.06434017	-0.81237175
-0.13062850	-0.92287767
-0.14819888	-1.02986556
-0.04720181	-1.15719526
0.11583139	-1.22506708
0.21797248	-1.20935760
0.36972879	-1.07586434
0.90130760	-0.71931787
0.89113310	-0.60024428
0.76860160	-0.49104003
0.67624221	-0.47382078
0.51100696	-0.57627609
0.36139643	-0.75179976
0.37921135	-0.83918716
0.46144030	-0.95929230
0.59930109	-0.99747577
0.72300985	-0.97414753
0.85730729	-0.85915995
1.19823548	-0.27087845
1.16164552	-0.12555132
1.04269824	-0.00493241
0.93315996	-0.00026931
0.81728741	-0.03509576
0.72220318	-0.22814093
0.71037785	-0.36764510
0.76832626	-0.49046796
0.89825958	-0.58590826
1.01545741	-0.52043554
1.16177447	-0.38381122
1.19823548	0.27087845
1.16177447	0.38381122
1.01545741	0.52043554
0.89825958	0.58590826
0.76832626	0.49046796
0.71037785	0.36764510
0.72220318	0.22814093
0.81728741	0.03509576
0.93315996	0.00026931
1.04269824	0.00493241
1.16164552	0.12555132
0.90130760	0.71931787
0.85730729	0.85915995
0.72300985	0.97414753
0.59930109	0.99747577
0.46144030	0.95929230
0.37921135	0.83918716
0.36139643	0.75179976
0.51100696	0.57627609
0.67624221	0.47382078
0.76860160	0.49104003
0.89113310	0.60024428
0.44965105	0.96378598
0.36972879	1.07586434
0.21797248	1.20935760
0.11583139	1.22506708
-0.04720181	1.15719526
-0.14819888	1.02986556
-0.13062850	0.92287767
-0.06434017	0.81237175
0.11851164	0.74949935
0.26379233	0.75863319
0.37912506	0.83994198
-0.13107006	0.92250308
-0.15922962	1.03280544
-0.29948120	1.13145177
-0.42455909	1.14621708
-0.55903432	1.08151615
-0.66387952	0.93148377
-0.70202919	0.81823882
-0.59143512	0.68494353
-0.48300951	0.64887484
-0.33603888	0.68607956
-0.14088745	0.81648642
-0.56881351	0.58623461
-0.59140151	0.68438414
-0.71756949	0.80381727
-0.82950380	0.79030969
-0.98487498	0.71371331
-1.07254978	0.57545823
-1.07719201	0.46462846
-1.00923564	0.31365065
-0.88841201	0.25731663
-0.79352816	0.24614659
-0.63261645	0.43431752


==> Data/Petals/petals_laplacian_n128_t003.txt <==
x	y
-0.78012443	0.00000000
-0.81096428	0.16121864
-0.89398161	0.25331794
-0.99400575	0.30275179
-1.10166323	0.20685235
-1.21310386	0.02462393
-1.21310386	-0.02462393
-1.10166323	-0.20685235
-0.99400575	-0.30275179
-0.89398161	-0.25331794
-0.81096428	-0.16121864
-0.57509375	-0.61790846
-0.64176263	-0.46193546
-0.83037923	-0.22663359
-0.89392505	-0.25343017
-0.99739144	-0.30994660
-1.05741046	-0.46561647
-1.05294154	-0.54976623
-0.96405732	-0.69262668
-0.79763453	-0.77967541
-0.71242861	-0.80058991
-0.58443641	-0.68064466
-0.13056398	-0.92864084
-0.12280653	-0.85612962
-0.36777203	-0.69796383
-0.50723403	-0.66091736
-0.58451997	-0.68090834
-0.70191370	-0.80846995
-0.65691877	-0.89821373
-0.53596837	-1.06326175
-0.40603614	-1.12442159
-0.30279782	-1.11397096
-0.15394860	-1.01506101
0.45683842	-0.95247523
0.37654297	-0.84607833
0.27183260	-0.77771647
0.13718621	-0.77089730
-0.07585870	-0.84074587
-0.13046574	-0.92880430
-0.14911560	-1.01091791
-0.05387347	-1.13148392
0.12481594	-1.20293271
0.19234529	-1.19366594
0.37263259	-1.03564385
0.88422652	-0.69337171
0.88285761	-0.60072655
0.76820362	-0.48709288
0.71197309	-0.46926156
0.53239307	-0.58824558
0.34513695	-0.78877781
0.37638139	-0.84570361
0.46225955	-0.95109031
0.58683791	-0.97724970
0.69146046	-0.95599527
0.83995559	-0.83216542
1.17529342	-0.26511388
1.14406816	-0.12613181
1.02055462	-0.00173260
0.94061911	-0.00007315
0.84882000	-0.01816994
0.73764783	-0.25150885
0.72719053	-0.38023075
0.76791605	-0.48678200
0.88519940	-0.59340531
0.97887513	-0.51796155
1.14775040	-0.35180116
1.17529342	0.26511388
1.14775040	0.35180116
0.97887513	0.51796155
0.88519940	0.59340531
0.76791605	0.48678200
0.72719053	0.38023075
0.73764783	0.25150885
0.84882000	0.01816994
0.94061911	0.00007315
1.02055462	0.00173260
1.14406816	0.12613181
0.88422652	0.69337171
0.83995559	0.83216542
0.69146046	0.95599527
0.58683791	0.97724970
0.46225955	0.95109031
0.37638139	0.84570361
0.34513695	0.78877781
0.53239307	0.58824558
0.71197309	0.46926156
0.76820362	0.48709288
0.88285761	0.60072655
0.45683842	0.95247523
0.37263259	1.03564385
0.19234529	1.19366594
0.12481594	1.20293271
-0.05387347	1.13148392
-0.14911560	1.01091791
-0.13046574	0.92880430
-0.07585870	0.84074587
0.13718621	0.77089730
0.27183260	0.77771647
0.37654297	0.84607833
-0.13056398	0.92864084
-0.15394860	1.01506101
-0.30279782	1.11397096
-0.40603614	1.12442159
-0.53596837	1.06326175
-0.65691877	0.89821373
-0.70191370	0.80846995
-0.58451997	0.68090834
-0.50723403	0.66091736
-0.36777203	0.69796383
-0.12280653	0.85612962
-0.57509375	0.61790846
-0.58443641	0.68064466
-0.71242861	0.80058991
-0.79763453	0.77967541
-0.96405732	0.69262668
-1.05294154	0.54976623
-1.05741046	0.46561647
-0.99739144	0.30994660
-0.89392505	0.25343017
-0.83037923	0.22663359
-0.64176263	0.46193546


==> Data/Petals/petals_laplacian_n128_t004.txt <==
x	y
-0.80781068	0.00000000
-0.83941389	0.16404252
-0.90373372	0.24686516
-0.98272425	0.30111625
-1.06253891	0.21387102
-1.19374940	0.00979512
-1.19374940	-0.00979512
-1.06253891	-0.21387102
-0.98272425	-0.30111625
-0.90373372	-0.24686516
-0.83941389	-0.16404252
-0.58050651	-0.65002087
-0.65146785	-0.49444426
-0.86330343	-0.21508419
-0.90373059	-0.24689726
-0.98514199	-0.30529156
-1.03536285	-0.46380752
-1.03368885	-0.52163813
-0.94161616	-0.66999575
-0.76182787	-0.77097971
-0.70351522	-0.79220294
-0.58244885	-0.68079643
-0.12754602	-0.93753463
-0.11313063	-0.89416566
-0.40702607	-0.70908937
-0.53583273	-0.67571290
-0.58251645	-0.68091571
-0.69740836	-0.79610912
-0.65314799	-0.85890687
-0.50968022	-1.04668821
-0.38579110	-1.10174902
-0.30732769	-1.09657669
-0.14834602	-0.99804630
0.46113043	-0.94099028
0.37245077	-0.85673136
0.28108619	-0.80141928
0.16286408	-0.79516598
-0.08468792	-0.87823431
-0.12753119	-0.93758773
-0.14586642	-0.99500834
-0.06690583	-1.10128044
0.13258188	-1.18176477
0.16652857	-1.17819508
0.38228613	-0.98723362
0.86799285	-0.66305463
0.86923410	-0.59988546
0.77179116	-0.48317252
0.74361099	-0.46554602
0.55661314	-0.59988859
0.33715051	-0.81851938
0.37229347	-0.85654131
0.46381573	-0.94072407
0.56873186	-0.95536181
0.65267099	-0.93914000
0.82241607	-0.80132484
1.15180799	-0.25793121
1.12715707	-0.12833581
0.99823949	-0.00054778
0.94839048	-0.00001860
0.88806452	-0.00679340
0.75503065	-0.28627487
0.74624094	-0.39849607
0.77159522	-0.48294944
0.86961212	-0.59599616
0.93573515	-0.52018910
1.13584124	-0.31513158
1.15180799	0.25793121
1.13584124	0.31513158
0.93573515	0.52018910
0.86961212	0.59599616
0.77159522	0.48294944
0.74624094	0.39849607
0.75503065	0.28627487
0.88806452	0.00679340
0.94839048	0.00001860
0.99823949	0.00054778
1.12715707	0.12833581
0.86799285	0.66305463
0.82241607	0.80132484
0.65267099	0.93914000
0.56873186	0.95536181
0.46381573	0.94072407
0.37229347	0.85654131
0.33715051	0.81851938
0.55661314	0.59988859
0.74361099	0.46554602
0.77179116	0.48317252
0.86923410	0.59988546
0.46113043	0.94099028
0.38228613	0.98723362
0.16652857	1.17819508
0.13258188	1.18176477
-0.06690583	1.10128044
-0.14586642	0.99500834
-0.12753119	0.93758773
-0.08468792	0.87823431
0.16286408	0.79516598
0.28108619	0.80141928
0.37245077	0.85673136
-0.12754602	0.93753463
-0.14834602	0.99804630
-0.30732769	1.09657669
-0.38579110	1.10174902
-0.50968022	1.04668821
-0.65314799	0.85890687
-0.69740836	0.79610912
-0.58251645	0.68091571
-0.53583273	0.67571290
-0.40702607	0.70908937
-0.11313063	0.89416566
-0.58050651	0.65002087
-0.58244885	0.68079643
-0.70351522	0.79220294
-0.76182787	0.77097971
-0.94161616	0.66999575
-1.03368885	0.52163813
-1.03536285	0.46380752
-0.98514199	0.30529156
-0.90373059	0.24689726
-0.86330343	0.21508419
-0.65146785	0.49444426


==> Data/Petals/petals_laplacian_n128_t005.txt <==
x	y
-0.84039070	0.00000000
-0.87117330	0.16805346
-0.91684660	0.23993720
-0.97217802	0.29490947
-1.01401076	0.22878657
-1.17337090	0.00244389
-1.17337090	-0.00244389
-1.01401076	-0.22878657
-0.97217802	-0.29490947
-0.91684660	-0.23993720
-0.87117330	-0.16805346
-0.58889155	-0.67626490
-0.66181103	-0.53409514
-0.89432024	-0.21001372
-0.91685033	-0.23995049
-0.97358259	-0.29756641
-1.01457517	-0.45688681
-1.01232266	-0.49158196
-0.91795689	-0.64560339
-0.72213400	-0.76288061
-0.68992988	-0.77794584
-0.58686216	-0.68716305
-0.12331823	-0.95029629
-0.11104872	-0.92890780
-0.45451175	-0.72116249
-0.56445905	-0.69001946
-0.58688934	-0.68721051
-0.68695438	-0.77951463
-0.65229470	-0.81267125
-0.47915090	-1.03269887
-0.36541986	-1.07942818
-0.31163681	-1.07921452
-0.14144833	-0.98512183
0.46104257	-0.92791906
0.36981803	-0.86743907
0.29370584	-0.82663478
0.19683880	-0.82321325
-0.09521410	-0.92019206
-0.12331983	-0.95031488
-0.13994603	-0.98340891
-0.08987821	-1.06435117
0.13552273	-1.16288778
0.14667011	-1.16052158
0.39729873	-0.93883600
0.85005927	-0.63109113
0.85042061	-0.59454659
0.77936507	-0.48145936
0.76739444	-0.46559107
0.58572693	-0.61328383
0.33753875	-0.84225833
0.36969391	-0.86731993
0.46259770	-0.92796050
0.54335888	-0.93124223
0.60479922	-0.92345420
0.80632286	-0.76397274
1.13107920	-0.24684467
1.11179356	-0.13137056
0.98132630	-0.00015446
0.95718684	-0.00000444
0.92891805	-0.00188848
0.77476685	-0.33360435
0.76502851	-0.42225387
0.77925361	-0.48128595
0.85087885	-0.59257094
0.88745704	-0.52696796
1.12372013	-0.27630662
1.13107920	0.24684467
1.12372013	0.27630662
0.88745704	0.52696796
0.85087885	0.59257094
0.77925361	0.48128595
0.76502851	0.42225387
0.77476685	0.33360435
0.92891805	0.00188848
0.95718684	0.00000444
0.98132630	0.00015446
1.11179356	0.13137056
0.85005927	0.63109113
0.80632286	0.76397274
0.60479922	0.92345420
0.54335888	0.93124223
0.46259770	0.92796050
0.36969391	0.86731993
0.33753875	0.84225833
0.58572693	0.61328383
0.76739444	0.46559107
0.77936507	0.48145936
0.85042061	0.59454659
0.46104257	0.92791906
0.39729873	0.93883600
0.14667011	1.16052158
0.13552273	1.16288778
-0.08987821	1.06435117
-0.13994603	0.98340891
-0.12331983	0.95031488
-0.09521410	0.92019206
0.19683880	0.82321325
0.29370584	0.82663478
0.36981803	0.86743907
-0.12331823	0.95029629
-0.14144833	0.98512183
-0.31163681	1.07921452
-0.36541986	1.07942818
-0.47915090	1.03269887
-0.65229470	0.81267125
-0.68695438	0.77951463
-0.58688934	0.68721051
-0.56445905	0.69001946
-0.45451175	0.72116249
-0.11104872	0.92890780
-0.58889155	0.67626490
-0.58686216	0.68716305
-0.68992988	0.77794584
-0.72213400	0.76288061
-0.91795689	0.64560339
-1.01232266	0.49158196
-1.01457517	0.45688681
-0.97358259	0.29756641
-0.91685033	0.23995049
-0.89432024	0.21001372
-0.66181103	0.53409514


==> Data/Petals/petals_laplacian_n128_t006.txt <==
x	y
-0.87751133	0.00000000
-0.90176416	0.17624893
-0.93038737	0.23611567
-0.96224640	0.28464738
-0.97050116	0.24850554
-1.15185988	0.00040037
-1.15185988	-0.00040037
-0.97050116	-0.24850554
-0.96224640	-0.28464738
-0.93038737	-0.23611567
-0.90176416	-0.17624893
-0.59993011	-0.69454873
-0.67006785	-0.58317288
-0.91759645	-0.21222348
-0.93038997	-0.23612317
-0.96294353	-0.28641875
-0.99494717	-0.44219007
-0.99223692	-0.46123771
-0.89711683	-0.61864408
-0.68247912	-0.74913800
-0.67081347	-0.75629141
-0.59723869	-0.69764927
-0.12231628	-0.96540648
-0.11414407	-0.95856955
-0.51105627	-0.73323217
-0.58828243	-0.70061469
-0.59724289	-0.69766198
-0.66968662	-0.75664954
-0.65061464	-0.76596736
-0.44362222	-1.02087994
-0.34814347	-1.06122219
-0.31658270	-1.06182057
-0.13561743	-0.98029521
0.45431348	-0.91262252
0.37092041	-0.87445074
0.31059106	-0.85029197
0.24006661	-0.84871024
-0.10712116	-0.95678420
-0.12232014	-0.96541212
-0.13473993	-0.97954525
-0.11695337	-1.02259355
0.13349081	-1.14647659
0.13576494	-1.14564579
0.41048870	-0.90736961
0.82695389	-0.60082636
0.82966053	-0.58356622
0.78796193	-0.48571316
0.78366739	-0.47516876
0.61879771	-0.62615243
0.34373109	-0.86050764
0.37081868	-0.87439072
0.45520086	-0.91270099
0.50990006	-0.91151083
0.54869825	-0.90368012
0.79430552	-0.71474894
1.11521286	-0.22851246
1.09872233	-0.13365675
0.97656842	-0.00003887
0.96853176	-0.00000098
0.96073808	-0.00042628
0.78983489	-0.39297990
0.78185078	-0.45145836
0.78791020	-0.48558407
0.82992399	-0.58257591
0.84213265	-0.53615731
1.11275311	-0.23981191
1.11521286	0.22851246
1.11275311	0.23981191
0.84213265	0.53615731
0.82992399	0.58257591
0.78791020	0.48558407
0.78185078	0.45145836
0.78983489	0.39297990
0.96073808	0.00042628
0.96853176	0.00000098
0.97656842	0.00003887
1.09872233	0.13365675
0.82695389	0.60082636
0.79430552	0.71474894
0.54869825	0.90368012
0.50990006	0.91151083
0.45520086	0.91270099
0.37081868	0.87439072
0.34373109	0.86050764
0.61879771	0.62615243
0.78366739	0.47516876
0.78796193	0.48571316
0.82966053	0.58356622
0.45431348	0.91262252
0.41048870	0.90736961
0.13576494	1.14564579
0.13349081	1.14647659
-0.11695337	1.02259355
-0.13473993	0.97954525
-0.12232014	0.96541212
-0.10712116	0.95678420
0.24006661	0.84871024
0.31059106	0.85029197
0.37092041	0.87445074
-0.12231628	0.96540648
-0.13561743	0.98029521
-0.31658270	1.06182057
-0.34814347	1.06122219
-0.44362222	1.02087994
-0.65061464	0.76596736
-0.66968662	0.75664954
-0.59724289	0.69766198
-0.58828243	0.70061469
-0.51105627	0.73323217
-0.11414407	0.95856955
-0.59993011	0.69454873
-0.59723869	0.69764927
-0.67081347	0.75629141
-0.68247912	0.74913800
-0.89711683	0.61864408
-0.99223692	0.46123771
-0.99494717	0.44219007
-0.96294353	0.28641875
-0.93038997	0.23612317
-0.91759645	0.21222348
-0.67006785	0.58317288


==> Data/Petals/petals_laplacian_n128_t007.txt <==
x	y
-0.91796976	0.00000000
-0.92633036	0.19160221
-0.93922339	0.23592121
-0.95371098	0.27284891
-0.95113175	0.25399130
-1.12889662	0.00005709
-1.12889662	-0.00005709
-0.95113175	-0.25399130
-0.95371098	-0.27284891
-0.93922339	-0.23592121
-0.92633036	-0.19160221
-0.61308135	-0.70676052
-0.67601568	-0.64031593
-0.93341954	-0.21943056
-0.93922503	-0.23592559
-0.95400196	-0.27398943
-0.97730036	-0.42220360
-0.97603890	-0.43141947
-0.87895361	-0.59276490
-0.65128589	-0.72794929
-0.64922501	-0.73014111
-0.61171353	-0.70751096
-0.12795723	-0.97909243
-0.12462925	-0.97783902
-0.57121888	-0.73343419
-0.60899551	-0.70902701
-0.61171365	-0.70751384
-0.64891683	-0.73020689
-0.64154993	-0.73239792
-0.40300629	-1.01725780
-0.33501540	-1.04548926
-0.31958168	-1.04582465
-0.13524114	-0.98316466
0.44023080	-0.89788649
0.37659911	-0.87941644
0.33530712	-0.86931193
0.29280478	-0.86979528
-0.12263556	-0.97736386
-0.12795930	-0.97909354
-0.13478244	-0.98293315
-0.13698508	-0.99429761
0.12959852	-1.13365657
0.12991683	-1.13350944
0.41359482	-0.89299887
0.80506625	-0.57500741
0.80850575	-0.56772041
0.79362862	-0.50073605
0.79265842	-0.49558958
0.65327091	-0.62863652
0.35716801	-0.87366880
0.37652617	-0.87939283
0.44067135	-0.89792429
0.46986862	-0.89674639
0.48876014	-0.89122357
0.78312243	-0.64916606
1.10301385	-0.20238644
1.08829550	-0.13203264
0.98430860	-0.00000915
0.98249176	-0.00000022
0.98134343	-0.00009318
0.79664967	-0.45909072
0.79242291	-0.48551887
0.79361389	-0.50066628
0.80862985	-0.56726709
0.81101405	-0.54121491
1.10285124	-0.20565759
1.10301385	0.20238644
1.10285124	0.20565759
0.81101405	0.54121491
0.80862985	0.56726709
0.79361389	0.50066628
0.79242291	0.48551887
0.79664967	0.45909072
0.98134343	0.00009318
0.98249176	0.00000022
0.98430860	0.00000915
1.08829550	0.13203264
0.80506625	0.57500741
0.78312243	0.64916606
0.48876014	0.89122357
0.46986862	0.89674639
0.44067135	0.89792429
0.37652617	0.87939283
0.35716801	0.87366880
0.65327091	0.62863652
0.79265842	0.49558958
0.79362862	0.50073605
0.80850575	0.56772041
0.44023080	0.89788649
0.41359482	0.89299887
0.12991683	1.13350944
0.12959852	1.13365657
-0.13698508	0.99429761
-0.13478244	0.98293315
-0.12795930	0.97909354
-0.12263556	0.97736386
0.29280478	0.86979528
0.33530712	0.86931193
0.37659911	0.87941644
-0.12795723	0.97909243
-0.13524114	0.98316466
-0.31958168	1.04582465
-0.33501540	1.04548926
-0.40300629	1.01725780
-0.64154993	0.73239792
-0.64891683	0.73020689
-0.61171365	0.70751384
-0.60899551	0.70902701
-0.57121888	0.73343419
-0.12462925	0.97783902
-0.61308135	0.70676052
-0.61171353	0.70751096
-0.64922501	0.73014111
-0.65128589	0.72794929
-0.87895361	0.59276490
-0.97603890	0.43141947
-0.97730036	0.42220360
-0.95400196	0.27398943
-0.93922503	0.23592559
-0.93341954	0.21943056
-0.67601568	0.64031593


==> Data/Petals/petals_laplacian_n128_t008.txt <==
x	y
-0.95838609	0.00000000
-0.94263104	0.21046672
-0.94503888	0.23835042
-0.94931596	0.26179926
-0.94788096	0.25112078
-1.10460716	0.00000871
-1.10460716	-0.00000871
-0.94788096	-0.25112078
-0.94931596	-0.26179926
-0.94503888	-0.23835042
-0.94263104	-0.21046672
-0.62710733	-0.71129975
-0.66820701	-0.67771381
-0.94375825	-0.22846941
-0.94503929	-0.23835298
-0.94940306	-0.26246523
-0.96277443	-0.39408898
-0.96225423	-0.39838889
-0.86853191	-0.57293188
-0.63694790	-0.71366639
-0.63640725	-0.71434824
-0.62668571	-0.71148723
-0.13948336	-0.98786533
-0.13855197	-0.98773331
-0.61685035	-0.72049049
-0.62612962	-0.71194074
-0.62668548	-0.71148769
-0.63633187	-0.71438903
-0.63418971	-0.71509960
-0.35735137	-1.01919884
-0.32175873	-1.03225476
-0.31521604	-1.03227210
-0.14235714	-0.98873267
0.41901932	-0.88877535
0.38454089	-0.88357503
0.36454090	-0.88168173
0.34702514	-0.88337849
-0.13810308	-0.98773365
-0.13948406	-0.98786551
-0.14216671	-0.98867190
-0.14564713	-0.99052318
0.12462493	-1.12395534
0.12466118	-1.12394107
0.40637619	-0.88729205
0.79104593	-0.55409899
0.79261062	-0.55180031
0.79334810	-0.52205403
0.79338392	-0.52050806
0.69217670	-0.61706704
0.37468805	-0.88232487
0.38450314	-0.88356941
0.41918524	-0.88878245
0.42944549	-0.88820963
0.43408250	-0.88662508
0.77144728	-0.58870559
1.09201724	-0.16979758
1.07970136	-0.12233030
0.99803050	-0.00000220
0.99769774	-0.00000005
0.99758564	-0.00002200
0.79526042	-0.51175534
0.79367506	-0.51787065
0.79334841	-0.52202920
0.79266890	-0.55163755
0.79440551	-0.54098049
1.09213696	-0.17067814
1.09201724	0.16979758
1.09213696	0.17067814
0.79440551	0.54098049
0.79266890	0.55163755
0.79334841	0.52202920
0.79367506	0.51787065
0.79526042	0.51175534
0.99758564	0.00002200
0.99769774	0.00000005
0.99803050	0.00000220
1.07970136	0.12233030
0.79104593	0.55409899
0.77144728	0.58870559
0.43408250	0.88662508
0.42944549	0.88820963
0.41918524	0.88878245
0.38450314	0.88356941
0.37468805	0.88232487
0.69217670	0.61706704
0.79338392	0.52050806
0.79334810	0.52205403
0.79261062	0.55180031
0.41901932	0.88877535
0.40637619	0.88729205
0.12466118	1.12394107
0.12462493	1.12395534
-0.14564713	0.99052318
-0.14216671	0.98867190
-0.13948406	0.98786551
-0.13810308	0.98773365
0.34702514	0.88337849
0.36454090	0.88168173
0.38454089	0.88357503
-0.13948336	0.98786533
-0.14235714	0.98873267
-0.31521604	1.03227210
-0.32175873	1.03225476
-0.35735137	1.01919884
-0.63418971	0.71509960
-0.63633187	0.71438903
-0.62668548	0.71148769
-0.62612962	0.71194074
-0.61685035	0.72049049
-0.13855197	0.98773331
-0.62710733	0.71129975
-0.62668571	0.71148723
-0.63640725	0.71434824
-0.63694790	0.71366639
-0.86853191	0.57293188
-0.96225423	0.39838889
-0.96277443	0.39408898
-0.94940306	0.26246523
-0.94503929	0.23835298
-0.94375825	0.22846941
-0.66820701	0.67771381


==> Data/Petals/petals_laplacian_n128_t009.txt <==
x	y
-0.99190685	0.00000000
-0.95054864	0.22964738
-0.94956395	0.24271386
-0.94981482	0.25409271
-0.94971168	0.24889489
-1.07915043	0.00000151
-1.07915043	-0.00000151
-0.94971168	-0.24889489
-0.94981482	-0.25409271
-0.94956395	-0.24271386
-0.95054864	-0.22964738
-0.63620941	-0.70870558
-0.65198649	-0.69668666
-0.94975728	-0.23824157
-0.94956394	-0.24271502
-0.94982199	-0.25441102
-0.95215255	-0.35653516
-0.95187525	-0.35861143
-0.86398827	-0.55591933
-0.63736034	-0.70822234
-0.63723691	-0.70833094
-0.63613836	-0.70875017
-0.15260689	-0.99452808
-0.15239939	-0.99453178
-0.63482426	-0.70980983
-0.63605680	-0.70881907
-0.63613829	-0.70875023
-0.63722367	-0.70834041
-0.63688319	-0.70854595
-0.31172727	-1.01928861
-0.30085668	-1.02233589
-0.29829003	-1.02220454
-0.15352670	-0.99465545
0.39966552	-0.88661717
0.39006821	-0.88658869
0.38524175	-0.88702791
0.38168394	-0.88799065
-0.15231942	-0.99454358
-0.15260708	-0.99452809
-0.15345881	-0.99464354
-0.15501074	-0.99500278
0.11833219	-1.11624902
0.11833596	-1.11624830
0.39645363	-0.88664929
0.78399632	-0.54547980
0.78451418	-0.54472954
0.78717945	-0.53812498
0.78726918	-0.53788363
0.73105949	-0.58952866
0.38758287	-0.88673091
0.39005797	-0.88658889
0.39969935	-0.88661528
0.40141250	-0.88639737
0.40178144	-0.88620634
0.77312198	-0.55837427
1.08011775	-0.13099041
1.07131004	-0.10119191
1.01346779	-0.00000058
1.01341189	-0.00000001
1.01340345	-0.00000574
0.78767841	-0.53688004
0.78740430	-0.53753404
0.78718117	-0.53812037
0.78453968	-0.54468413
0.78570718	-0.54211536
1.08017634	-0.13124381
1.08011775	0.13099041
1.08017634	0.13124381
0.78570718	0.54211536
0.78453968	0.54468413
0.78718117	0.53812037
0.78740430	0.53753404
0.78767841	0.53688004
1.01340345	0.00000574
1.01341189	0.00000001
1.01346779	0.00000058
1.07131004	0.10119191
0.78399632	0.54547980
0.77312198	0.55837427
0.40178144	0.88620634
0.40141250	0.88639737
0.39969935	0.88661528
0.39005797	0.88658889
0.38758287	0.88673091
0.73105949	0.58952866
0.78726918	0.53788363
0.78717945	0.53812498
0.78451418	0.54472954
0.39966552	0.88661717
0.39645363	0.88664929
0.11833596	1.11624830
0.11833219	1.11624902
-0.15501074	0.99500278
-0.15345881	0.99464354
-0.15260708	0.99452809
-0.15231942	0.99454358
0.38168394	0.88799065
0.38524175	0.88702791
0.39006821	0.88658869
-0.15260689	0.99452808
-0.15352670	0.99465545
-0.29829003	1.02220454
-0.30085668	1.02233589
-0.31172727	1.01928861
-0.63688319	0.70854595
-0.63722367	0.70834041
-0.63613829	0.70875023
-0.63605680	0.70881907
-0.63482426	0.70980983
-0.15239939	0.99453178
-0.63620941	0.70870558
-0.63613836	0.70875017
-0.63723691	0.70833094
-0.63736034	0.70822234
-0.86398827	0.55591933
-0.95187525	0.35861143
-0.95215255	0.35653516
-0.94982199	0.25441102
-0.94956394	0.24271502
-0.94975728	0.23824157
-0.65198649	0.69668666


==> Data/Petals/petals_laplacian_n128_t010.txt <==
x	y
-1.01628933	0.00000000
-0.95302368	0.24311495
-0.95216649	0.24795927
-0.95172012	0.25233127
-0.95191160	0.25031139
-1.05399065	0.00000030
-1.05399065	-0.00000030
-0.95191160	-0.25031139
-0.95172012	-0.25233127
-0.95216649	-0.24795927
-0.95302368	-0.24311495
-0.64149133	-0.70494468
-0.64482069	-0.70243780
-0.95241762	-0.24632307
-0.95216643	-0.24795970
-0.95170971	-0.25245523
-0.94724733	-0.31313174
-0.94707586	-0.31408803
-0.86050856	-0.54159466
-0.64161621	-0.70485215
-0.64159432	-0.70486858
-0.64148435	-0.70494985
-0.16555676	-1.00023107
-0.16551574	-1.00023458
-0.64140755	-0.70500879
-0.64147818	-0.70495451
-0.64148435	-0.70494985
-0.64159235	-0.70487005
-0.64154956	-0.70490178
-0.27012920	-1.01516740
-0.26823982	-1.01540897
-0.26725747	-1.01531676
-0.16581147	-1.00024780
0.39082111	-0.88818511
0.38991207	-0.88844096
0.38939336	-0.88863611
0.38896908	-0.88883668
-0.16550337	-1.00023747
-0.16555681	-1.00023107
-0.16579025	-1.00024548
-0.16634435	-1.00032806
0.11105516	-1.10946925
0.11105559	-1.10946925
0.39053653	-0.88826572
0.78056551	-0.54574397
0.78067446	-0.54562868
0.78129149	-0.54485479
0.78130559	-0.54483568
0.76543585	-0.55931845
0.38965164	-0.88853248
0.38991105	-0.88844128
0.39082366	-0.88818432
0.39092945	-0.88814726
0.39094905	-0.88813832
0.77804555	-0.54824658
1.06708509	-0.08501436
1.06193404	-0.06795493
1.02859202	-0.00000016
1.02858378	-0.00000000
1.02858350	-0.00000159
0.78134085	-0.54478344
0.78132107	-0.54481372
0.78129182	-0.54485436
0.78068004	-0.54562238
0.78094714	-0.54529801
1.06710405	-0.08508768
1.06708509	0.08501436
1.06710405	0.08508768
0.78094714	0.54529801
0.78068004	0.54562238
0.78129182	0.54485436
0.78132107	0.54481372
0.78134085	0.54478344
1.02858350	0.00000159
1.02858378	0.00000000
1.02859202	0.00000016
1.06193404	0.06795493
0.78056551	0.54574397
0.77804555	0.54824658
0.39094905	0.88813832
0.39092945	0.88814726
0.39082366	0.88818432
0.38991105	0.88844128
0.38965164	0.88853248
0.76543585	0.55931845
0.78130559	0.54483568
0.78129149	0.54485479
0.78067446	0.54562868
0.39082111	0.88818511
0.39053653	0.88826572
0.11105559	1.10946925
0.11105516	1.10946925
-0.16634435	1.00032806
-0.16579025	1.00024548
-0.16555681	1.00023107
-0.16550337	1.00023747
0.38896908	0.88883668
0.38939336	0.88863611
0.38991207	0.88844096
-0.16555676	1.00023107
-0.16581147	1.00024780
-0.26725747	1.01531676
-0.26823982	1.01540897
-0.27012920	1.01516740
-0.64154956	0.70490178
-0.64159235	0.70487005
-0.64148435	0.70494985
-0.64147818	0.70495451
-0.64140755	0.70500879
-0.16551574	1.00023458
-0.64149133	0.70494468
-0.64148435	0.70494985
-0.64159432	0.70486858
-0.64161621	0.70485215
-0.86050856	0.54159466
-0.94707586	0.31408803
-0.94724733	0.31313174
-0.95170971	0.25245523
-0.95216643	0.24795970
-0.95241762	0.24632307
-0.64482069	0.70243780


==> Data/Petals/petals_laplacian_n128_t011.txt <==
x	y
-1.02544440	0.00000000
-0.95316232	0.24805978
-0.95281564	0.24966620
-0.95255073	0.25108126
-0.95267063	0.25042848
-1.03491032	0.00000007
-1.03491032	-0.00000007
-0.95267063	-0.25042848
-0.95255073	-0.25108126
-0.95281564	-0.24966620
-0.95316232	-0.24805978
-0.64548009	-0.70165377
-0.64594978	-0.70127546
-0.95292663	-0.24913260
-0.95281561	-0.24966634
-0.95254365	-0.25112091
-0.94808881	-0.27681184
-0.94799969	-0.27719792
-0.85692561	-0.53020086
-0.64549239	-0.70164395
-0.64548966	-0.70164615
-0.64547956	-0.70165418
-0.17652307	-1.00493176
-0.17651551	-1.00493269
-0.64547655	-0.70165646
-0.64547925	-0.70165442
-0.64547956	-0.70165418
-0.64548944	-0.70164632
-0.64548517	-0.70164973
-0.22885790	-1.01052838
-0.22855527	-1.01053164
-0.22821934	-1.01050385
-0.17658506	-1.00493256
0.38695155	-0.89009901
0.38690201	-0.89012784
0.38686046	-0.89015174
0.38681934	-0.89017549
-0.17651370	-1.00493317
-0.17652308	-1.00493176
-0.17657929	-1.00493223
-0.17674703	-1.00494818
0.10332702	-1.10302088
0.10332707	-1.10302088
0.38693765	-0.89010721
0.77925306	-0.54642561
0.77925991	-0.54641890
0.77929352	-0.54638261
0.77929406	-0.54638195
0.77815716	-0.54743410
0.38688246	-0.89013908
0.38690194	-0.89012788
0.38695166	-0.89009895
0.38695509	-0.89009673
0.38695557	-0.89009639
0.77908357	-0.54658662
1.05495488	-0.03684611
1.05293086	-0.02977025
1.04055979	-0.00000004
1.04055894	-0.00000000
1.04055900	-0.00000039
0.77929501	-0.54638055
0.77929454	-0.54638129
0.77929353	-0.54638260
0.77926025	-0.54641856
0.77927546	-0.54640250
1.05495894	-0.03686235
1.05495488	0.03684611
1.05495894	0.03686235
0.77927546	0.54640250
0.77926025	0.54641856
0.77929353	0.54638260
0.77929454	0.54638129
0.77929501	0.54638055
1.04055900	0.00000039
1.04055894	0.00000000
1.04055979	0.00000004
1.05293086	0.02977025
0.77925306	0.54642561
0.77908357	0.54658662
0.38695557	0.89009639
0.38695509	0.89009673
0.38695166	0.89009895
0.38690194	0.89012788
0.38688246	0.89013908
0.77815716	0.54743410
0.77929406	0.54638195
0.77929352	0.54638261
0.77925991	0.54641890
0.38695155	0.89009901
0.38693765	0.89010721
0.10332707	1.10302088
0.10332702	1.10302088
-0.17674703	1.00494818
-0.17657929	1.00493223
-0.17652308	1.00493176
-0.17651370	1.00493317
0.38681934	0.89017549
0.38686046	0.89015174
0.38690201	0.89012784
-0.17652307	1.00493176
-0.17658506	1.00493256
-0.22821934	1.01050385
-0.22855527	1.01053164
-0.22885790	1.01052838
-0.64548517	0.70164973
-0.64548944	0.70164632
-0.64547956	0.70165418
-0.64547925	0.70165442
-0.64547655	0.70165646
-0.17651551	1.00493269
-0.64548009	0.70165377
-0.64547956	0.70165418
-0.64548966	0.70164615
-0.64549239	0.70164395
-0.85692561	0.53020086
-0.94799969	0.27719792
-0.94808881	0.27681184
-0.95254365	0.25112091
-0.95281561	0.24966634
-0.95292663	0.24913260
-0.64594978	0.70127546


==> Data/Petals/petals_laplacian_n128_t012.txt <==
x	y
-1.02140049	0.00000000
-0.95286236	0.24565617
-0.95275542	0.24613055
-0.95266377	0.24650938
-0.95270591	0.24633765
-1.02270648	0.00000002
-1.02270648	-0.00000002
-0.95270591	-0.24633765
-0.95266377	-0.24650938
-0.95275542	-0.24613055
-0.95286236	-0.24565617
-0.64918970	-0.69832114
-0.64924916	-0.69826978
-0.95279057	-0.24597671
-0.95275541	-0.24613059
-0.95266123	-0.24651944
-0.95077522	-0.25378292
-0.95074497	-0.25388440
-0.85312812	-0.52149704
-0.64919082	-0.69832018
-0.64919050	-0.69832045
-0.64918966	-0.69832117
-0.18095942	-1.00818907
-0.18095819	-1.00818929
-0.64918957	-0.69832124
-0.64918965	-0.69832118
-0.64918966	-0.69832117
-0.64919048	-0.69832047
-0.64919009	-0.69832080
-0.19515820	-1.00878135
-0.19512567	-1.00878253
-0.19505611	-1.00878087
-0.18097084	-1.00818828
0.38364915	-0.89183926
0.38364627	-0.89184101
0.38364279	-0.89184305
0.38363878	-0.89184536
-0.18095794	-1.00818937
-0.18095942	-1.00818907
-0.18096972	-1.00818831
-0.18100425	-1.00818883
0.09556838	-1.09674906
0.09556839	-1.09674906
0.38364843	-0.89183970
0.77889551	-0.54644696
0.77889564	-0.54644683
0.77889616	-0.54644620
0.77889617	-0.54644618
0.77887440	-0.54646664
0.38364473	-0.89184192
0.38364627	-0.89184102
0.38364915	-0.89183926
0.38364927	-0.89183918
0.38364928	-0.89183917
0.77889233	-0.54645006
1.04826673	-0.00646381
1.04797664	-0.00533770
1.04617038	-0.00000001
1.04617034	-0.00000000
1.04617035	-0.00000006
0.77889618	-0.54644616
0.77889617	-0.54644617
0.77889616	-0.54644619
0.77889564	-0.54644682
0.77889589	-0.54644654
1.04826703	-0.00646522
1.04826673	0.00646381
1.04826703	0.00646522
0.77889589	0.54644654
0.77889564	0.54644682
0.77889616	0.54644619
0.77889617	0.54644617
0.77889618	0.54644616
1.04617035	0.00000006
1.04617034	0.00000000
1.04617038	0.00000001
1.04797664	0.00533770
0.77889551	0.54644696
0.77889233	0.54645006
0.38364928	0.89183917
0.38364927	0.89183918
0.38364915	0.89183926
0.38364627	0.89184102
0.38364473	0.89184192
0.77887440	0.54646664
0.77889617	0.54644618
0.77889616	0.54644620
0.77889564	0.54644683
0.38364915	0.89183926
0.38364843	0.89183970
0.09556839	1.09674906
0.09556838	1.09674906
-0.18100425	1.00818883
-0.18096972	1.00818831
-0.18095942	1.00818907
-0.18095794	1.00818937
0.38363878	0.89184536
0.38364279	0.89184305
0.38364627	0.89184101
-0.18095942	1.00818907
-0.18097084	1.00818828
-0.19505611	1.00878087
-0.19512567	1.00878253
-0.19515820	1.00878135
-0.64919009	0.69832080
-0.64919048	0.69832047
-0.64918966	0.69832117
-0.64918965	0.69832118
-0.64918957	0.69832124
-0.18095819	1.00818929
-0.64918970	0.69832114
-0.64918966	0.69832117
-0.64919050	0.69832045
-0.64919082	0.69832018
-0.85312812	0.52149704
-0.95074497	0.25388440
-0.95077522	0.25378292
-0.95266123	0.24651944
-0.95275541	0.24613059
-0.95279057	0.24597671
-0.64924916	0.69826978


==> Data/Petals/petals_laplacian_n128_t013.txt <==
x	y
-1.01283890	0.00000000
-0.95294136	0.23811884
-0.95291207	0.23825635
-0.95288887	0.23834775
-0.95289937	0.23830778
-1.01297469	0.00000001
-1.01297469	-0.00000001
-0.95289937	-0.23830778
-0.95288887	-0.23834775
-0.95291207	-0.23825635
-0.95294136	-0.23811884
-0.65290651	-0.69478678
-0.65291401	-0.69477992
-0.95292154	-0.23821342
-0.95291206	-0.23825636
-0.95288826	-0.23834993
-0.95242635	-0.23988105
-0.95241985	-0.23990052
-0.84915298	-0.51470699
-0.65290662	-0.69478669
-0.65290658	-0.69478672
-0.65290651	-0.69478678
-0.17643406	-1.01035309
-0.17643388	-1.01035314
-0.65290651	-0.69478678
-0.65290651	-0.69478678
-0.65290651	-0.69478678
-0.65290658	-0.69478672
-0.65290654	-0.69478675
-0.17792498	-1.01018524
-0.17792347	-1.01018555
-0.17791819	-1.01018627
-0.17643549	-1.01035281
0.38038666	-0.89350477
0.38038649	-0.89350487
0.38038620	-0.89350503
0.38038582	-0.89350525
-0.17643384	-1.01035315
-0.17643406	-1.01035309
-0.17643536	-1.01035283
-0.17643913	-1.01035227
0.08756728	-1.09044830
0.08756728	-1.09044830
0.38038663	-0.89350479
0.77859711	-0.54646455
0.77859711	-0.54646455
0.77859712	-0.54646454
0.77859712	-0.54646454
0.77859679	-0.54646484
0.38038637	-0.89350494
0.38038649	-0.89350487
0.38038666	-0.89350477
0.38038667	-0.89350476
0.38038667	-0.89350476
0.77859706	-0.54646459
1.04687971	-0.00021262
1.04687547	-0.00018224
1.04683670	-0.00000000
1.04683670	-0.00000000
1.04683670	-0.00000000
0.77859712	-0.54646454
0.77859712	-0.54646454
0.77859712	-0.54646454
0.77859711	-0.54646455
0.77859711	-0.54646454
1.04687971	-0.00021264
1.04687971	0.00021262
1.04687971	0.00021264
0.77859711	0.54646454
0.77859711	0.54646455
0.77859712	0.54646454
0.77859712	0.54646454
0.77859712	0.54646454
1.04683670	0.00000000
1.04683670	0.00000000
1.04683670	0.00000000
1.04687547	0.00018224
0.77859711	0.54646455
0.77859706	0.54646459
0.38038667	0.89350476
0.38038667	0.89350476
0.38038666	0.89350477
0.38038649	0.89350487
0.38038637	0.89350494
0.77859679	0.54646484
0.77859712	0.54646454
0.77859712	0.54646454
0.77859711	0.54646455
0.38038666	0.89350477
0.38038663	0.89350479
0.08756728	1.09044830
0.08756728	1.09044830
-0.17643913	1.01035227
-0.17643536	1.01035283
-0.17643406	1.01035309
-0.17643384	1.01035315
0.38038582	0.89350525
0.38038620	0.89350503
0.38038649	0.89350487
-0.17643406	1.01035309
-0.17643549	1.01035281
-0.17791819	1.01018627
-0.17792347	1.01018555
-0.17792498	1.01018524
-0.65290654	0.69478675
-0.65290658	0.69478672
-0.65290651	0.69478678
-0.65290651	0.69478678
-0.65290651	0.69478678
-0.17643388	1.01035314
-0.65290651	0.69478678
-0.65290651	0.69478678
-0.65290658	0.69478672
-0.65290662	0.69478669
-0.84915298	0.51470699
-0.95241985	0.23990052
-0.95242635	0.23988105
-0.95288826	0.23834993
-0.95291206	0.23825636
-0.95292154	0.23821342
-0.65291401	0.69477992


==> Data/Petals/petals_laplacian_n128_t014.txt <==
x	y
-1.00341626	0.00000000
-0.95329700	0.22751023
-0.95328904	0.22755193
-0.95328383	0.22757388
-0.95328610	0.22756473
-1.00342966	0.00000000
-1.00342966	-0.00000000
-0.95328610	-0.22756473
-0.95328383	-0.22757388
-0.95328904	-0.22755193
-0.95329700	-0.22751023
-0.65668709	-0.69101314
-0.65668806	-0.69101221
-0.95329151	-0.22753951
-0.95328904	-0.22755193
-0.95328370	-0.22757433
-0.95319592	-0.22786594
-0.95319480	-0.22786924
-0.84495165	-0.50937954
-0.65668710	-0.69101313
-0.65668709	-0.69101314
-0.65668709	-0.69101314
-0.16736105	-1.01247761
-0.16736102	-1.01247762
-0.65668709	-0.69101314
-0.65668709	-0.69101314
-0.65668709	-0.69101314
-0.65668709	-0.69101314
-0.65668709	-0.69101314
-0.16746086	-1.01244980
-0.16746082	-1.01244982
-0.16746057	-1.01244990
-0.16736123	-1.01247757
0.37704735	-0.89511495
0.37704734	-0.89511495
0.37704731	-0.89511497
0.37704728	-0.89511499
-0.16736101	-1.01247762
-0.16736105	-1.01247761
-0.16736122	-1.01247757
-0.16736155	-1.01247748
0.07807828	-1.08371552
0.07807828	-1.08371552
0.37704735	-0.89511495
0.77830817	-0.54648194
0.77830817	-0.54648194
0.77830817	-0.54648194
0.77830817	-0.54648194
0.77830817	-0.54648195
0.37704733	-0.89511496
0.37704734	-0.89511495
0.37704735	-0.89511495
0.37704735	-0.89511495
0.37704735	-0.89511495
0.77830817	-0.54648194
1.04654469	-0.00000143
1.04654473	-0.00000123
1.04654486	-0.00000000
1.04654486	-0.00000000
1.04654486	-0.00000000
0.77830817	-0.54648194
0.77830817	-0.54648194
0.77830817	-0.54648194
0.77830817	-0.54648194
0.77830817	-0.54648194
1.04654469	-0.00000143
1.04654469	0.00000143
1.04654469	0.00000143
0.77830817	0.54648194
0.77830817	0.54648194
0.77830817	0.54648194
0.77830817	0.54648194
0.77830817	0.54648194
1.04654486	0.00000000
1.04654486	0.00000000
1.04654486	0.00000000
1.04654473	0.00000123
0.77830817	0.54648194
0.77830817	0.54648194
0.37704735	0.89511495
0.37704735	0.89511495
0.37704735	0.89511495
0.37704734	0.89511495
0.37704733	0.89511496
0.77830817	0.54648195
0.77830817	0.54648194
0.77830817	0.54648194
0.77830817	0.54648194
0.37704735	0.89511495
0.37704735	0.89511495
0.07807828	1.08371552
0.07807828	1.08371552
-0.16736155	1.01247748
-0.16736122	1.01247757
-0.16736105	1.01247761
-0.16736101	1.01247762
0.37704728	0.89511499
0.37704731	0.89511497
0.37704734	0.89511495
-0.16736105	1.01247761
-0.16736123	1.01247757
-0.16746057	1.01244990
-0.16746082	1.01244982
-0.16746086	1.01244980
-0.65668709	0.69101314
-0.65668709	0.69101314
-0.65668709	0.69101314
-0.65668709	0.69101314
-0.65668709	0.69101314
-0.16736102	1.01247762
-0.65668709	0.69101314
-0.65668709	0.69101314
-0.65668709	0.69101314
-0.65668710	0.69101313
-0.84495165	0.50937954
-0.95319480	0.22786924
-0.95319592	0.22786594
-0.95328370	0.22757433
-0.95328904	0.22755193
-0.95329151	0.22753951
-0.65668806	0.69101221


==> Data/Petals/petals_laplacian_n128_t015.txt <==
x	y
-0.99372356	0.00000000
-0.95371213	0.21439489
-0.95370989	0.21440841
-0.95370874	0.21441385
-0.95370922	0.21441172
-0.99372485	0.00000000
-0.99372485	-0.00000000
-0.95370922	-0.21441172
-0.95370874	-0.21441385
-0.95370989	-0.21440841
-0.95371213	-0.21439489
-0.66057564	-0.68696210
-0.66057577	-0.68696197
-0.95371056	-0.21440460
-0.95370989	-0.21440841
-0.95370871	-0.21441395
-0.95369329	-0.21446800
-0.95369312	-0.21446853
-0.84033299	-0.50557431
-0.66057564	-0.68696210
-0.66057564	-0.68696210
-0.66057564	-0.68696210
-0.15657824	-1.01487096
-0.15657823	-1.01487097
-0.66057564	-0.68696210
-0.66057564	-0.68696210
-0.66057564	-0.68696210
-0.66057564	-0.68696210
-0.66057564	-0.68696210
-0.15658562	-1.01486874
-0.15658562	-1.01486875
-0.15658561	-1.01486875
-0.15657826	-1.01487096
0.37361579	-0.89664631
0.37361579	-0.89664631
0.37361579	-0.89664631
0.37361579	-0.89664631
-0.15657823	-1.01487097
-0.15657824	-1.01487096
-0.15657826	-1.01487096
-0.15657829	-1.01487095
0.06586754	-1.07626141
0.06586754	-1.07626141
0.37361579	-0.89664631
0.77803427	-0.54648527
0.77803427	-0.54648527
0.77803427	-0.54648527
0.77803427	-0.54648527
0.77803427	-0.54648527
0.37361579	-0.89664631
0.37361579	-0.89664631
0.37361579	-0.89664631
0.37361579	-0.89664631
0.37361579	-0.89664631
0.77803427	-0.54648527
1.04623209	-0.00000001
1.04623210	-0.00000001
1.04623210	-0.00000000
1.04623210	-0.00000000
1.04623210	-0.00000000
0.77803427	-0.54648527
0.77803427	-0.54648527
0.77803427	-0.54648527
0.77803427	-0.54648527
0.77803427	-0.54648527
1.04623209	-0.00000001
1.04623209	0.00000001
1.04623209	0.00000001
0.77803427	0.54648527
0.77803427	0.54648527
0.77803427	0.54648527
0.77803427	0.54648527
0.77803427	0.54648527
1.04623210	0.00000000
1.04623210	0.00000000
1.04623210	0.00000000
1.04623210	0.00000001
0.77803427	0.54648527
0.77803427	0.54648527
0.37361579	0.89664631
0.37361579	0.89664631
0.37361579	0.89664631
0.37361579	0.89664631
0.37361579	0.89664631
0.77803427	0.54648527
0.77803427	0.54648527
0.77803427	0.54648527
0.77803427	0.54648527
0.37361579	0.89664631
0.37361579	0.89664631
0.06586754	1.07626141
0.06586754	1.07626141
-0.15657829	1.01487095
-0.15657826	1.01487096
-0.15657824	1.01487096
-0.15657823	1.01487097
0.37361579	0.89664631
0.37361579	0.89664631
0.37361579	0.89664631
-0.15657824	1.01487096
-0.15657826	1.01487096
-0.15658561	1.01486875
-0.15658562	1.01486875
-0.15658562	1.01486874
-0.66057564	0.68696210
-0.66057564	0.68696210
-0.66057564	0.68696210
-0.66057564	0.68696210
-0.66057564	0.68696210
-0.15657823	1.01487097
-0.66057564	0.68696210
-0.66057564	0.68696210
-0.66057564	0.68696210
-0.66057564	0.68696210
-0.84033299	0.50557431
-0.95369312	0.21446853
-0.95369329	0.21446800
-0.95370871	0.21441395
-0.95370989	0.21440841
-0.95371056	0.21440460
-0.66057577	0.68696197


==> Data/Petals/petals_laplacian_n128_t016.txt <==
x	y
-0.98403434	0.00000000
-0.95409375	0.19855964
-0.95409310	0.19856436
-0.95409285	0.19856576
-0.95409295	0.19856525
-0.98403446	0.00000000
-0.98403446	-0.00000000
-0.95409295	-0.19856525
-0.95409285	-0.19856576
-0.95409310	-0.19856436
-0.95409375	-0.19855964
-0.66462508	-0.68258427
-0.66462510	-0.68258425
-0.95409329	-0.19856311
-0.95409310	-0.19856436
-0.95409284	-0.19856578
-0.95409027	-0.19857564
-0.95409024	-0.19857572
-0.83500533	-0.50361589
-0.66462508	-0.68258427
-0.66462508	-0.68258427
-0.66462508	-0.68258427
-0.14429372	-1.01749040
-0.14429372	-1.01749040
-0.66462508	-0.68258427
-0.66462508	-0.68258427
-0.66462508	-0.68258427
-0.66462508	-0.68258427
-0.66462508	-0.68258427
-0.14429433	-1.01749023
-0.14429433	-1.01749023
-0.14429433	-1.01749023
-0.14429372	-1.01749040
0.37014777	-0.89804858
0.37014777	-0.89804858
0.37014777	-0.89804858
0.37014777	-0.89804858
-0.14429372	-1.01749040
-0.14429372	-1.01749040
-0.14429372	-1.01749040
-0.14429373	-1.01749040
0.04955810	-1.06784300
0.04955810	-1.06784300
0.37014777	-0.89804858
0.77777537	-0.54647414
0.77777537	-0.54647414
0.77777537	-0.54647414
0.77777537	-0.54647414
0.77777537	-0.54647414
0.37014777	-0.89804858
0.37014777	-0.89804858
0.37014777	-0.89804858
0.37014777	-0.89804858
0.37014777	-0.89804858
0.77777537	-0.54647414
1.04591937	-0.00000000
1.04591937	-0.00000000
1.04591937	0.00000000
1.04591937	0.00000000
1.04591937	-0.00000000
0.77777537	-0.54647414
0.77777537	-0.54647414
0.77777537	-0.54647414
0.77777537	-0.54647414
0.77777537	-0.54647414
1.04591937	-0.00000000
1.04591937	0.00000000
1.04591937	0.00000000
0.77777537	0.54647414
0.77777537	0.54647414
0.77777537	0.54647414
0.77777537	0.54647414
0.77777537	0.54647414
1.04591937	0.00000000
1.04591937	0.00000000
1.04591937	0.00000000
1.04591937	0.00000000
0.77777537	0.54647414
0.77777537	0.54647414
0.37014777	0.89804858
0.37014777	0.89804858
0.37014777	0.89804858
0.37014777	0.89804858
0.37014777	0.89804858
0.77777537	0.54647414
0.77777537	0.54647414
0.77777537	0.54647414
0.77777537	0.54647414
0.37014777	0.89804858
0.37014777	0.89804858
0.04955810	1.06784300
0.04955810	1.06784300
-0.14429373	1.01749040
-0.14429372	1.01749040
-0.14429372	1.01749040
-0.14429372	1.01749040
0.37014777	0.89804858
0.37014777	0.89804858
0.37014777	0.89804858
-0.14429372	1.01749040
-0.14429372	1.01749040
-0.14429433	1.01749023
-0.14429433	1.01749023
-0.14429433	1.01749023
-0.66462508	0.68258427
-0.66462508	0.68258427
-0.66462508	0.68258427
-0.66462508	0.68258427
-0.66462508	0.68258427
-0.14429372	1.01749040
-0.66462508	0.68258427
-0.66462508	0.68258427
-0.66462508	0.68258427
-0.66462508	0.68258427
-0.83500533	0.50361589
-0.95409024	0.19857572
-0.95409027	0.19857564
-0.95409284	0.19856578
-0.95409310	0.19856436
-0.95409329	0.19856311
-0.66462510	0.68258425


==> Data/Petals/petals_laplacian_n128_t017.txt <==
x	y
-0.97479303	0.00000000
-0.95438072	0.17955289
-0.95438053	0.17955466
-0.95438048	0.17955503
-0.95438050	0.17955491
-0.97479304	0.00000000
-0.97479304	-0.00000000
-0.95438050	-0.17955491
-0.95438048	-0.17955503
-0.95438053	-0.17955466
-0.95438072	-0.17955289
-0.66889498	-0.67781859
-0.66889498	-0.67781859
-0.95438058	-0.17955422
-0.95438053	-0.17955466
-0.95438048	-0.17955504
-0.95438007	-0.17955679
-0.95438007	-0.17955681
-0.82859363	-0.50397821
-0.66889498	-0.67781859
-0.66889498	-0.67781859
-0.66889498	-0.67781859
-0.13053992	-1.02025012
-0.13053992	-1.02025012
-0.66889498	-0.67781859
-0.66889498	-0.67781859
-0.66889498	-0.67781859
-0.66889498	-0.67781859
-0.66889498	-0.67781859
-0.13053998	-1.02025010
-0.13053998	-1.02025010
-0.13053998	-1.02025010
-0.13053993	-1.02025012
0.36674616	-0.89925871
0.36674616	-0.89925871
0.36674616	-0.89925871
0.36674616	-0.89925871
-0.13053992	-1.02025012
-0.13053992	-1.02025012
-0.13053993	-1.02025012
-0.13053993	-1.02025012
0.02708848	-1.05816456
0.02708848	-1.05816456
0.36674616	-0.89925871
0.77753097	-0.54644891
0.77753097	-0.54644891
0.77753097	-0.54644891
0.77753097	-0.54644891
0.77753097	-0.54644891
0.36674616	-0.89925871
0.36674616	-0.89925871
0.36674616	-0.89925871
0.36674616	-0.89925871
0.36674616	-0.89925871
0.77753097	-0.54644891
1.04560654	-0.00000000
1.04560654	-0.00000000
1.04560654	0.00000000
1.04560654	0.00000000
1.04560654	0.00000000
0.77753097	-0.54644891
0.77753097	-0.54644891
0.77753097	-0.54644891
0.77753097	-0.54644891
0.77753097	-0.54644891
1.04560654	-0.00000000
1.04560654	0.00000000
1.04560654	0.00000000
0.77753097	0.54644891
0.77753097	0.54644891
0.77753097	0.54644891
0.77753097	0.54644891
0.77753097	0.54644891
1.04560654	0.00000000
1.04560654	0.00000000
1.04560654	0.00000000
1.04560654	0.00000000
0.77753097	0.54644891
0.77753097	0.54644891
0.36674616	0.89925871
0.36674616	0.89925871
0.36674616	0.89925871
0.36674616	0.89925871
0.36674616	0.89925871
0.77753097	0.54644891
0.77753097	0.54644891
0.77753097	0.54644891
0.77753097	0.54644891
0.36674616	0.89925871
0.36674616	0.89925871
0.02708848	1.05816456
0.02708848	1.05816456
-0.13053993	1.02025012
-0.13053993	1.02025012
-0.13053992	1.02025012
-0.13053992	1.02025012
0.36674616	0.89925871
0.36674616	0.89925871
0.36674616	0.89925871
-0.13053992	1.02025012
-0.13053993	1.02025012
-0.13053998	1.02025010
-0.13053998	1.02025010
-0.13053998	1.02025010
-0.66889498	0.67781859
-0.66889498	0.67781859
-0.66889498	0.67781859
-0.66889498	0.67781859
-0.66889498	0.67781859
-0.13053992	1.02025012
-0.66889498	0.67781859
-0.66889498	0.67781859
-0.66889498	0.67781859
-0.66889498	0.67781859
-0.82859363	0.50397821
-0.95438007	0.17955681
-0.95438007	0.17955679
-0.95438048	0.17955504
-0.95438053	0.17955466
-0.95438058	0.17955422
-0.66889498	0.67781859


==> Data/Petals/petals_laplacian_n128_t018.txt <==
x	y
-0.96667314	0.00000000
-0.95451277	0.15684754
-0.95451272	0.15684826
-0.95451271	0.15684836
-0.95451271	0.15684833
-0.96667314	0.00000000
-0.96667314	-0.00000000
-0.95451271	-0.15684833
-0.95451271	-0.15684836
-0.95451272	-0.15684826
-0.95451277	-0.15684754
-0.67344768	-0.67259649
-0.67344768	-0.67259649
-0.95451273	-0.15684810
-0.95451272	-0.15684826
-0.95451271	-0.15684836
-0.95451265	-0.15684867
-0.95451265	-0.15684867
-0.82060923	-0.50729357
-0.67344768	-0.67259649
-0.67344768	-0.67259649
-0.67344768	-0.67259649
-0.11584926	-1.02292075
-0.11584926	-1.02292075
-0.67344768	-0.67259649
-0.67344768	-0.67259649
-0.67344768	-0.67259649
-0.67344768	-0.67259649
-0.67344768	-0.67259649
-0.11584926	-1.02292074
-0.11584926	-1.02292074
-0.11584926	-1.02292074
-0.11584926	-1.02292075
0.36356097	-0.90021597
0.36356097	-0.90021597
0.36356097	-0.90021597
0.36356097	-0.90021597
-0.11584926	-1.02292075
-0.11584926	-1.02292075
-0.11584926	-1.02292075
-0.11584926	-1.02292075
-0.00418226	-1.04704282
-0.00418226	-1.04704282
0.36356097	-0.90021597
0.77730018	-0.54641036
0.77730018	-0.54641036
0.77730018	-0.54641036
0.77730018	-0.54641036
0.77730018	-0.54641036
0.36356097	-0.90021597
0.36356097	-0.90021597
0.36356097	-0.90021597
0.36356097	-0.90021597
0.36356097	-0.90021597
0.77730018	-0.54641036
1.04529355	-0.00000000
1.04529355	-0.00000000
1.04529355	0.00000000
1.04529355	0.00000000
1.04529355	0.00000000
0.77730018	-0.54641036
0.77730018	-0.54641036
0.77730018	-0.54641036
0.77730018	-0.54641036
0.77730018	-0.54641036
1.04529355	-0.00000000
1.04529355	0.00000000
1.04529355	0.00000000
0.77730018	0.54641036
0.77730018	0.54641036
0.77730018	0.54641036
0.77730018	0.54641036
0.77730018	0.54641036
1.04529355	0.00000000
1.04529355	0.00000000
1.04529355	0.00000000
1.04529355	0.00000000
0.77730018	0.54641036
0.77730018	0.54641036
0.36356097	0.90021597
0.36356097	0.90021597
0.36356097	0.90021597
0.36356097	0.90021597
0.36356097	0.90021597
0.77730018	0.54641036
0.77730018	0.54641036
0.77730018	0.54641036
0.77730018	0.54641036
0.36356097	0.90021597
0.36356097	0.90021597
-0.00418226	1.04704282
-0.00418226	1.04704282
-0.11584926	1.02292075
-0.11584926	1.02292075
-0.11584926	1.02292075
-0.11584926	1.02292075
0.36356097	0.90021597
0.36356097	0.90021597
0.36356097	0.90021597
-0.11584926	1.02292075
-0.11584926	1.02292075
-0.11584926	1.02292074
-0.11584926	1.02292074
-0.11584926	1.02292074
-0.67344768	0.67259649
-0.67344768	0.67259649
-0.67344768	0.67259649
-0.67344768	0.67259649
-0.67344768	0.67259649
-0.11584926	1.02292075
-0.67344768	0.67259649
-0.67344768	0.67259649
-0.67344768	0.67259649
-0.67344768	0.67259649
-0.82060923	0.50729357
-0.95451265	0.15684867
-0.95451265	0.15684867
-0.95451271	0.15684836
-0.95451272	0.15684826
-0.95451273	0.15684810
-0.67344768	0.67259649


==> Data/Petals/petals_laplacian_n128_t019.txt <==
x	y
-0.96042844	0.00000000
-0.95445281	0.12992974
-0.95445279	0.12993005
-0.95445279	0.12993008
-0.95445279	0.12993007
-0.96042844	0.00000000
-0.96042844	-0.00000000
-0.95445279	-0.12993007
-0.95445279	-0.12993008
-0.95445279	-0.12993005
-0.95445281	-0.12992974
-0.67833463	-0.66685845
-0.67833463	-0.66685845
-0.95445280	-0.12992999
-0.95445279	-0.12993005
-0.95445279	-0.12993008
-0.95445278	-0.12993013
-0.95445278	-0.12993013
-0.81036037	-0.51444708
-0.67833463	-0.66685845
-0.67833463	-0.66685845
-0.67833463	-0.66685845
-0.10195600	-1.02500249
-0.10195600	-1.02500249
-0.67833463	-0.66685845
-0.67833463	-0.66685845
-0.67833463	-0.66685845
-0.67833463	-0.66685845
-0.67833463	-0.66685845
-0.10195600	-1.02500249
-0.10195600	-1.02500249
-0.10195600	-1.02500249
-0.10195600	-1.02500249
0.36075293	-0.90089904
0.36075293	-0.90089904
0.36075293	-0.90089904
0.36075293	-0.90089904
-0.10195600	-1.02500249
-0.10195600	-1.02500249
-0.10195600	-1.02500249
-0.10195600	-1.02500249
-0.04390455	-1.03544806
-0.04390455	-1.03544806
0.36075293	-0.90089904
0.77708150	-0.54635984
0.77708150	-0.54635984
0.77708150	-0.54635984
0.77708150	-0.54635984
0.77708150	-0.54635984
0.36075293	-0.90089904
0.36075293	-0.90089904
0.36075293	-0.90089904
0.36075293	-0.90089904
0.36075293	-0.90089904
0.77708150	-0.54635984
1.04498031	0.00000000
1.04498031	0.00000000
1.04498031	0.00000000
1.04498031	0.00000000
1.04498031	0.00000000
0.77708150	-0.54635984
0.77708150	-0.54635984
0.77708150	-0.54635984
0.77708150	-0.54635984
0.77708150	-0.54635984
1.04498031	0.00000000
1.04498031	0.00000000
1.04498031	0.00000000
0.77708150	0.54635984
0.77708150	0.54635984
0.77708150	0.54635984
0.77708150	0.54635984
0.77708150	0.54635984
1.04498031	0.00000000
1.04498031	0.00000000
1.04498031	0.00000000
1.04498031	0.00000000
0.77708150	0.54635984
0.77708150	0.54635984
0.36075293	0.90089904
0.36075293	0.90089904
0.36075293	0.90089904
0.36075293	0.90089904
0.36075293	0.90089904
0.77708150	0.54635984
0.77708150	0.54635984
0.77708150	0.54635984
0.77708150	0.54635984
0.36075293	0.90089904
0.36075293	0.90089904
-0.04390455	1.03544806
-0.04390455	1.03544806
-0.10195600	1.02500249
-0.10195600	1.02500249
-0.10195600	1.02500249
-0.10195600	1.02500249
0.36075293	0.90089904
0.36075293	0.90089904
0.36075293	0.90089904
-0.10195600	1.02500249
-0.10195600	1.02500249
-0.10195600	1.02500249
-0.10195600	1.02500249
-0.10195600	1.02500249
-0.67833463	0.66685845
-0.67833463	0.66685845
-0.67833463	0.66685845
-0.67833463	0.66685845
-0.67833463	0.66685845
-0.10195600	1.02500249
-0.67833463	0.66685845
-0.67833463	0.66685845
-0.67833463	0.66685845
-0.67833463	0.66685845
-0.81036037	0.51444708
-0.95445278	0.12993013
-0.95445278	0.12993013
-0.95445279	0.12993008
-0.95445279	0.12993005
-0.95445280	0.12992999
-0.67833463	0.66685845


==> Data/Petals/petals_laplacian_n128_t020.txt <==
x	y
-0.95647919	0.00000000
-0.95422682	0.09852207
-0.95422682	0.09852221
-0.95422682	0.09852221
-0.95422682	0.09852221
-0.95647919	0.00000000
-0.95647919	-0.00000000
-0.95422682	-0.09852221
-0.95422682	-0.09852221
-0.95422682	-0.09852221
-0.95422682	-0.09852207
-0.68356223	-0.66059596
-0.68356223	-0.66059596
-0.95422682	-0.09852218
-0.95422682	-0.09852221
-0.95422682	-0.09852221
-0.95422682	-0.09852222
-0.95422682	-0.09852222
-0.79675823	-0.52680482
-0.68356223	-0.66059596
-0.68356223	-0.66059596
-0.68356223	-0.66059596
-0.09203471	-1.02581665
-0.09203471	-1.02581665
-0.68356223	-0.66059596
-0.68356223	-0.66059596
-0.68356223	-0.66059596
-0.68356223	-0.66059596
-0.68356223	-0.66059596
-0.09203471	-1.02581665
-0.09203471	-1.02581665
-0.09203471	-1.02581665
-0.09203471	-1.02581665
0.35836989	-0.90137275
0.35836989	-0.90137275
0.35836989	-0.90137275
0.35836989	-0.90137275
-0.09203471	-1.02581665
-0.09203471	-1.02581665
-0.09203471	-1.02581665
-0.09203471	-1.02581665
-0.07699523	-1.02748728
-0.07699523	-1.02748728
0.35836989	-0.90137275
0.77687281	-0.54629935
0.77687281	-0.54629935
0.77687281	-0.54629935
0.77687281	-0.54629935
0.77687281	-0.54629935
0.35836989	-0.90137275
0.35836989	-0.90137275
0.35836989	-0.90137275
0.35836989	-0.90137275
0.35836989	-0.90137275
0.77687281	-0.54629935
1.04466678	0.00000000
1.04466678	0.00000000
1.04466678	0.00000000
1.04466678	0.00000000
1.04466678	0.00000000
0.77687281	-0.54629935
0.77687281	-0.54629935
0.77687281	-0.54629935
0.77687281	-0.54629935
0.77687281	-0.54629935
1.04466678	0.00000000
1.04466678	0.00000000
1.04466678	0.00000000
0.77687281	0.54629935
0.77687281	0.54629935
0.77687281	0.54629935
0.77687281	0.54629935
0.77687281	0.54629935
1.04466678	0.00000000
1.04466678	0.00000000
1.04466678	0.00000000
1.04466678	0.00000000
0.77687281	0.54629935
0.77687281	0.54629935
0.35836989	0.90137275
0.35836989	0.90137275
0.35836989	0.90137275
0.35836989	0.90137275
0.35836989	0.90137275
0.77687281	0.54629935
0.77687281	0.54629935
0.77687281	0.54629935
0.77687281	0.54629935
0.35836989	0.90137275
0.35836989	0.90137275
-0.07699523	1.02748728
-0.07699523	1.02748728
-0.09203471	1.02581665
-0.09203471	1.02581665
-0.09203471	1.02581665
-0.09203471	1.02581665
0.35836989	0.90137275
0.35836989	0.90137275
0.35836989	0.90137275
-0.09203471	1.02581665
-0.09203471	1.02581665
-0.09203471	1.02581665
-0.09203471	1.02581665
-0.09203471	1.02581665
-0.68356223	0.66059596
-0.68356223	0.66059596
-0.68356223	0.66059596
-0.68356223	0.66059596
-0.68356223	0.66059596
-0.09203471	1.02581665
-0.68356223	0.66059596
-0.68356223	0.66059596
-0.68356223	0.66059596
-0.68356223	0.66059596
-0.79675823	0.52680482
-0.95422682	0.09852222
-0.95422682	0.09852222
-0.95422682	0.09852221
-0.95422682	0.09852221
-0.95422682	0.09852218
-0.68356223	0.66059596


==> Data/Petals/petals_laplacian_n128_t021.txt <==
x	y
-0.95453151	0.00000000
-0.95392986	0.06347628
-0.95392986	0.06347634
-0.95392986	0.06347634
-0.95392986	0.06347634
-0.95453151	0.00000000
-0.95453151	-0.00000000
-0.95392986	-0.06347634
-0.95392986	-0.06347634
-0.95392986	-0.06347634
-0.95392986	-0.06347628
-0.68901224	-0.65394933
-0.68901224	-0.65394933
-0.95392986	-0.06347633
-0.95392986	-0.06347634
-0.95392986	-0.06347634
-0.95392986	-0.06347634
-0.95392986	-0.06347634
-0.77799391	-0.54661959
-0.68901224	-0.65394933
-0.68901224	-0.65394933
-0.68901224	-0.65394933
-0.08744496	-1.02538485
-0.08744496	-1.02538485
-0.68901224	-0.65394933
-0.68901224	-0.65394933
-0.68901224	-0.65394933
-0.68901224	-0.65394933
-0.68901224	-0.65394933
-0.08744496	-1.02538485
-0.08744496	-1.02538485
-0.08744496	-1.02538485
-0.08744496	-1.02538485
0.35623470	-0.90176113
0.35623470	-0.90176113
0.35623470	-0.90176113
0.35623470	-0.90176113
-0.08744496	-1.02538485
-0.08744496	-1.02538485
-0.08744496	-1.02538485
-0.08744496	-1.02538485
-0.08620411	-1.02530782
-0.08620411	-1.02530782
0.35623470	-0.90176113
0.77667183	-0.54623093
0.77667183	-0.54623093
0.77667183	-0.54623093
0.77667183	-0.54623093
0.77667183	-0.54623093
0.35623470	-0.90176113
0.35623470	-0.90176113
0.35623470	-0.90176113
0.35623470	-0.90176113
0.35623470	-0.90176113
0.77667183	-0.54623093
1.04435291	0.00000000
1.04435291	0.00000000
1.04435291	0.00000000
1.04435291	0.00000000
1.04435291	0.00000000
0.77667183	-0.54623093
0.77667183	-0.54623093
0.77667183	-0.54623093
0.77667183	-0.54623093
0.77667183	-0.54623093
1.04435291	0.00000000
1.04435291	0.00000000
1.04435291	0.00000000
0.77667183	0.54623093
0.77667183	0.54623093
0.77667183	0.54623093
0.77667183	0.54623093
0.77667183	0.54623093
1.04435291	0.00000000
1.04435291	0.00000000
1.04435291	0.00000000
1.04435291	0.00000000
0.77667183	0.54623093
0.77667183	0.54623093
0.35623470	0.90176113
0.35623470	0.90176113
0.35623470	0.90176113
0.35623470	0.90176113
0.35623470	0.90176113
0.77667183	0.54623093
0.77667183	0.54623093
0.77667183	0.54623093
0.77667183	0.54623093
0.35623470	0.90176113
0.35623470	0.90176113
-0.08620411	1.02530782
-0.08620411	1.02530782
-0.08744496	1.02538485
-0.08744496	1.02538485
-0.08744496	1.02538485
-0.08744496	1.02538485
0.35623470	0.90176113
0.35623470	0.90176113
0.35623470	0.90176113
-0.08744496	1.02538485
-0.08744496	1.02538485
-0.08744496	1.02538485
-0.08744496	1.02538485
-0.08744496	1.02538485
-0.68901224	0.65394933
-0.68901224	0.65394933
-0.68901224	0.65394933
-0.68901224	0.65394933
-0.68901224	0.65394933
-0.08744496	1.02538485
-0.68901224	0.65394933
-0.68901224	0.65394933
-0.68901224	0.65394933
-0.68901224	0.65394933
-0.77799391	0.54661959
-0.95392986	0.06347634
-0.95392986	0.06347634
-0.95392986	0.06347634
-0.95392986	0.06347634
-0.95392986	0.06347633
-0.68901224	0.65394933


==> Data/Petals/petals_laplacian_n128_t022.txt <==
x	y
-0.95377224	-0.00000000
-0.95366392	0.02941563
-0.95366392	0.02941566
-0.95366392	0.02941566
-0.95366392	0.02941566
-0.95377224	0.00000000
-0.95377224	-0.00000000
-0.95366392	-0.02941566
-0.95366392	-0.02941566
-0.95366392	-0.02941566
-0.95366392	-0.02941563
-0.69427780	-0.64741504
-0.69427780	-0.64741504
-0.95366392	-0.02941565
-0.95366392	-0.02941566
-0.95366392	-0.02941566
-0.95366392	-0.02941566
-0.95366392	-0.02941566
-0.75168511	-0.57690167
-0.69427780	-0.64741504
-0.69427780	-0.64741504
-0.69427780	-0.64741504
-0.08486634	-1.02463148
-0.08486634	-1.02463148
-0.69427780	-0.64741504
-0.69427780	-0.64741504
-0.69427780	-0.64741504
-0.69427780	-0.64741504
-0.69427780	-0.64741504
-0.08486634	-1.02463148
-0.08486634	-1.02463148
-0.08486634	-1.02463148
-0.08486634	-1.02463148
0.35409195	-0.90215594
0.35409195	-0.90215594
0.35409195	-0.90215594
0.35409195	-0.90215594
-0.08486634	-1.02463148
-0.08486634	-1.02463148
-0.08486634	-1.02463148
-0.08486634	-1.02463148
-0.08481241	-1.02461754
-0.08481241	-1.02461754
0.35409195	-0.90215594
0.77647721	-0.54615575
0.77647721	-0.54615575
0.77647721	-0.54615575
0.77647721	-0.54615575
0.77647721	-0.54615575
0.35409195	-0.90215594
0.35409195	-0.90215594
0.35409195	-0.90215594
0.35409195	-0.90215594
0.35409195	-0.90215594
0.77647721	-0.54615575
1.04403866	0.00000000
1.04403866	0.00000000
1.04403866	0.00000000
1.04403866	0.00000000
1.04403866	0.00000000
0.77647721	-0.54615575
0.77647721	-0.54615575
0.77647721	-0.54615575
0.77647721	-0.54615575
0.77647721	-0.54615575
1.04403866	0.00000000
1.04403866	0.00000000
1.04403866	0.00000000
0.77647721	0.54615575
0.77647721	0.54615575
0.77647721	0.54615575
0.77647721	0.54615575
0.77647721	0.54615575
1.04403866	0.00000000
1.04403866	0.00000000
1.04403866	0.00000000
1.04403866	0.00000000
0.77647721	0.54615575
0.77647721	0.54615575
0.35409195	0.90215594
0.35409195	0.90215594
0.35409195	0.90215594
0.35409195	0.90215594
0.35409195	0.90215594
0.77647721	0.54615575
0.77647721	0.54615575
0.77647721	0.54615575
0.77647721	0.54615575
0.35409195	0.90215594
0.35409195	0.90215594
-0.08481241	1.02461754
-0.08481241	1.02461754
-0.08486634	1.02463148
-0.08486634	1.02463148
-0.08486634	1.02463148
-0.08486634	1.02463148
0.35409195	0.90215594
0.35409195	0.90215594
0.35409195	0.90215594
-0.08486634	1.02463148
-0.08486634	1.02463148
-0.08486634	1.02463148
-0.08486634	1.02463148
-0.08486634	1.02463148
-0.69427780	0.64741504
-0.69427780	0.64741504
-0.69427780	0.64741504
-0.69427780	0.64741504
-0.69427780	0.64741504
-0.08486634	1.02463148
-0.69427780	0.64741504
-0.69427780	0.64741504
-0.69427780	0.64741504
-0.69427780	0.64741504
-0.75168511	0.57690167
-0.95366392	0.02941566
-0.95366392	0.02941566
-0.95366392	0.02941566
-0.95366392	0.02941566
-0.95366392	0.02941565
-0.69427780	0.64741504


==> Data/Petals/petals_laplacian_n128_t023.txt <==
x	y
-0.95347999	-0.00000000
-0.95346564	0.00680823
-0.95346564	0.00680823
-0.95346564	0.00680823
-0.95346564	0.00680823
-0.95347999	0.00000000
-0.95347999	-0.00000000
-0.95346564	-0.00680823
-0.95346564	-0.00680823
-0.95346564	-0.00680823
-0.95346564	-0.00680823
-0.69841872	-0.64216651
-0.69841872	-0.64216651
-0.95346564	-0.00680823
-0.95346564	-0.00680823
-0.95346564	-0.00680823
-0.95346564	-0.00680823
-0.95346564	-0.00680823
-0.72029886	-0.61476532
-0.69841872	-0.64216651
-0.69841872	-0.64216651
-0.69841872	-0.64216651
-0.08236434	-1.02386251
-0.08236434	-1.02386251
-0.69841872	-0.64216651
-0.69841872	-0.64216651
-0.69841872	-0.64216651
-0.69841872	-0.64216651
-0.69841872	-0.64216651
-0.08236434	-1.02386251
-0.08236434	-1.02386251
-0.08236434	-1.02386251
-0.08236434	-1.02386251
0.35184722	-0.90258460
0.35184722	-0.90258460
0.35184722	-0.90258460
0.35184722	-0.90258460
-0.08236434	-1.02386251
-0.08236434	-1.02386251
-0.08236434	-1.02386251
-0.08236434	-1.02386251
-0.08236169	-1.02386177
-0.08236169	-1.02386177
0.35184722	-0.90258460
0.77628895	-0.54607392
0.77628895	-0.54607392
0.77628895	-0.54607392
0.77628895	-0.54607392
0.77628895	-0.54607392
0.35184722	-0.90258460
0.35184722	-0.90258460
0.35184722	-0.90258460
0.35184722	-0.90258460
0.35184722	-0.90258460
0.77628895	-0.54607392
1.04372400	0.00000000
1.04372400	0.00000000
1.04372400	0.00000000
1.04372400	0.00000000
1.04372400	0.00000000
0.77628895	-0.54607392
0.77628895	-0.54607392
0.77628895	-0.54607392
0.77628895	-0.54607392
0.77628895	-0.54607392
1.04372400	0.00000000
1.04372400	0.00000000
1.04372400	0.00000000
0.77628895	0.54607392
0.77628895	0.54607392
0.77628895	0.54607392
0.77628895	0.54607392
0.77628895	0.54607392
1.04372400	0.00000000
1.04372400	0.00000000
1.04372400	0.00000000
1.04372400	0.00000000
0.77628895	0.54607392
0.77628895	0.54607392
0.35184722	0.90258460
0.35184722	0.90258460
0.35184722	0.90258460
0.35184722	0.90258460
0.35184722	0.90258460
0.77628895	0.54607392
0.77628895	0.54607392
0.77628895	0.54607392
0.77628895	0.54607392
0.35184722	0.90258460
0.35184722	0.90258460
-0.08236169	1.02386177
-0.08236169	1.02386177
-0.08236434	1.02386251
-0.08236434	1.02386251
-0.08236434	1.02386251
-0.08236434	1.02386251
0.35184722	0.90258460
0.35184722	0.90258460
0.35184722	0.90258460
-0.08236434	1.02386251
-0.08236434	1.02386251
-0.08236434	1.02386251
-0.08236434	1.02386251
-0.08236434	1.02386251
-0.69841872	0.64216651
-0.69841872	0.64216651
-0.69841872	0.64216651
-0.69841872	0.64216651
-0.69841872	0.64216651
-0.08236434	1.02386251
-0.69841872	0.64216651
-0.69841872	0.64216651
-0.69841872	0.64216651
-0.69841872	0.64216651
-0.72029886	0.61476532
-0.95346564	0.00680823
-0.95346564	0.00680823
-0.95346564	0.00680823
-0.95346564	0.00680823
-0.95346564	0.00680823
-0.69841872	0.64216651


==> Data/Petals/petals_laplacian_n128_t024.txt <==
x	y
-0.95331036	-0.00000000
-0.95330876	0.00038809
-0.95330876	0.00038809
-0.95330876	0.00038809
-0.95330876	0.00038809
-0.95331036	0.00000000
-0.95331036	-0.00000000
-0.95330876	-0.00038809
-0.95330876	-0.00038809
-0.95330876	-0.00038809
-0.95330876	-0.00038809
-0.70025916	-0.63971077
-0.70025916	-0.63971077
-0.95330876	-0.00038809
-0.95330876	-0.00038809
-0.95330876	-0.00038809
-0.95330876	-0.00038809
-0.95330876	-0.00038809
-0.70254637	-0.63673614
-0.70025916	-0.63971077
-0.70025916	-0.63971077
-0.70025916	-0.63971077
-0.07974938	-1.02306860
-0.07974938	-1.02306860
-0.70025916	-0.63971077
-0.70025916	-0.63971077
-0.70025916	-0.63971077
-0.70025916	-0.63971077
-0.70025916	-0.63971077
-0.07974938	-1.02306860
-0.07974938	-1.02306860
-0.07974938	-1.02306860
-0.07974938	-1.02306860
0.34948335	-0.90305211
0.34948335	-0.90305211
0.34948335	-0.90305211
0.34948335	-0.90305211
-0.07974938	-1.02306860
-0.07974938	-1.02306860
-0.07974938	-1.02306860
-0.07974938	-1.02306860
-0.07974924	-1.02306856
-0.07974924	-1.02306856
0.34948335	-0.90305211
0.77610734	-0.54598518
0.77610734	-0.54598518
0.77610734	-0.54598518
0.77610734	-0.54598518
0.77610734	-0.54598518
0.34948335	-0.90305211
0.34948335	-0.90305211
0.34948335	-0.90305211
0.34948335	-0.90305211
0.34948335	-0.90305211
0.77610734	-0.54598518
1.04340889	0.00000000
1.04340889	0.00000000
1.04340889	0.00000000
1.04340889	0.00000000
1.04340889	0.00000000
0.77610734	-0.54598518
0.77610734	-0.54598518
0.77610734	-0.54598518
0.77610734	-0.54598518
0.77610734	-0.54598518
1.04340889	0.00000000
1.04340889	0.00000000
1.04340889	0.00000000
0.77610734	0.54598518
0.77610734	0.54598518
0.77610734	0.54598518
0.77610734	0.54598518
0.77610734	0.54598518
1.04340889	0.00000000
1.04340889	0.00000000
1.04340889	0.00000000
1.04340889	0.00000000
0.77610734	0.54598518
0.77610734	0.54598518
0.34948335	0.90305211
0.34948335	0.90305211
0.34948335	0.90305211
0.34948335	0.90305211
0.34948335	0.90305211
0.77610734	0.54598518
0.77610734	0.54598518
0.77610734	0.54598518
0.77610734	0.54598518
0.34948335	0.90305211
0.34948335	0.90305211
-0.07974924	1.02306856
-0.07974924	1.02306856
-0.07974938	1.02306860
-0.07974938	1.02306860
-0.07974938	1.02306860
-0.07974938	1.02306860
0.34948335	0.90305211
0.34948335	0.90305211
0.34948335	0.90305211
-0.07974938	1.02306860
-0.07974938	1.02306860
-0.07974938	1.02306860
-0.07974938	1.02306860
-0.07974938	1.02306860
-0.70025916	0.63971077
-0.70025916	0.63971077
-0.70025916	0.63971077
-0.70025916	0.63971077
-0.70025916	0.63971077
-0.07974938	1.02306860
-0.70025916	0.63971077
-0.70025916	0.63971077
-0.70025916	0.63971077
-0.70025916	0.63971077
-0.70254637	0.63673614
-0.95330876	0.00038809
-0.95330876	0.00038809
-0.95330876	0.00038809
-0.95330876	0.00038809
-0.95330876	0.00038809
-0.70025916	0.63971077


==> Data/Petals/petals_laplacian_n128_t025.txt <==
x	y
-0.95316304	-0.00000000
-0.95316296	0.00000249
-0.95316296	0.00000249
-0.95316296	0.00000249
-0.95316296	0.00000249
-0.95316304	-0.00000000
-0.95316304	-0.00000000
-0.95316296	-0.00000249
-0.95316296	-0.00000249
-0.95316296	-0.00000249
-0.95316296	-0.00000249
-0.70046679	-0.63929022
-0.70046679	-0.63929022
-0.95316296	-0.00000249
-0.95316296	-0.00000249
-0.95316296	-0.00000249
-0.95316296	-0.00000249
-0.95316296	-0.00000249
-0.70049272	-0.63924829
-0.70046679	-0.63929022
-0.70046679	-0.63929022
-0.70046679	-0.63929022
-0.07700628	-1.02224269
-0.07700628	-1.02224269
-0.70046679	-0.63929022
-0.70046679	-0.63929022
-0.70046679	-0.63929022
-0.70046679	-0.63929022
-0.70046679	-0.63929022
-0.07700628	-1.02224269
-0.07700628	-1.02224269
-0.07700628	-1.02224269
-0.07700628	-1.02224269
0.34698841	-0.90356194
0.34698841	-0.90356194
0.34698841	-0.90356194
0.34698841	-0.90356194
-0.07700628	-1.02224269
-0.07700628	-1.02224269
-0.07700628	-1.02224269
-0.07700628	-1.02224269
-0.07700627	-1.02224268
-0.07700627	-1.02224268
0.34698841	-0.90356194
0.77593261	-0.54588921
0.77593261	-0.54588921
0.77593261	-0.54588921
0.77593261	-0.54588921
0.77593261	-0.54588921
0.34698841	-0.90356194
0.34698841	-0.90356194
0.34698841	-0.90356194
0.34698841	-0.90356194
0.34698841	-0.90356194
0.77593261	-0.54588921
1.04309331	0.00000000
1.04309331	0.00000000
1.04309331	0.00000000
1.04309331	0.00000000
1.04309331	0.00000000
0.77593261	-0.54588921
0.77593261	-0.54588921
0.77593261	-0.54588921
0.77593261	-0.54588921
0.77593261	-0.54588921
1.04309331	0.00000000
1.04309331	0.00000000
1.04309331	0.00000000
0.77593261	0.54588921
0.77593261	0.54588921
0.77593261	0.54588921
0.77593261	0.54588921
0.77593261	0.54588921
1.04309331	0.00000000
1.04309331	0.00000000
1.04309331	0.00000000
1.04309331	0.00000000
0.77593261	0.54588921
0.77593261	0.54588921
0.34698841	0.90356194
0.34698841	0.90356194
0.34698841	0.90356194
0.34698841	0.90356194
0.34698841	0.90356194
0.77593261	0.54588921
0.77593261	0.54588921
0.77593261	0.54588921
0.77593261	0.54588921
0.34698841	0.90356194
0.34698841	0.90356194
-0.07700627	1.02224268
-0.07700627	1.02224268
-0.07700628	1.02224269
-0.07700628	1.02224269
-0.07700628	1.02224269
-0.07700628	1.02224269
0.34698841	0.90356194
0.34698841	0.90356194
0.34698841	0.90356194
-0.07700628	1.02224269
-0.07700628	1.02224269
-0.07700628	1.02224269
-0.07700628	1.02224269
-0.07700628	1.02224269
-0.70046679	0.63929022
-0.70046679	0.63929022
-0.70046679	0.63929022
-0.70046679	0.63929022
-0.70046679	0.63929022
-0.07700628	1.02224269
-0.70046679	0.63929022
-0.70046679	0.63929022
-0.70046679	0.63929022
-0.70046679	0.63929022
-0.70049272	0.63924829
-0.95316296	0.00000249
-0.95316296	0.00000249
-0.95316296	0.00000249
-0.95316296	0.00000249
-0.95316296	0.00000249
-0.70046679	0.63929022


==> Data/Petals/petals_laplacian_n128_t026.txt <==
x	y
-0.95301781	-0.00000000
-0.95301780	0.00000001
-0.95301780	0.00000001
-0.95301780	0.00000001
-0.95301780	0.00000001
-0.95301781	-0.00000000
-0.95301781	-0.00000000
-0.95301780	-0.00000001
-0.95301780	-0.00000001
-0.95301780	-0.00000001
-0.95301780	-0.00000001
-0.70047189	-0.63913203
-0.70047189	-0.63913203
-0.95301780	-0.00000001
-0.95301780	-0.00000001
-0.95301780	-0.00000001
-0.95301780	-0.00000001
-0.95301780	-0.00000001
-0.70047198	-0.63913181
-0.70047189	-0.63913203
-0.70047189	-0.63913203
-0.70047189	-0.63913203
-0.07412590	-1.02137896
-0.07412590	-1.02137896
-0.70047189	-0.63913203
-0.70047189	-0.63913203
-0.70047189	-0.63913203
-0.70047189	-0.63913203
-0.70047189	-0.63913203
-0.07412590	-1.02137896
-0.07412590	-1.02137896
-0.07412590	-1.02137896
-0.07412590	-1.02137896
0.34434919	-0.90411785
0.34434919	-0.90411785
0.34434919	-0.90411785
0.34434919	-0.90411785
-0.07412590	-1.02137896
-0.07412590	-1.02137896
-0.07412590	-1.02137896
-0.07412590	-1.02137896
-0.07412590	-1.02137896
-0.07412590	-1.02137896
0.34434919	-0.90411785
0.77576507	-0.54578570
0.77576507	-0.54578570
0.77576507	-0.54578570
0.77576507	-0.54578570
0.77576507	-0.54578570
0.34434919	-0.90411785
0.34434919	-0.90411785
0.34434919	-0.90411785
0.34434919	-0.90411785
0.34434919	-0.90411785
0.77576507	-0.54578570
1.04277722	0.00000000
1.04277722	0.00000000
1.04277722	0.00000000
1.04277722	0.00000000
1.04277722	0.00000000
0.77576507	-0.54578570
0.77576507	-0.54578570
0.77576507	-0.54578570
0.77576507	-0.54578570
0.77576507	-0.54578570
1.04277722	0.00000000
1.04277722	0.00000000
1.04277722	0.00000000
0.77576507	0.54578570
0.77576507	0.54578570
0.77576507	0.54578570
0.77576507	0.54578570
0.77576507	0.54578570
1.04277722	0.00000000
1.04277722	0.00000000
1.04277722	0.00000000
1.04277722	0.00000000
0.77576507	0.54578570
0.77576507	0.54578570
0.34434919	0.90411785
0.34434919	0.90411785
0.34434919	0.90411785
0.34434919	0.90411785
0.34434919	0.90411785
0.77576507	0.54578570
0.77576507	0.54578570
0.77576507	0.54578570
0.77576507	0.54578570
0.34434919	0.90411785
0.34434919	0.90411785
-0.07412590	1.02137896
-0.07412590	1.02137896
-0.07412590	1.02137896
-0.07412590	1.02137896
-0.07412590	1.02137896
-0.07412590	1.02137896
0.34434919	0.90411785
0.34434919	0.90411785
0.34434919	0.90411785
-0.07412590	1.02137896
-0.07412590	1.02137896
-0.07412590	1.02137896
-0.07412590	1.02137896
-0.07412590	1.02137896
-0.70047189	0.63913203
-0.70047189	0.63913203
-0.70047189	0.63913203
-0.70047189	0.63913203
-0.70047189	0.63913203
-0.07412590	1.02137896
-0.70047189	0.63913203
-0.70047189	0.63913203
-0.70047189	0.63913203
-0.70047189	0.63913203
-0.70047198	0.63913181
-0.95301780	0.00000001
-0.95301780	0.00000001
-0.95301780	0.00000001
-0.95301780	0.00000001
-0.95301780	0.00000001
-0.70047189	0.63913203


==> Data/Petals/petals_laplacian_n128_t027.txt <==
x	y
-0.95287234	-0.00000000
-0.95287234	0.00000000
-0.95287234	0.00000000
-0.95287234	0.00000000
-0.95287234	0.00000000
-0.95287234	-0.00000000
-0.95287234	-0.00000000
-0.95287234	-0.00000000
-0.95287234	-0.00000000
-0.95287234	-0.00000000
-0.95287234	-0.00000000
-0.70047567	-0.63897632
-0.70047567	-0.63897632
-0.95287234	-0.00000000
-0.95287234	-0.00000000
-0.95287234	-0.00000000
-0.95287234	-0.00000000
-0.95287234	-0.00000000
-0.70047567	-0.63897632
-0.70047567	-0.63897632
-0.70047567	-0.63897632
-0.70047567	-0.63897632
-0.07109454	-1.02047312
-0.07109454	-1.02047312
-0.70047567	-0.63897632
-0.70047567	-0.63897632
-0.70047567	-0.63897632
-0.70047567	-0.63897632
-0.70047567	-0.63897632
-0.07109454	-1.02047312
-0.07109454	-1.02047312
-0.07109454	-1.02047312
-0.07109454	-1.02047312
0.34155089	-0.90472423
0.34155089	-0.90472423
0.34155089	-0.90472423
0.34155089	-0.90472423
-0.07109454	-1.02047312
-0.07109454	-1.02047312
-0.07109454	-1.02047312
-0.07109454	-1.02047312
-0.07109454	-1.02047312
-0.07109454	-1.02047312
0.34155089	-0.90472423
0.77560506	-0.54567433
0.77560506	-0.54567433
0.77560506	-0.54567433
0.77560506	-0.54567433
0.77560506	-0.54567433
0.34155089	-0.90472423
0.34155089	-0.90472423
0.34155089	-0.90472423
0.34155089	-0.90472423
0.34155089	-0.90472423
0.77560506	-0.54567433
1.04246059	0.00000000
1.04246059	0.00000000
1.04246059	0.00000000
1.04246059	0.00000000
1.04246059	0.00000000
0.77560506	-0.54567433
0.77560506	-0.54567433
0.77560506	-0.54567433
0.77560506	-0.54567433
0.77560506	-0.54567433
1.04246059	0.00000000
1.04246059	0.00000000
1.04246059	0.00000000
0.77560506	0.54567433
0.77560506	0.54567433
0.77560506	0.54567433
0.77560506	0.54567433
0.77560506	0.54567433
1.04246059	0.00000000
1.04246059	0.00000000
1.04246059	0.00000000
1.04246059	0.00000000
0.77560506	0.54567433
0.77560506	0.54567433
0.34155089	0.90472423
0.34155089	0.90472423
0.34155089	0.90472423
0.34155089	0.90472423
0.34155089	0.90472423
0.77560506	0.54567433
0.77560506	0.54567433
0.77560506	0.54567433
0.77560506	0.54567433
0.34155089	0.90472423
0.34155089	0.90472423
-0.07109454	1.02047312
-0.07109454	1.02047312
-0.07109454	1.02047312
-0.07109454	1.02047312
-0.07109454	1.02047312
-0.07109454	1.02047312
0.34155089	0.90472423
0.34155089	0.90472423
0.34155089	0.90472423
-0.07109454	1.02047312
-0.07109454	1.02047312
-0.07109454	1.02047312
-0.07109454	1.02047312
-0.07109454	1.02047312
-0.70047567	0.63897632
-0.70047567	0.63897632
-0.70047567	0.63897632
-0.70047567	0.63897632
-0.70047567	0.63897632
-0.07109454	1.02047312
-0.70047567	0.63897632
-0.70047567	0.63897632
-0.70047567	0.63897632
-0.70047567	0.63897632
-0.70047567	0.63897632
-0.95287234	0.00000000
-0.95287234	0.00000000
-0.95287234	0.00000000
-0.95287234	0.00000000
-0.95287234	0.00000000
-0.70047567	0.63897632


==> Data/Petals/petals_laplacian_n128_t028.txt <==
x	y
-0.95272655	-0.00000000
-0.95272655	0.00000000
-0.95272655	0.00000000
-0.95272655	0.00000000
-0.95272655	0.00000000
-0.95272655	-0.00000000
-0.95272655	-0.00000000
-0.95272655	-0.00000000
-0.95272655	-0.00000000
-0.95272655	-0.00000000
-0.95272655	-0.00000000
-0.70048052	-0.63881930
-0.70048052	-0.63881930
-0.95272655	-0.00000000
-0.95272655	-0.00000000
-0.95272655	-0.00000000
-0.95272655	-0.00000000
-0.95272655	-0.00000000
-0.70048052	-0.63881930
-0.70048052	-0.63881930
-0.70048052	-0.63881930
-0.70048052	-0.63881930
-0.06789581	-1.01952050
-0.06789581	-1.01952050
-0.70048052	-0.63881930
-0.70048052	-0.63881930
-0.70048052	-0.63881930
-0.70048052	-0.63881930
-0.70048052	-0.63881930
-0.06789581	-1.01952050
-0.06789581	-1.01952050
-0.06789581	-1.01952050
-0.06789581	-1.01952050
0.33857646	-0.90538611
0.33857646	-0.90538611
0.33857646	-0.90538611
0.33857646	-0.90538611
-0.06789581	-1.01952050
-0.06789581	-1.01952050
-0.06789581	-1.01952050
-0.06789581	-1.01952050
-0.06789581	-1.01952050
-0.06789581	-1.01952050
0.33857646	-0.90538611
0.77545297	-0.54555473
0.77545297	-0.54555473
0.77545297	-0.54555473
0.77545297	-0.54555473
0.77545297	-0.54555473
0.33857646	-0.90538611
0.33857646	-0.90538611
0.33857646	-0.90538611
0.33857646	-0.90538611
0.33857646	-0.90538611
0.77545297	-0.54555473
1.04214338	0.00000000
1.04214338	0.00000000
1.04214338	0.00000000
1.04214338	0.00000000
1.04214338	0.00000000
0.77545297	-0.54555473
0.77545297	-0.54555473
0.77545297	-0.54555473
0.77545297	-0.54555473
0.77545297	-0.54555473
1.04214338	0.00000000
1.04214338	0.00000000
1.04214338	0.00000000
0.77545297	0.54555473
0.77545297	0.54555473
0.77545297	0.54555473
0.77545297	0.54555473
0.77545297	0.54555473
1.04214338	0.00000000
1.04214338	0.00000000
1.04214338	0.00000000
1.04214338	0.00000000
0.77545297	0.54555473
0.77545297	0.54555473
0.33857646	0.90538611
0.33857646	0.90538611
0.33857646	0.90538611
0.33857646	0.90538611
0.33857646	0.90538611
0.77545297	0.54555473
0.77545297	0.54555473
0.77545297	0.54555473
0.77545297	0.54555473
0.33857646	0.90538611
0.33857646	0.90538611
-0.06789581	1.01952050
-0.06789581	1.01952050
-0.06789581	1.01952050
-0.06789581	1.01952050
-0.06789581	1.01952050
-0.06789581	1.01952050
0.33857646	0.90538611
0.33857646	0.90538611
0.33857646	0.90538611
-0.06789581	1.01952050
-0.06789581	1.01952050
-0.06789581	1.01952050
-0.06789581	1.01952050
-0.06789581	1.01952050
-0.70048052	0.63881930
-0.70048052	0.63881930
-0.70048052	0.63881930
-0.70048052	0.63881930
-0.70048052	0.63881930
-0.06789581	1.01952050
-0.70048052	0.63881930
-0.70048052	0.63881930
-0.70048052	0.63881930
-0.70048052	0.63881930
-0.70048052	0.63881930
-0.95272655	0.00000000
-0.95272655	0.00000000
-0.95272655	0.00000000
-0.95272655	0.00000000
-0.95272655	0.00000000
-0.70048052	0.63881930


==> Data/Petals/petals_laplacian_n128_t029.txt <==
x	y
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.70048646	-0.63866093
-0.70048646	-0.63866093
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.70048646	-0.63866093
-0.70048646	-0.63866093
-0.70048646	-0.63866093
-0.70048646	-0.63866093
-0.06451061	-1.01851571
-0.06451061	-1.01851571
-0.70048646	-0.63866093
-0.70048646	-0.63866093
-0.70048646	-0.63866093
-0.70048646	-0.63866093
-0.70048646	-0.63866093
-0.06451061	-1.01851571
-0.06451061	-1.01851571
-0.06451061	-1.01851571
-0.06451061	-1.01851571
0.33540609	-0.90610934
0.33540609	-0.90610934
0.33540609	-0.90610934
0.33540609	-0.90610934
-0.06451061	-1.01851571
-0.06451061	-1.01851571
-0.06451061	-1.01851571
-0.06451061	-1.01851571
-0.06451061	-1.01851571
-0.06451061	-1.01851571
0.33540609	-0.90610934
0.77530918	-0.54542656
0.77530918	-0.54542656
0.77530918	-0.54542656
0.77530918	-0.54542656
0.77530918	-0.54542656
0.33540609	-0.90610934
0.33540609	-0.90610934
0.33540609	-0.90610934
0.33540609	-0.90610934
0.33540609	-0.90610934
0.77530918	-0.54542656
1.04182554	0.00000000
1.04182554	0.00000000
1.04182554	0.00000000
1.04182554	0.00000000
1.04182554	0.00000000
0.77530918	-0.54542656
0.77530918	-0.54542656
0.77530918	-0.54542656
0.77530918	-0.54542656
0.77530918	-0.54542656
1.04182554	0.00000000
1.04182554	0.00000000
1.04182554	0.00000000
0.77530918	0.54542656
0.77530918	0.54542656
0.77530918	0.54542656
0.77530918	0.54542656
0.77530918	0.54542656
1.04182554	0.00000000
1.04182554	0.00000000
1.04182554	0.00000000
1.04182554	0.00000000
0.77530918	0.54542656
0.77530918	0.54542656
0.33540609	0.90610934
0.33540609	0.90610934
0.33540609	0.90610934
0.33540609	0.90610934
0.33540609	0.90610934
0.77530918	0.54542656
0.77530918	0.54542656
0.77530918	0.54542656
0.77530918	0.54542656
0.33540609	0.90610934
0.33540609	0.90610934
-0.06451061	1.01851571
-0.06451061	1.01851571
-0.06451061	1.01851571
-0.06451061	1.01851571
-0.06451061	1.01851571
-0.06451061	1.01851571
0.33540609	0.90610934
0.33540609	0.90610934
0.33540609	0.90610934
-0.06451061	1.01851571
-0.06451061	1.01851571
-0.06451061	1.01851571
-0.06451061	1.01851571
-0.06451061	1.01851571
-0.70048646	0.63866093
-0.70048646	0.63866093
-0.70048646	0.63866093
-0.70048646	0.63866093
-0.70048646	0.63866093
-0.06451061	1.01851571
-0.70048646	0.63866093
-0.70048646	0.63866093
-0.70048646	0.63866093
-0.70048646	0.63866093
-0.70048646	0.63866093
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.95258044	-0.00000000
-0.70048646	0.63866093


==> Data/Petals/petals_laplacian_n128_t030.txt <==
x	y
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.70049354	-0.63850116
-0.70049354	-0.63850116
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.70049354	-0.63850116
-0.70049354	-0.63850116
-0.70049354	-0.63850116
-0.70049354	-0.63850116
-0.06091658	-1.01745240
-0.06091658	-1.01745240
-0.70049354	-0.63850116
-0.70049354	-0.63850116
-0.70049354	-0.63850116
-0.70049354	-0.63850116
-0.70049354	-0.63850116
-0.06091658	-1.01745240
-0.06091658	-1.01745240
-0.06091658	-1.01745240
-0.06091658	-1.01745240
0.33201650	-0.90690074
0.33201650	-0.90690074
0.33201650	-0.90690074
0.33201650	-0.90690074
-0.06091658	-1.01745240
-0.06091658	-1.01745240
-0.06091658	-1.01745240
-0.06091658	-1.01745240
-0.06091658	-1.01745240
-0.06091658	-1.01745240
0.33201650	-0.90690074
0.77517413	-0.54528943
0.77517413	-0.54528943
0.77517413	-0.54528943
0.77517413	-0.54528943
0.77517413	-0.54528943
0.33201650	-0.90690074
0.33201650	-0.90690074
0.33201650	-0.90690074
0.33201650	-0.90690074
0.33201650	-0.90690074
0.77517413	-0.54528943
1.04150705	0.00000000
1.04150705	0.00000000
1.04150705	0.00000000
1.04150705	0.00000000
1.04150705	0.00000000
0.77517413	-0.54528943
0.77517413	-0.54528943
0.77517413	-0.54528943
0.77517413	-0.54528943
0.77517413	-0.54528943
1.04150705	0.00000000
1.04150705	0.00000000
1.04150705	0.00000000
0.77517413	0.54528943
0.77517413	0.54528943
0.77517413	0.54528943
0.77517413	0.54528943
0.77517413	0.54528943
1.04150705	0.00000000
1.04150705	0.00000000
1.04150705	0.00000000
1.04150705	0.00000000
0.77517413	0.54528943
0.77517413	0.54528943
0.33201650	0.90690074
0.33201650	0.90690074
0.33201650	0.90690074
0.33201650	0.90690074
0.33201650	0.90690074
0.77517413	0.54528943
0.77517413	0.54528943
0.77517413	0.54528943
0.77517413	0.54528943
0.33201650	0.90690074
0.33201650	0.90690074
-0.06091658	1.01745240
-0.06091658	1.01745240
-0.06091658	1.01745240
-0.06091658	1.01745240
-0.06091658	1.01745240
-0.06091658	1.01745240
0.33201650	0.90690074
0.33201650	0.90690074
0.33201650	0.90690074
-0.06091658	1.01745240
-0.06091658	1.01745240
-0.06091658	1.01745240
-0.06091658	1.01745240
-0.06091658	1.01745240
-0.70049354	0.63850116
-0.70049354	0.63850116
-0.70049354	0.63850116
-0.70049354	0.63850116
-0.70049354	0.63850116
-0.06091658	1.01745240
-0.70049354	0.63850116
-0.70049354	0.63850116
-0.70049354	0.63850116
-0.70049354	0.63850116
-0.70049354	0.63850116
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.95243400	-0.00000000
-0.70049354	0.63850116


==> Data/Petals/petals_laplacian_n128_t031.txt <==
x	y
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.70050179	-0.63833997
-0.70050179	-0.63833997
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.70050179	-0.63833997
-0.70050179	-0.63833997
-0.70050179	-0.63833997
-0.70050179	-0.63833997
-0.05708727	-1.01632308
-0.05708727	-1.01632308
-0.70050179	-0.63833997
-0.70050179	-0.63833997
-0.70050179	-0.63833997
-0.70050179	-0.63833997
-0.70050179	-0.63833997
-0.05708727	-1.01632308
-0.05708727	-1.01632308
-0.05708727	-1.01632308
-0.05708727	-1.01632308
0.32838021	-0.90776835
0.32838021	-0.90776835
0.32838021	-0.90776835
0.32838021	-0.90776835
-0.05708727	-1.01632308
-0.05708727	-1.01632308
-0.05708727	-1.01632308
-0.05708727	-1.01632308
-0.05708727	-1.01632308
-0.05708727	-1.01632308
0.32838021	-0.90776835
0.77504824	-0.54514295
0.77504824	-0.54514295
0.77504824	-0.54514295
0.77504824	-0.54514295
0.77504824	-0.54514295
0.32838021	-0.90776835
0.32838021	-0.90776835
0.32838021	-0.90776835
0.32838021	-0.90776835
0.32838021	-0.90776835
0.77504824	-0.54514295
1.04118786	-0.00000000
1.04118786	-0.00000000
1.04118786	-0.00000000
1.04118786	-0.00000000
1.04118786	-0.00000000
0.77504824	-0.54514295
0.77504824	-0.54514295
0.77504824	-0.54514295
0.77504824	-0.54514295
0.77504824	-0.54514295
1.04118786	-0.00000000
1.04118786	-0.00000000
1.04118786	-0.00000000
0.77504824	0.54514295
0.77504824	0.54514295
0.77504824	0.54514295
0.77504824	0.54514295
0.77504824	0.54514295
1.04118786	-0.00000000
1.04118786	-0.00000000
1.04118786	-0.00000000
1.04118786	-0.00000000
0.77504824	0.54514295
0.77504824	0.54514295
0.32838021	0.90776835
0.32838021	0.90776835
0.32838021	0.90776835
0.32838021	0.90776835
0.32838021	0.90776835
0.77504824	0.54514295
0.77504824	0.54514295
0.77504824	0.54514295
0.77504824	0.54514295
0.32838021	0.90776835
0.32838021	0.90776835
-0.05708727	1.01632308
-0.05708727	1.01632308
-0.05708727	1.01632308
-0.05708727	1.01632308
-0.05708727	1.01632308
-0.05708727	1.01632308
0.32838021	0.90776835
0.32838021	0.90776835
0.32838021	0.90776835
-0.05708727	1.01632308
-0.05708727	1.01632308
-0.05708727	1.01632308
-0.05708727	1.01632308
-0.05708727	1.01632308
-0.70050179	0.63833997
-0.70050179	0.63833997
-0.70050179	0.63833997
-0.70050179	0.63833997
-0.70050179	0.63833997
-0.05708727	1.01632308
-0.70050179	0.63833997
-0.70050179	0.63833997
-0.70050179	0.63833997
-0.70050179	0.63833997
-0.70050179	0.63833997
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.95228724	-0.00000000
-0.70050179	0.63833997


==> Data/Petals/petals_laplacian_n128_t032.txt <==
x	y
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.70051127	-0.63817733
-0.70051127	-0.63817733
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.70051127	-0.63817733
-0.70051127	-0.63817733
-0.70051127	-0.63817733
-0.70051127	-0.63817733
-0.05299114	-1.01511881
-0.05299114	-1.01511881
-0.70051127	-0.63817733
-0.70051127	-0.63817733
-0.70051127	-0.63817733
-0.70051127	-0.63817733
-0.70051127	-0.63817733
-0.05299114	-1.01511881
-0.05299114	-1.01511881
-0.05299114	-1.01511881
-0.05299114	-1.01511881
0.32446446	-0.90872172
0.32446446	-0.90872172
0.32446446	-0.90872172
0.32446446	-0.90872172
-0.05299114	-1.01511881
-0.05299114	-1.01511881
-0.05299114	-1.01511881
-0.05299114	-1.01511881
-0.05299114	-1.01511881
-0.05299114	-1.01511881
0.32446446	-0.90872172
0.77493198	-0.54498671
0.77493198	-0.54498671
0.77493198	-0.54498671
0.77493198	-0.54498671
0.77493198	-0.54498671
0.32446446	-0.90872172
0.32446446	-0.90872172
0.32446446	-0.90872172
0.32446446	-0.90872172
0.32446446	-0.90872172
0.77493198	-0.54498671
1.04086791	-0.00000000
1.04086791	-0.00000000
1.04086791	-0.00000000
1.04086791	-0.00000000
1.04086791	-0.00000000
0.77493198	-0.54498671
0.77493198	-0.54498671
0.77493198	-0.54498671
0.77493198	-0.54498671
0.77493198	-0.54498671
1.04086791	-0.00000000
1.04086791	-0.00000000
1.04086791	-0.00000000
0.77493198	0.54498671
0.77493198	0.54498671
0.77493198	0.54498671
0.77493198	0.54498671
0.77493198	0.54498671
1.04086791	-0.00000000
1.04086791	-0.00000000
1.04086791	-0.00000000
1.04086791	-0.00000000
0.77493198	0.54498671
0.77493198	0.54498671
0.32446446	0.90872172
0.32446446	0.90872172
0.32446446	0.90872172
0.32446446	0.90872172
0.32446446	0.90872172
0.77493198	0.54498671
0.77493198	0.54498671
0.77493198	0.54498671
0.77493198	0.54498671
0.32446446	0.90872172
0.32446446	0.90872172
-0.05299114	1.01511881
-0.05299114	1.01511881
-0.05299114	1.01511881
-0.05299114	1.01511881
-0.05299114	1.01511881
-0.05299114	1.01511881
0.32446446	0.90872172
0.32446446	0.90872172
0.32446446	0.90872172
-0.05299114	1.01511881
-0.05299114	1.01511881
-0.05299114	1.01511881
-0.05299114	1.01511881
-0.05299114	1.01511881
-0.70051127	0.63817733
-0.70051127	0.63817733
-0.70051127	0.63817733
-0.70051127	0.63817733
-0.70051127	0.63817733
-0.05299114	1.01511881
-0.70051127	0.63817733
-0.70051127	0.63817733
-0.70051127	0.63817733
-0.70051127	0.63817733
-0.70051127	0.63817733
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.95214014	-0.00000000
-0.70051127	0.63817733


==> Data/Petals/petals_laplacian_n128_t033.txt <==
x	y
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.70052202	-0.63801318
-0.70052202	-0.63801318
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.70052202	-0.63801318
-0.70052202	-0.63801318
-0.70052202	-0.63801318
-0.70052202	-0.63801318
-0.04859029	-1.01382883
-0.04859029	-1.01382883
-0.70052202	-0.63801318
-0.70052202	-0.63801318
-0.70052202	-0.63801318
-0.70052202	-0.63801318
-0.70052202	-0.63801318
-0.04859029	-1.01382883
-0.04859029	-1.01382883
-0.04859029	-1.01382883
-0.04859029	-1.01382883
0.32022976	-0.90977231
0.32022976	-0.90977231
0.32022976	-0.90977231
0.32022976	-0.90977231
-0.04859029	-1.01382883
-0.04859029	-1.01382883
-0.04859029	-1.01382883
-0.04859029	-1.01382883
-0.04859029	-1.01382883
-0.04859029	-1.01382883
0.32022976	-0.90977231
0.77482585	-0.54482027
0.77482585	-0.54482027
0.77482585	-0.54482027
0.77482585	-0.54482027
0.77482585	-0.54482027
0.32022976	-0.90977231
0.32022976	-0.90977231
0.32022976	-0.90977231
0.32022976	-0.90977231
0.32022976	-0.90977231
0.77482585	-0.54482027
1.04054717	-0.00000000
1.04054717	-0.00000000
1.04054717	-0.00000000
1.04054717	-0.00000000
1.04054717	-0.00000000
0.77482585	-0.54482027
0.77482585	-0.54482027
0.77482585	-0.54482027
0.77482585	-0.54482027
0.77482585	-0.54482027
1.04054717	-0.00000000
1.04054717	-0.00000000
1.04054717	-0.00000000
0.77482585	0.54482027
0.77482585	0.54482027
0.77482585	0.54482027
0.77482585	0.54482027
0.77482585	0.54482027
1.04054717	-0.00000000
1.04054717	-0.00000000
1.04054717	-0.00000000
1.04054717	-0.00000000
0.77482585	0.54482027
0.77482585	0.54482027
0.32022976	0.90977231
0.32022976	0.90977231
0.32022976	0.90977231
0.32022976	0.90977231
0.32022976	0.90977231
0.77482585	0.54482027
0.77482585	0.54482027
0.77482585	0.54482027
0.77482585	0.54482027
0.32022976	0.90977231
0.32022976	0.90977231
-0.04859029	1.01382883
-0.04859029	1.01382883
-0.04859029	1.01382883
-0.04859029	1.01382883
-0.04859029	1.01382883
-0.04859029	1.01382883
0.32022976	0.90977231
0.32022976	0.90977231
0.32022976	0.90977231
-0.04859029	1.01382883
-0.04859029	1.01382883
-0.04859029	1.01382883
-0.04859029	1.01382883
-0.04859029	1.01382883
-0.70052202	0.63801318
-0.70052202	0.63801318
-0.70052202	0.63801318
-0.70052202	0.63801318
-0.70052202	0.63801318
-0.04859029	1.01382883
-0.70052202	0.63801318
-0.70052202	0.63801318
-0.70052202	0.63801318
-0.70052202	0.63801318
-0.70052202	0.63801318
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.95199270	-0.00000000
-0.70052202	0.63801318


==> Data/Petals/petals_laplacian_n128_t034.txt <==
x	y
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.70053410	-0.63784748
-0.70053410	-0.63784748
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.70053410	-0.63784748
-0.70053410	-0.63784748
-0.70053410	-0.63784748
-0.70053410	-0.63784748
-0.04383866	-1.01244009
-0.04383866	-1.01244009
-0.70053410	-0.63784748
-0.70053410	-0.63784748
-0.70053410	-0.63784748
-0.70053410	-0.63784748
-0.70053410	-0.63784748
-0.04383866	-1.01244009
-0.04383866	-1.01244009
-0.04383866	-1.01244009
-0.04383866	-1.01244009
0.31562810	-0.91093401
0.31562810	-0.91093401
0.31562810	-0.91093401
0.31562810	-0.91093401
-0.04383866	-1.01244009
-0.04383866	-1.01244009
-0.04383866	-1.01244009
-0.04383866	-1.01244009
-0.04383866	-1.01244009
-0.04383866	-1.01244009
0.31562810	-0.91093401
0.77473037	-0.54464318
0.77473037	-0.54464318
0.77473037	-0.54464318
0.77473037	-0.54464318
0.77473037	-0.54464318
0.31562810	-0.91093401
0.31562810	-0.91093401
0.31562810	-0.91093401
0.31562810	-0.91093401
0.31562810	-0.91093401
0.77473037	-0.54464318
1.04022559	-0.00000000
1.04022559	-0.00000000
1.04022559	-0.00000000
1.04022559	-0.00000000
1.04022559	-0.00000000
0.77473037	-0.54464318
0.77473037	-0.54464318
0.77473037	-0.54464318
0.77473037	-0.54464318
0.77473037	-0.54464318
1.04022559	-0.00000000
1.04022559	-0.00000000
1.04022559	-0.00000000
0.77473037	0.54464318
0.77473037	0.54464318
0.77473037	0.54464318
0.77473037	0.54464318
0.77473037	0.54464318
1.04022559	-0.00000000
1.04022559	-0.00000000
1.04022559	-0.00000000
1.04022559	-0.00000000
0.77473037	0.54464318
0.77473037	0.54464318
0.31562810	0.91093401
0.31562810	0.91093401
0.31562810	0.91093401
0.31562810	0.91093401
0.31562810	0.91093401
0.77473037	0.54464318
0.77473037	0.54464318
0.77473037	0.54464318
0.77473037	0.54464318
0.31562810	0.91093401
0.31562810	0.91093401
-0.04383866	1.01244009
-0.04383866	1.01244009
-0.04383866	1.01244009
-0.04383866	1.01244009
-0.04383866	1.01244009
-0.04383866	1.01244009
0.31562810	0.91093401
0.31562810	0.91093401
0.31562810	0.91093401
-0.04383866	1.01244009
-0.04383866	1.01244009
-0.04383866	1.01244009
-0.04383866	1.01244009
-0.04383866	1.01244009
-0.70053410	0.63784748
-0.70053410	0.63784748
-0.70053410	0.63784748
-0.70053410	0.63784748
-0.70053410	0.63784748
-0.04383866	1.01244009
-0.70053410	0.63784748
-0.70053410	0.63784748
-0.70053410	0.63784748
-0.70053410	0.63784748
-0.70053410	0.63784748
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.95184492	-0.00000000
-0.70053410	0.63784748


==> Data/Petals/petals_laplacian_n128_t035.txt <==
x	y
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.70054756	-0.63768020
-0.70054756	-0.63768020
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.70054756	-0.63768020
-0.70054756	-0.63768020
-0.70054756	-0.63768020
-0.70054756	-0.63768020
-0.03867967	-1.01093651
-0.03867967	-1.01093651
-0.70054756	-0.63768020
-0.70054756	-0.63768020
-0.70054756	-0.63768020
-0.70054756	-0.63768020
-0.70054756	-0.63768020
-0.03867967	-1.01093651
-0.03867967	-1.01093651
-0.03867967	-1.01093651
-0.03867967	-1.01093651
0.31060033	-0.91222392
0.31060033	-0.91222392
0.31060033	-0.91222392
0.31060033	-0.91222392
-0.03867967	-1.01093651
-0.03867967	-1.01093651
-0.03867967	-1.01093651
-0.03867967	-1.01093651
-0.03867967	-1.01093651
-0.03867967	-1.01093651
0.31060033	-0.91222392
0.77464608	-0.54445497
0.77464608	-0.54445497
0.77464608	-0.54445497
0.77464608	-0.54445497
0.77464608	-0.54445497
0.31060033	-0.91222392
0.31060033	-0.91222392
0.31060033	-0.91222392
0.31060033	-0.91222392
0.31060033	-0.91222392
0.77464608	-0.54445497
1.03990310	-0.00000000
1.03990310	-0.00000000
1.03990310	-0.00000000
1.03990310	-0.00000000
1.03990310	-0.00000000
0.77464608	-0.54445497
0.77464608	-0.54445497
0.77464608	-0.54445497
0.77464608	-0.54445497
0.77464608	-0.54445497
1.03990310	-0.00000000
1.03990310	-0.00000000
1.03990310	-0.00000000
0.77464608	0.54445497
0.77464608	0.54445497
0.77464608	0.54445497
0.77464608	0.54445497
0.77464608	0.54445497
1.03990310	-0.00000000
1.03990310	-0.00000000
1.03990310	-0.00000000
1.03990310	-0.00000000
0.77464608	0.54445497
0.77464608	0.54445497
0.31060033	0.91222392
0.31060033	0.91222392
0.31060033	0.91222392
0.31060033	0.91222392
0.31060033	0.91222392
0.77464608	0.54445497
0.77464608	0.54445497
0.77464608	0.54445497
0.77464608	0.54445497
0.31060033	0.91222392
0.31060033	0.91222392
-0.03867967	1.01093651
-0.03867967	1.01093651
-0.03867967	1.01093651
-0.03867967	1.01093651
-0.03867967	1.01093651
-0.03867967	1.01093651
0.31060033	0.91222392
0.31060033	0.91222392
0.31060033	0.91222392
-0.03867967	1.01093651
-0.03867967	1.01093651
-0.03867967	1.01093651
-0.03867967	1.01093651
-0.03867967	1.01093651
-0.70054756	0.63768020
-0.70054756	0.63768020
-0.70054756	0.63768020
-0.70054756	0.63768020
-0.70054756	0.63768020
-0.03867967	1.01093651
-0.70054756	0.63768020
-0.70054756	0.63768020
-0.70054756	0.63768020
-0.70054756	0.63768020
-0.70054756	0.63768020
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.95169680	-0.00000000
-0.70054756	0.63768020


==> Data/Petals/petals_laplacian_n128_t036.txt <==
x	y
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.70056248	-0.63751127
-0.70056248	-0.63751127
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.70056248	-0.63751127
-0.70056248	-0.63751127
-0.70056248	-0.63751127
-0.70056248	-0.63751127
-0.03304303	-1.00929814
-0.03304303	-1.00929814
-0.70056248	-0.63751127
-0.70056248	-0.63751127
-0.70056248	-0.63751127
-0.70056248	-0.63751127
-0.70056248	-0.63751127
-0.03304303	-1.00929814
-0.03304303	-1.00929814
-0.03304303	-1.00929814
-0.03304303	-1.00929814
0.30507268	-0.91366328
0.30507268	-0.91366328
0.30507268	-0.91366328
0.30507268	-0.91366328
-0.03304303	-1.00929814
-0.03304303	-1.00929814
-0.03304303	-1.00929814
-0.03304303	-1.00929814
-0.03304303	-1.00929814
-0.03304303	-1.00929814
0.30507268	-0.91366328
0.77457360	-0.54425514
0.77457360	-0.54425514
0.77457360	-0.54425514
0.77457360	-0.54425514
0.77457360	-0.54425514
0.30507268	-0.91366328
0.30507268	-0.91366328
0.30507268	-0.91366328
0.30507268	-0.91366328
0.30507268	-0.91366328
0.77457360	-0.54425514
1.03957967	-0.00000000
1.03957967	-0.00000000
1.03957967	-0.00000000
1.03957967	-0.00000000
1.03957967	-0.00000000
0.77457360	-0.54425514
0.77457360	-0.54425514
0.77457360	-0.54425514
0.77457360	-0.54425514
0.77457360	-0.54425514
1.03957967	-0.00000000
1.03957967	-0.00000000
1.03957967	-0.00000000
0.77457360	0.54425514
0.77457360	0.54425514
0.77457360	0.54425514
0.77457360	0.54425514
0.77457360	0.54425514
1.03957967	-0.00000000
1.03957967	-0.00000000
1.03957967	-0.00000000
1.03957967	-0.00000000
0.77457360	0.54425514
0.77457360	0.54425514
0.30507268	0.91366328
0.30507268	0.91366328
0.30507268	0.91366328
0.30507268	0.91366328
0.30507268	0.91366328
0.77457360	0.54425514
0.77457360	0.54425514
0.77457360	0.54425514
0.77457360	0.54425514
0.30507268	0.91366328
0.30507268	0.91366328
-0.03304303	1.00929814
-0.03304303	1.00929814
-0.03304303	1.00929814
-0.03304303	1.00929814
-0.03304303	1.00929814
-0.03304303	1.00929814
0.30507268	0.91366328
0.30507268	0.91366328
0.30507268	0.91366328
-0.03304303	1.00929814
-0.03304303	1.00929814
-0.03304303	1.00929814
-0.03304303	1.00929814
-0.03304303	1.00929814
-0.70056248	0.63751127
-0.70056248	0.63751127
-0.70056248	0.63751127
-0.70056248	0.63751127
-0.70056248	0.63751127
-0.03304303	1.00929814
-0.70056248	0.63751127
-0.70056248	0.63751127
-0.70056248	0.63751127
-0.70056248	0.63751127
-0.70056248	0.63751127
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.95154833	-0.00000000
-0.70056248	0.63751127


==> Data/Petals/petals_laplacian_n128_t037.txt <==
x	y
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.70057894	-0.63734063
-0.70057894	-0.63734063
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.70057894	-0.63734063
-0.70057894	-0.63734063
-0.70057894	-0.63734063
-0.70057894	-0.63734063
-0.02684021	-1.00749982
-0.02684021	-1.00749982
-0.70057894	-0.63734063
-0.70057894	-0.63734063
-0.70057894	-0.63734063
-0.70057894	-0.63734063
-0.70057894	-0.63734063
-0.02684021	-1.00749982
-0.02684021	-1.00749982
-0.02684021	-1.00749982
-0.02684021	-1.00749982
0.29895188	-0.91527891
0.29895188	-0.91527891
0.29895188	-0.91527891
0.29895188	-0.91527891
-0.02684021	-1.00749982
-0.02684021	-1.00749982
-0.02684021	-1.00749982
-0.02684021	-1.00749982
-0.02684021	-1.00749982
-0.02684021	-1.00749982
0.29895188	-0.91527891
0.77451354	-0.54404315
0.77451354	-0.54404315
0.77451354	-0.54404315
0.77451354	-0.54404315
0.77451354	-0.54404315
0.29895188	-0.91527891
0.29895188	-0.91527891
0.29895188	-0.91527891
0.29895188	-0.91527891
0.29895188	-0.91527891
0.77451354	-0.54404315
1.03925522	-0.00000000
1.03925522	-0.00000000
1.03925522	-0.00000000
1.03925522	-0.00000000
1.03925522	-0.00000000
0.77451354	-0.54404315
0.77451354	-0.54404315
0.77451354	-0.54404315
0.77451354	-0.54404315
0.77451354	-0.54404315
1.03925522	-0.00000000
1.03925522	-0.00000000
1.03925522	-0.00000000
0.77451354	0.54404315
0.77451354	0.54404315
0.77451354	0.54404315
0.77451354	0.54404315
0.77451354	0.54404315
1.03925522	-0.00000000
1.03925522	-0.00000000
1.03925522	-0.00000000
1.03925522	-0.00000000
0.77451354	0.54404315
0.77451354	0.54404315
0.29895188	0.91527891
0.29895188	0.91527891
0.29895188	0.91527891
0.29895188	0.91527891
0.29895188	0.91527891
0.77451354	0.54404315
0.77451354	0.54404315
0.77451354	0.54404315
0.77451354	0.54404315
0.29895188	0.91527891
0.29895188	0.91527891
-0.02684021	1.00749982
-0.02684021	1.00749982
-0.02684021	1.00749982
-0.02684021	1.00749982
-0.02684021	1.00749982
-0.02684021	1.00749982
0.29895188	0.91527891
0.29895188	0.91527891
0.29895188	0.91527891
-0.02684021	1.00749982
-0.02684021	1.00749982
-0.02684021	1.00749982
-0.02684021	1.00749982
-0.02684021	1.00749982
-0.70057894	0.63734063
-0.70057894	0.63734063
-0.70057894	0.63734063
-0.70057894	0.63734063
-0.70057894	0.63734063
-0.02684021	1.00749982
-0.70057894	0.63734063
-0.70057894	0.63734063
-0.70057894	0.63734063
-0.70057894	0.63734063
-0.70057894	0.63734063
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.95139950	-0.00000000
-0.70057894	0.63734063


==> Data/Petals/petals_laplacian_n128_t038.txt <==
x	y
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.70059703	-0.63716823
-0.70059703	-0.63716823
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.70059703	-0.63716823
-0.70059703	-0.63716823
-0.70059703	-0.63716823
-0.70059703	-0.63716823
-0.01995827	-1.00550946
-0.01995827	-1.00550946
-0.70059703	-0.63716823
-0.70059703	-0.63716823
-0.70059703	-0.63716823
-0.70059703	-0.63716823
-0.70059703	-0.63716823
-0.01995827	-1.00550946
-0.01995827	-1.00550946
-0.01995827	-1.00550946
-0.01995827	-1.00550946
0.29211812	-0.91710517
0.29211812	-0.91710517
0.29211812	-0.91710517
0.29211812	-0.91710517
-0.01995827	-1.00550946
-0.01995827	-1.00550946
-0.01995827	-1.00550946
-0.01995827	-1.00550946
-0.01995827	-1.00550946
-0.01995827	-1.00550946
0.29211812	-0.91710517
0.77446660	-0.54381846
0.77446660	-0.54381846
0.77446660	-0.54381846
0.77446660	-0.54381846
0.77446660	-0.54381846
0.29211812	-0.91710517
0.29211812	-0.91710517
0.29211812	-0.91710517
0.29211812	-0.91710517
0.29211812	-0.91710517
0.77446660	-0.54381846
1.03892970	-0.00000000
1.03892970	-0.00000000
1.03892970	-0.00000000
1.03892970	-0.00000000
1.03892970	-0.00000000
0.77446660	-0.54381846
0.77446660	-0.54381846
0.77446660	-0.54381846
0.77446660	-0.54381846
0.77446660	-0.54381846
1.03892970	-0.00000000
1.03892970	-0.00000000
1.03892970	-0.00000000
0.77446660	0.54381846
0.77446660	0.54381846
0.77446660	0.54381846
0.77446660	0.54381846
0.77446660	0.54381846
1.03892970	-0.00000000
1.03892970	-0.00000000
1.03892970	-0.00000000
1.03892970	-0.00000000
0.77446660	0.54381846
0.77446660	0.54381846
0.29211812	0.91710517
0.29211812	0.91710517
0.29211812	0.91710517
0.29211812	0.91710517
0.29211812	0.91710517
0.77446660	0.54381846
0.77446660	0.54381846
0.77446660	0.54381846
0.77446660	0.54381846
0.29211812	0.91710517
0.29211812	0.91710517
-0.01995827	1.00550946
-0.01995827	1.00550946
-0.01995827	1.00550946
-0.01995827	1.00550946
-0.01995827	1.00550946
-0.01995827	1.00550946
0.29211812	0.91710517
0.29211812	0.91710517
0.29211812	0.91710517
-0.01995827	1.00550946
-0.01995827	1.00550946
-0.01995827	1.00550946
-0.01995827	1.00550946
-0.01995827	1.00550946
-0.70059703	0.63716823
-0.70059703	0.63716823
-0.70059703	0.63716823
-0.70059703	0.63716823
-0.70059703	0.63716823
-0.01995827	1.00550946
-0.70059703	0.63716823
-0.70059703	0.63716823
-0.70059703	0.63716823
-0.70059703	0.63716823
-0.70059703	0.63716823
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.95125032	-0.00000000
-0.70059703	0.63716823


==> Data/Petals/petals_laplacian_n128_t039.txt <==
x	y
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.70061686	-0.63699398
-0.70061686	-0.63699398
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.70061686	-0.63699398
-0.70061686	-0.63699398
-0.70061686	-0.63699398
-0.70061686	-0.63699398
-0.01225108	-1.00328550
-0.01225108	-1.00328550
-0.70061686	-0.63699398
-0.70061686	-0.63699398
-0.70061686	-0.63699398
-0.70061686	-0.63699398
-0.70061686	-0.63699398
-0.01225108	-1.00328550
-0.01225108	-1.00328550
-0.01225108	-1.00328550
-0.01225108	-1.00328550
0.28441508	-0.91918684
0.28441508	-0.91918684
0.28441508	-0.91918684
0.28441508	-0.91918684
-0.01225108	-1.00328550
-0.01225108	-1.00328550
-0.01225108	-1.00328550
-0.01225108	-1.00328550
-0.01225108	-1.00328550
-0.01225108	-1.00328550
0.28441508	-0.91918684
0.77443350	-0.54358046
0.77443350	-0.54358046
0.77443350	-0.54358046
0.77443350	-0.54358046
0.77443350	-0.54358046
0.28441508	-0.91918684
0.28441508	-0.91918684
0.28441508	-0.91918684
0.28441508	-0.91918684
0.28441508	-0.91918684
0.77443350	-0.54358046
1.03860304	-0.00000000
1.03860304	-0.00000000
1.03860304	-0.00000000
1.03860304	-0.00000000
1.03860304	-0.00000000
0.77443350	-0.54358046
0.77443350	-0.54358046
0.77443350	-0.54358046
0.77443350	-0.54358046
0.77443350	-0.54358046
1.03860304	-0.00000000
1.03860304	-0.00000000
1.03860304	-0.00000000
0.77443350	0.54358046
0.77443350	0.54358046
0.77443350	0.54358046
0.77443350	0.54358046
0.77443350	0.54358046
1.03860304	-0.00000000
1.03860304	-0.00000000
1.03860304	-0.00000000
1.03860304	-0.00000000
0.77443350	0.54358046
0.77443350	0.54358046
0.28441508	0.91918684
0.28441508	0.91918684
0.28441508	0.91918684
0.28441508	0.91918684
0.28441508	0.91918684
0.77443350	0.54358046
0.77443350	0.54358046
0.77443350	0.54358046
0.77443350	0.54358046
0.28441508	0.91918684
0.28441508	0.91918684
-0.01225108	1.00328550
-0.01225108	1.00328550
-0.01225108	1.00328550
-0.01225108	1.00328550
-0.01225108	1.00328550
-0.01225108	1.00328550
0.28441508	0.91918684
0.28441508	0.91918684
0.28441508	0.91918684
-0.01225108	1.00328550
-0.01225108	1.00328550
-0.01225108	1.00328550
-0.01225108	1.00328550
-0.01225108	1.00328550
-0.70061686	0.63699398
-0.70061686	0.63699398
-0.70061686	0.63699398
-0.70061686	0.63699398
-0.70061686	0.63699398
-0.01225108	1.00328550
-0.70061686	0.63699398
-0.70061686	0.63699398
-0.70061686	0.63699398
-0.70061686	0.63699398
-0.70061686	0.63699398
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.95110077	-0.00000000
-0.70061686	0.63699398


==> Data/Petals/petals_laplacian_n128_t040.txt <==
x	y
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.70063856	-0.63681781
-0.70063856	-0.63681781
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.70063856	-0.63681781
-0.70063856	-0.63681781
-0.70063856	-0.63681781
-0.70063856	-0.63681781
-0.00352714	-1.00077349
-0.00352714	-1.00077349
-0.70063856	-0.63681781
-0.70063856	-0.63681781
-0.70063856	-0.63681781
-0.70063856	-0.63681781
-0.70063856	-0.63681781
-0.00352714	-1.00077349
-0.00352714	-1.00077349
-0.00352714	-1.00077349
-0.00352714	-1.00077349
0.27563544	-0.92158322
0.27563544	-0.92158322
0.27563544	-0.92158322
0.27563544	-0.92158322
-0.00352714	-1.00077349
-0.00352714	-1.00077349
-0.00352714	-1.00077349
-0.00352714	-1.00077349
-0.00352714	-1.00077349
-0.00352714	-1.00077349
0.27563544	-0.92158322
0.77441503	-0.54332856
0.77441503	-0.54332856
0.77441503	-0.54332856
0.77441503	-0.54332856
0.77441503	-0.54332856
0.27563544	-0.92158322
0.27563544	-0.92158322
0.27563544	-0.92158322
0.27563544	-0.92158322
0.27563544	-0.92158322
0.77441503	-0.54332856
1.03827517	-0.00000000
1.03827517	-0.00000000
1.03827517	-0.00000000
1.03827517	-0.00000000
1.03827517	-0.00000000
0.77441503	-0.54332856
0.77441503	-0.54332856
0.77441503	-0.54332856
0.77441503	-0.54332856
0.77441503	-0.54332856
1.03827517	-0.00000000
1.03827517	-0.00000000
1.03827517	-0.00000000
0.77441503	0.54332856
0.77441503	0.54332856
0.77441503	0.54332856
0.77441503	0.54332856
0.77441503	0.54332856
1.03827517	-0.00000000
1.03827517	-0.00000000
1.03827517	-0.00000000
1.03827517	-0.00000000
0.77441503	0.54332856
0.77441503	0.54332856
0.27563544	0.92158322
0.27563544	0.92158322
0.27563544	0.92158322
0.27563544	0.92158322
0.27563544	0.92158322
0.77441503	0.54332856
0.77441503	0.54332856
0.77441503	0.54332856
0.77441503	0.54332856
0.27563544	0.92158322
0.27563544	0.92158322
-0.00352714	1.00077349
-0.00352714	1.00077349
-0.00352714	1.00077349
-0.00352714	1.00077349
-0.00352714	1.00077349
-0.00352714	1.00077349
0.27563544	0.92158322
0.27563544	0.92158322
0.27563544	0.92158322
-0.00352714	1.00077349
-0.00352714	1.00077349
-0.00352714	1.00077349
-0.00352714	1.00077349
-0.00352714	1.00077349
-0.70063856	0.63681781
-0.70063856	0.63681781
-0.70063856	0.63681781
-0.70063856	0.63681781
-0.70063856	0.63681781
-0.00352714	1.00077349
-0.70063856	0.63681781
-0.70063856	0.63681781
-0.70063856	0.63681781
-0.70063856	0.63681781
-0.70063856	0.63681781
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.95095085	-0.00000000
-0.70063856	0.63681781


==> Data/Petals/petals_laplacian_n128_t041.txt <==
x	y
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.70066228	-0.63663962
-0.70066228	-0.63663962
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.70066228	-0.63663962
-0.70066228	-0.63663962
-0.70066228	-0.63663962
-0.70066228	-0.63663962
0.00646699	-0.99790128
0.00646699	-0.99790128
-0.70066228	-0.63663962
-0.70066228	-0.63663962
-0.70066228	-0.63663962
-0.70066228	-0.63663962
-0.70066228	-0.63663962
0.00646699	-0.99790128
0.00646699	-0.99790128
0.00646699	-0.99790128
0.00646699	-0.99790128
0.26550014	-0.92437405
0.26550014	-0.92437405
0.26550014	-0.92437405
0.26550014	-0.92437405
0.00646699	-0.99790128
0.00646699	-0.99790128
0.00646699	-0.99790128
0.00646699	-0.99790128
0.00646699	-0.99790128
0.00646699	-0.99790128
0.26550014	-0.92437405
0.77441206	-0.54306211
0.77441206	-0.54306211
0.77441206	-0.54306211
0.77441206	-0.54306211
0.77441206	-0.54306211
0.26550014	-0.92437405
0.26550014	-0.92437405
0.26550014	-0.92437405
0.26550014	-0.92437405
0.26550014	-0.92437405
0.77441206	-0.54306211
1.03794602	-0.00000000
1.03794602	-0.00000000
1.03794602	-0.00000000
1.03794602	-0.00000000
1.03794602	-0.00000000
0.77441206	-0.54306211
0.77441206	-0.54306211
0.77441206	-0.54306211
0.77441206	-0.54306211
0.77441206	-0.54306211
1.03794602	-0.00000000
1.03794602	-0.00000000
1.03794602	-0.00000000
0.77441206	0.54306211
0.77441206	0.54306211
0.77441206	0.54306211
0.77441206	0.54306211
0.77441206	0.54306211
1.03794602	-0.00000000
1.03794602	-0.00000000
1.03794602	-0.00000000
1.03794602	-0.00000000
0.77441206	0.54306211
0.77441206	0.54306211
0.26550014	0.92437405
0.26550014	0.92437405
0.26550014	0.92437405
0.26550014	0.92437405
0.26550014	0.92437405
0.77441206	0.54306211
0.77441206	0.54306211
0.77441206	0.54306211
0.77441206	0.54306211
0.26550014	0.92437405
0.26550014	0.92437405
0.00646699	0.99790128
0.00646699	0.99790128
0.00646699	0.99790128
0.00646699	0.99790128
0.00646699	0.99790128
0.00646699	0.99790128
0.26550014	0.92437405
0.26550014	0.92437405
0.26550014	0.92437405
0.00646699	0.99790128
0.00646699	0.99790128
0.00646699	0.99790128
0.00646699	0.99790128
0.00646699	0.99790128
-0.70066228	0.63663962
-0.70066228	0.63663962
-0.70066228	0.63663962
-0.70066228	0.63663962
-0.70066228	0.63663962
0.00646699	0.99790128
-0.70066228	0.63663962
-0.70066228	0.63663962
-0.70066228	0.63663962
-0.70066228	0.63663962
-0.70066228	0.63663962
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.95080057	-0.00000000
-0.70066228	0.63663962


==> Data/Petals/petals_laplacian_n128_t042.txt <==
x	y
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.70068822	-0.63645930
-0.70068822	-0.63645930
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.70068822	-0.63645930
-0.70068822	-0.63645930
-0.70068822	-0.63645930
-0.70068822	-0.63645930
0.01806696	-0.99457332
0.01806696	-0.99457332
-0.70068822	-0.63645930
-0.70068822	-0.63645930
-0.70068822	-0.63645930
-0.70068822	-0.63645930
-0.70068822	-0.63645930
0.01806696	-0.99457332
0.01806696	-0.99457332
0.01806696	-0.99457332
0.01806696	-0.99457332
0.25363011	-0.92766754
0.25363011	-0.92766754
0.25363011	-0.92766754
0.25363011	-0.92766754
0.01806696	-0.99457332
0.01806696	-0.99457332
0.01806696	-0.99457332
0.01806696	-0.99457332
0.01806696	-0.99457332
0.01806696	-0.99457332
0.25363011	-0.92766754
0.77442548	-0.54278045
0.77442548	-0.54278045
0.77442548	-0.54278045
0.77442548	-0.54278045
0.77442548	-0.54278045
0.25363011	-0.92766754
0.25363011	-0.92766754
0.25363011	-0.92766754
0.25363011	-0.92766754
0.25363011	-0.92766754
0.77442548	-0.54278045
1.03761552	-0.00000000
1.03761552	-0.00000000
1.03761552	-0.00000000
1.03761552	-0.00000000
1.03761552	-0.00000000
0.77442548	-0.54278045
0.77442548	-0.54278045
0.77442548	-0.54278045
0.77442548	-0.54278045
0.77442548	-0.54278045
1.03761552	-0.00000000
1.03761552	-0.00000000
1.03761552	-0.00000000
0.77442548	0.54278045
0.77442548	0.54278045
0.77442548	0.54278045
0.77442548	0.54278045
0.77442548	0.54278045
1.03761552	-0.00000000
1.03761552	-0.00000000
1.03761552	-0.00000000
1.03761552	-0.00000000
0.77442548	0.54278045
0.77442548	0.54278045
0.25363011	0.92766754
0.25363011	0.92766754
0.25363011	0.92766754
0.25363011	0.92766754
0.25363011	0.92766754
0.77442548	0.54278045
0.77442548	0.54278045
0.77442548	0.54278045
0.77442548	0.54278045
0.25363011	0.92766754
0.25363011	0.92766754
0.01806696	0.99457332
0.01806696	0.99457332
0.01806696	0.99457332
0.01806696	0.99457332
0.01806696	0.99457332
0.01806696	0.99457332
0.25363011	0.92766754
0.25363011	0.92766754
0.25363011	0.92766754
0.01806696	0.99457332
0.01806696	0.99457332
0.01806696	0.99457332
0.01806696	0.99457332
0.01806696	0.99457332
-0.70068822	0.63645930
-0.70068822	0.63645930
-0.70068822	0.63645930
-0.70068822	0.63645930
-0.70068822	0.63645930
0.01806696	0.99457332
-0.70068822	0.63645930
-0.70068822	0.63645930
-0.70068822	0.63645930
-0.70068822	0.63645930
-0.70068822	0.63645930
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.95064990	-0.00000000
-0.70068822	0.63645930


==> Data/Petals/petals_laplacian_n128_t043.txt <==
x	y
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.70071665	-0.63627673
-0.70071665	-0.63627673
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.70071665	-0.63627673
-0.70071665	-0.63627673
-0.70071665	-0.63627673
-0.70071665	-0.63627673
0.03170725	-0.99066581
0.03170725	-0.99066581
-0.70071665	-0.63627673
-0.70071665	-0.63627673
-0.70071665	-0.63627673
-0.70071665	-0.63627673
-0.70071665	-0.63627673
0.03170725	-0.99066581
0.03170725	-0.99066581
0.03170725	-0.99066581
0.03170725	-0.99066581
0.23951427	-0.93160949
0.23951427	-0.93160949
0.23951427	-0.93160949
0.23951427	-0.93160949
0.03170725	-0.99066581
0.03170725	-0.99066581
0.03170725	-0.99066581
0.03170725	-0.99066581
0.03170725	-0.99066581
0.03170725	-0.99066581
0.23951427	-0.93160949
0.77445625	-0.54248295
0.77445625	-0.54248295
0.77445625	-0.54248295
0.77445625	-0.54248295
0.77445625	-0.54248295
0.23951427	-0.93160949
0.23951427	-0.93160949
0.23951427	-0.93160949
0.23951427	-0.93160949
0.23951427	-0.93160949
0.77445625	-0.54248295
1.03728358	-0.00000000
1.03728358	-0.00000000
1.03728358	-0.00000000
1.03728358	-0.00000000
1.03728358	-0.00000000
0.77445625	-0.54248295
0.77445625	-0.54248295
0.77445625	-0.54248295
0.77445625	-0.54248295
0.77445625	-0.54248295
1.03728358	-0.00000000
1.03728358	-0.00000000
1.03728358	-0.00000000
0.77445625	0.54248295
0.77445625	0.54248295
0.77445625	0.54248295
0.77445625	0.54248295
0.77445625	0.54248295
1.03728358	-0.00000000
1.03728358	-0.00000000
1.03728358	-0.00000000
1.03728358	-0.00000000
0.77445625	0.54248295
0.77445625	0.54248295
0.23951427	0.93160949
0.23951427	0.93160949
0.23951427	0.93160949
0.23951427	0.93160949
0.23951427	0.93160949
0.77445625	0.54248295
0.77445625	0.54248295
0.77445625	0.54248295
0.77445625	0.54248295
0.23951427	0.93160949
0.23951427	0.93160949
0.03170725	0.99066581
0.03170725	0.99066581
0.03170725	0.99066581
0.03170725	0.99066581
0.03170725	0.99066581
0.03170725	0.99066581
0.23951427	0.93160949
0.23951427	0.93160949
0.23951427	0.93160949
0.03170725	0.99066581
0.03170725	0.99066581
0.03170725	0.99066581
0.03170725	0.99066581
0.03170725	0.99066581
-0.70071665	0.63627673
-0.70071665	0.63627673
-0.70071665	0.63627673
-0.70071665	0.63627673
-0.70071665	0.63627673
0.03170725	0.99066581
-0.70071665	0.63627673
-0.70071665	0.63627673
-0.70071665	0.63627673
-0.70071665	0.63627673
-0.70071665	0.63627673
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.95049885	-0.00000000
-0.70071665	0.63627673


==> Data/Petals/petals_laplacian_n128_t044.txt <==
x	y
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.70074791	-0.63609174
-0.70074791	-0.63609174
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.70074791	-0.63609174
-0.70074791	-0.63609174
-0.70074791	-0.63609174
-0.70074791	-0.63609174
0.04790140	-0.98603229
0.04790140	-0.98603229
-0.70074791	-0.63609174
-0.70074791	-0.63609174
-0.70074791	-0.63609174
-0.70074791	-0.63609174
-0.70074791	-0.63609174
0.04790140	-0.98603229
0.04790140	-0.98603229
0.04790140	-0.98603229
0.04790140	-0.98603229
0.22250057	-0.93638587
0.22250057	-0.93638587
0.22250057	-0.93638587
0.22250057	-0.93638587
0.04790140	-0.98603229
0.04790140	-0.98603229
0.04790140	-0.98603229
0.04790140	-0.98603229
0.04790140	-0.98603229
0.04790140	-0.98603229
0.22250057	-0.93638587
0.77450529	-0.54216904
0.77450529	-0.54216904
0.77450529	-0.54216904
0.77450529	-0.54216904
0.77450529	-0.54216904
0.22250057	-0.93638587
0.22250057	-0.93638587
0.22250057	-0.93638587
0.22250057	-0.93638587
0.22250057	-0.93638587
0.77450529	-0.54216904
1.03695011	-0.00000000
1.03695011	-0.00000000
1.03695011	-0.00000000
1.03695011	-0.00000000
1.03695011	-0.00000000
0.77450529	-0.54216904
0.77450529	-0.54216904
0.77450529	-0.54216904
0.77450529	-0.54216904
0.77450529	-0.54216904
1.03695011	-0.00000000
1.03695011	-0.00000000
1.03695011	-0.00000000
0.77450529	0.54216904
0.77450529	0.54216904
0.77450529	0.54216904
0.77450529	0.54216904
0.77450529	0.54216904
1.03695011	-0.00000000
1.03695011	-0.00000000
1.03695011	-0.00000000
1.03695011	-0.00000000
0.77450529	0.54216904
0.77450529	0.54216904
0.22250057	0.93638587
0.22250057	0.93638587
0.22250057	0.93638587
0.22250057	0.93638587
0.22250057	0.93638587
0.77450529	0.54216904
0.77450529	0.54216904
0.77450529	0.54216904
0.77450529	0.54216904
0.22250057	0.93638587
0.22250057	0.93638587
0.04790140	0.98603229
0.04790140	0.98603229
0.04790140	0.98603229
0.04790140	0.98603229
0.04790140	0.98603229
0.04790140	0.98603229
0.22250057	0.93638587
0.22250057	0.93638587
0.22250057	0.93638587
0.04790140	0.98603229
0.04790140	0.98603229
0.04790140	0.98603229
0.04790140	0.98603229
0.04790140	0.98603229
-0.70074791	0.63609174
-0.70074791	0.63609174
-0.70074791	0.63609174
-0.70074791	0.63609174
-0.70074791	0.63609174
0.04790140	0.98603229
-0.70074791	0.63609174
-0.70074791	0.63609174
-0.70074791	0.63609174
-0.70074791	0.63609174
-0.70074791	0.63609174
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.95034741	-0.00000000
-0.70074791	0.63609174


==> Data/Petals/petals_laplacian_n128_t045.txt <==
x	y
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.70078253	-0.63590415
-0.70078253	-0.63590415
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.70078253	-0.63590415
-0.70078253	-0.63590415
-0.70078253	-0.63590415
-0.70078253	-0.63590415
0.06706818	-0.98055290
0.06706818	-0.98055290
-0.70078253	-0.63590415
-0.70078253	-0.63590415
-0.70078253	-0.63590415
-0.70078253	-0.63590415
-0.70078253	-0.63590415
0.06706818	-0.98055290
0.06706818	-0.98055290
0.06706818	-0.98055290
0.06706818	-0.98055290
0.20192871	-0.94218506
0.20192871	-0.94218506
0.20192871	-0.94218506
0.20192871	-0.94218506
0.06706818	-0.98055290
0.06706818	-0.98055290
0.06706818	-0.98055290
0.06706818	-0.98055290
0.06706818	-0.98055290
0.06706818	-0.98055290
0.20192871	-0.94218506
0.77457340	-0.54183836
0.77457340	-0.54183836
0.77457340	-0.54183836
0.77457340	-0.54183836
0.77457340	-0.54183836
0.20192871	-0.94218506
0.20192871	-0.94218506
0.20192871	-0.94218506
0.20192871	-0.94218506
0.20192871	-0.94218506
0.77457340	-0.54183836
1.03661503	-0.00000000
1.03661503	-0.00000000
1.03661503	-0.00000000
1.03661503	-0.00000000
1.03661503	-0.00000000
0.77457340	-0.54183836
0.77457340	-0.54183836
0.77457340	-0.54183836
0.77457340	-0.54183836
0.77457340	-0.54183836
1.03661503	-0.00000000
1.03661503	-0.00000000
1.03661503	-0.00000000
0.77457340	0.54183836
0.77457340	0.54183836
0.77457340	0.54183836
0.77457340	0.54183836
0.77457340	0.54183836
1.03661503	-0.00000000
1.03661503	-0.00000000
1.03661503	-0.00000000
1.03661503	-0.00000000
0.77457340	0.54183836
0.77457340	0.54183836
0.20192871	0.94218506
0.20192871	0.94218506
0.20192871	0.94218506
0.20192871	0.94218506
0.20192871	0.94218506
0.77457340	0.54183836
0.77457340	0.54183836
0.77457340	0.54183836
0.77457340	0.54183836
0.20192871	0.94218506
0.20192871	0.94218506
0.06706818	0.98055290
0.06706818	0.98055290
0.06706818	0.98055290
0.06706818	0.98055290
0.06706818	0.98055290
0.06706818	0.98055290
0.20192871	0.94218506
0.20192871	0.94218506
0.20192871	0.94218506
0.06706818	0.98055290
0.06706818	0.98055290
0.06706818	0.98055290
0.06706818	0.98055290
0.06706818	0.98055290
-0.70078253	0.63590415
-0.70078253	0.63590415
-0.70078253	0.63590415
-0.70078253	0.63590415
-0.70078253	0.63590415
0.06706818	0.98055290
-0.70078253	0.63590415
-0.70078253	0.63590415
-0.70078253	0.63590415
-0.70078253	0.63590415
-0.70078253	0.63590415
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.95019557	-0.00000000
-0.70078253	0.63590415


==> Data/Petals/petals_laplacian_n128_t046.txt <==
x	y
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.70082125	-0.63571374
-0.70082125	-0.63571374
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.70082125	-0.63571374
-0.70082125	-0.63571374
-0.70082125	-0.63571374
-0.70082125	-0.63571374
0.08885595	-0.97432652
0.08885595	-0.97432652
-0.70082125	-0.63571374
-0.70082125	-0.63571374
-0.70082125	-0.63571374
-0.70082125	-0.63571374
-0.70082125	-0.63571374
0.08885595	-0.97432652
0.08885595	-0.97432652
0.08885595	-0.97432652
0.08885595	-0.97432652
0.17782323	-0.94900058
0.17782323	-0.94900058
0.17782323	-0.94900058
0.17782323	-0.94900058
0.08885595	-0.97432652
0.08885595	-0.97432652
0.08885595	-0.97432652
0.08885595	-0.97432652
0.08885595	-0.97432652
0.08885595	-0.97432652
0.17782323	-0.94900058
0.77466089	-0.54149104
0.77466089	-0.54149104
0.77466089	-0.54149104
0.77466089	-0.54149104
0.77466089	-0.54149104
0.17782323	-0.94900058
0.17782323	-0.94900058
0.17782323	-0.94900058
0.17782323	-0.94900058
0.17782323	-0.94900058
0.77466089	-0.54149104
1.03627825	-0.00000000
1.03627825	-0.00000000
1.03627825	-0.00000000
1.03627825	-0.00000000
1.03627825	-0.00000000
0.77466089	-0.54149104
0.77466089	-0.54149104
0.77466089	-0.54149104
0.77466089	-0.54149104
0.77466089	-0.54149104
1.03627825	-0.00000000
1.03627825	-0.00000000
1.03627825	-0.00000000
0.77466089	0.54149104
0.77466089	0.54149104
0.77466089	0.54149104
0.77466089	0.54149104
0.77466089	0.54149104
1.03627825	-0.00000000
1.03627825	-0.00000000
1.03627825	-0.00000000
1.03627825	-0.00000000
0.77466089	0.54149104
0.77466089	0.54149104
0.17782323	0.94900058
0.17782323	0.94900058
0.17782323	0.94900058
0.17782323	0.94900058
0.17782323	0.94900058
0.77466089	0.54149104
0.77466089	0.54149104
0.77466089	0.54149104
0.77466089	0.54149104
0.17782323	0.94900058
0.17782323	0.94900058
0.08885595	0.97432652
0.08885595	0.97432652
0.08885595	0.97432652
0.08885595	0.97432652
0.08885595	0.97432652
0.08885595	0.97432652
0.17782323	0.94900058
0.17782323	0.94900058
0.17782323	0.94900058
0.08885595	0.97432652
0.08885595	0.97432652
0.08885595	0.97432652
0.08885595	0.97432652
0.08885595	0.97432652
-0.70082125	0.63571374
-0.70082125	0.63571374
-0.70082125	0.63571374
-0.70082125	0.63571374
-0.70082125	0.63571374
0.08885595	0.97432652
-0.70082125	0.63571374
-0.70082125	0.63571374
-0.70082125	0.63571374
-0.70082125	0.63571374
-0.70082125	0.63571374
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.95004333	-0.00000000
-0.70082125	0.63571374


==> Data/Petals/petals_laplacian_n128_t047.txt <==
x	y
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.70086509	-0.63552026
-0.70086509	-0.63552026
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.70086509	-0.63552026
-0.70086509	-0.63552026
-0.70086509	-0.63552026
-0.70086509	-0.63552026
0.11041119	-0.96816373
0.11041119	-0.96816373
-0.70086509	-0.63552026
-0.70086509	-0.63552026
-0.70086509	-0.63552026
-0.70086509	-0.63552026
-0.70086509	-0.63552026
0.11041119	-0.96816373
0.11041119	-0.96816373
0.11041119	-0.96816373
0.11041119	-0.96816373
0.15305761	-0.95601466
0.15305761	-0.95601466
0.15305761	-0.95601466
0.15305761	-0.95601466
0.11041119	-0.96816373
0.11041119	-0.96816373
0.11041119	-0.96816373
0.11041119	-0.96816373
0.11041119	-0.96816373
0.11041119	-0.96816373
0.15305761	-0.95601466
0.77476688	-0.54112820
0.77476688	-0.54112820
0.77476688	-0.54112820
0.77476688	-0.54112820
0.77476688	-0.54112820
0.15305761	-0.95601466
0.15305761	-0.95601466
0.15305761	-0.95601466
0.15305761	-0.95601466
0.15305761	-0.95601466
0.77476688	-0.54112820
1.03593965	-0.00000000
1.03593965	-0.00000000
1.03593965	-0.00000000
1.03593965	-0.00000000
1.03593965	-0.00000000
0.77476688	-0.54112820
0.77476688	-0.54112820
0.77476688	-0.54112820
0.77476688	-0.54112820
0.77476688	-0.54112820
1.03593965	-0.00000000
1.03593965	-0.00000000
1.03593965	-0.00000000
0.77476688	0.54112820
0.77476688	0.54112820
0.77476688	0.54112820
0.77476688	0.54112820
0.77476688	0.54112820
1.03593965	-0.00000000
1.03593965	-0.00000000
1.03593965	-0.00000000
1.03593965	-0.00000000
0.77476688	0.54112820
0.77476688	0.54112820
0.15305761	0.95601466
0.15305761	0.95601466
0.15305761	0.95601466
0.15305761	0.95601466
0.15305761	0.95601466
0.77476688	0.54112820
0.77476688	0.54112820
0.77476688	0.54112820
0.77476688	0.54112820
0.15305761	0.95601466
0.15305761	0.95601466
0.11041119	0.96816373
0.11041119	0.96816373
0.11041119	0.96816373
0.11041119	0.96816373
0.11041119	0.96816373
0.11041119	0.96816373
0.15305761	0.95601466
0.15305761	0.95601466
0.15305761	0.95601466
0.11041119	0.96816373
0.11041119	0.96816373
0.11041119	0.96816373
0.11041119	0.96816373
0.11041119	0.96816373
-0.70086509	0.63552026
-0.70086509	0.63552026
-0.70086509	0.63552026
-0.70086509	0.63552026
-0.70086509	0.63552026
0.11041119	0.96816373
-0.70086509	0.63552026
-0.70086509	0.63552026
-0.70086509	0.63552026
-0.70086509	0.63552026
-0.70086509	0.63552026
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.94989068	-0.00000000
-0.70086509	0.63552026


==> Data/Petals/petals_laplacian_n128_t048.txt <==
x	y
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.70091458	-0.63532374
-0.70091458	-0.63532374
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.70091458	-0.63532374
-0.70091458	-0.63532374
-0.70091458	-0.63532374
-0.70091458	-0.63532374
0.12515374	-0.96393701
0.12515374	-0.96393701
-0.70091458	-0.63532374
-0.70091458	-0.63532374
-0.70091458	-0.63532374
-0.70091458	-0.63532374
-0.70091458	-0.63532374
0.12515374	-0.96393701
0.12515374	-0.96393701
0.12515374	-0.96393701
0.12515374	-0.96393701
0.13559656	-0.96095784
0.13559656	-0.96095784
0.13559656	-0.96095784
0.13559656	-0.96095784
0.12515374	-0.96393701
0.12515374	-0.96393701
0.12515374	-0.96393701
0.12515374	-0.96393701
0.12515374	-0.96393701
0.12515374	-0.96393701
0.13559656	-0.96095784
0.77488813	-0.54075268
0.77488813	-0.54075268
0.77488813	-0.54075268
0.77488813	-0.54075268
0.77488813	-0.54075268
0.13559656	-0.96095784
0.13559656	-0.96095784
0.13559656	-0.96095784
0.13559656	-0.96095784
0.13559656	-0.96095784
0.77488813	-0.54075268
1.03559915	-0.00000000
1.03559915	-0.00000000
1.03559915	-0.00000000
1.03559915	-0.00000000
1.03559915	-0.00000000
0.77488813	-0.54075268
0.77488813	-0.54075268
0.77488813	-0.54075268
0.77488813	-0.54075268
0.77488813	-0.54075268
1.03559915	-0.00000000
1.03559915	-0.00000000
1.03559915	-0.00000000
0.77488813	0.54075268
0.77488813	0.54075268
0.77488813	0.54075268
0.77488813	0.54075268
0.77488813	0.54075268
1.03559915	-0.00000000
1.03559915	-0.00000000
1.03559915	-0.00000000
1.03559915	-0.00000000
0.77488813	0.54075268
0.77488813	0.54075268
0.13559656	0.96095784
0.13559656	0.96095784
0.13559656	0.96095784
0.13559656	0.96095784
0.13559656	0.96095784
0.77488813	0.54075268
0.77488813	0.54075268
0.77488813	0.54075268
0.77488813	0.54075268
0.13559656	0.96095784
0.13559656	0.96095784
0.12515374	0.96393701
0.12515374	0.96393701
0.12515374	0.96393701
0.12515374	0.96393701
0.12515374	0.96393701
0.12515374	0.96393701
0.13559656	0.96095784
0.13559656	0.96095784
0.13559656	0.96095784
0.12515374	0.96393701
0.12515374	0.96393701
0.12515374	0.96393701
0.12515374	0.96393701
0.12515374	0.96393701
-0.70091458	0.63532374
-0.70091458	0.63532374
-0.70091458	0.63532374
-0.70091458	0.63532374
-0.70091458	0.63532374
0.12515374	0.96393701
-0.70091458	0.63532374
-0.70091458	0.63532374
-0.70091458	0.63532374
-0.70091458	0.63532374
-0.70091458	0.63532374
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.94973761	-0.00000000
-0.70091458	0.63532374


==> Data/Petals/petals_laplacian_n128_t049.txt <==
x	y
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.70096828	-0.63512491
-0.70096828	-0.63512491
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.70096828	-0.63512491
-0.70096828	-0.63512491
-0.70096828	-0.63512491
-0.70096828	-0.63512491
0.12962714	-0.96263314
0.12962714	-0.96263314
-0.70096828	-0.63512491
-0.70096828	-0.63512491
-0.70096828	-0.63512491
-0.70096828	-0.63512491
-0.70096828	-0.63512491
0.12962714	-0.96263314
0.12962714	-0.96263314
0.12962714	-0.96263314
0.12962714	-0.96263314
0.13026859	-0.96244911
0.13026859	-0.96244911
0.13026859	-0.96244911
0.13026859	-0.96244911
0.12962714	-0.96263314
0.12962714	-0.96263314
0.12962714	-0.96263314
0.12962714	-0.96263314
0.12962714	-0.96263314
0.12962714	-0.96263314
0.13026859	-0.96244911
0.77501863	-0.54036883
0.77501863	-0.54036883
0.77501863	-0.54036883
0.77501863	-0.54036883
0.77501863	-0.54036883
0.13026859	-0.96244911
0.13026859	-0.96244911
0.13026859	-0.96244911
0.13026859	-0.96244911
0.13026859	-0.96244911
0.77501863	-0.54036883
1.03525666	-0.00000000
1.03525666	-0.00000000
1.03525666	-0.00000000
1.03525666	-0.00000000
1.03525666	-0.00000000
0.77501863	-0.54036883
0.77501863	-0.54036883
0.77501863	-0.54036883
0.77501863	-0.54036883
0.77501863	-0.54036883
1.03525666	-0.00000000
1.03525666	-0.00000000
1.03525666	-0.00000000
0.77501863	0.54036883
0.77501863	0.54036883
0.77501863	0.54036883
0.77501863	0.54036883
0.77501863	0.54036883
1.03525666	-0.00000000
1.03525666	-0.00000000
1.03525666	-0.00000000
1.03525666	-0.00000000
0.77501863	0.54036883
0.77501863	0.54036883
0.13026859	0.96244911
0.13026859	0.96244911
0.13026859	0.96244911
0.13026859	0.96244911
0.13026859	0.96244911
0.77501863	0.54036883
0.77501863	0.54036883
0.77501863	0.54036883
0.77501863	0.54036883
0.13026859	0.96244911
0.13026859	0.96244911
0.12962714	0.96263314
0.12962714	0.96263314
0.12962714	0.96263314
0.12962714	0.96263314
0.12962714	0.96263314
0.12962714	0.96263314
0.13026859	0.96244911
0.13026859	0.96244911
0.13026859	0.96244911
0.12962714	0.96263314
0.12962714	0.96263314
0.12962714	0.96263314
0.12962714	0.96263314
0.12962714	0.96263314
-0.70096828	0.63512491
-0.70096828	0.63512491
-0.70096828	0.63512491
-0.70096828	0.63512491
-0.70096828	0.63512491
0.12962714	0.96263314
-0.70096828	0.63512491
-0.70096828	0.63512491
-0.70096828	0.63512491
-0.70096828	0.63512491
-0.70096828	0.63512491
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.94958411	-0.00000000
-0.70096828	0.63512491


==> Data/Petals/petals_laplacian_n128_t050.txt <==
x	y
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.70102344	-0.63492489
-0.70102344	-0.63492489
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.70102344	-0.63492489
-0.70102344	-0.63492489
-0.70102344	-0.63492489
-0.70102344	-0.63492489
0.12993386	-0.96251715
0.12993386	-0.96251715
-0.70102344	-0.63492489
-0.70102344	-0.63492489
-0.70102344	-0.63492489
-0.70102344	-0.63492489
-0.70102344	-0.63492489
0.12993386	-0.96251715
0.12993386	-0.96251715
0.12993386	-0.96251715
0.12993386	-0.96251715
0.12993665	-0.96251629
0.12993665	-0.96251629
0.12993665	-0.96251629
0.12993665	-0.96251629
0.12993386	-0.96251715
0.12993386	-0.96251715
0.12993386	-0.96251715
0.12993386	-0.96251715
0.12993386	-0.96251715
0.12993386	-0.96251715
0.12993665	-0.96251629
0.77515251	-0.53998057
0.77515251	-0.53998057
0.77515251	-0.53998057
0.77515251	-0.53998057
0.77515251	-0.53998057
0.12993665	-0.96251629
0.12993665	-0.96251629
0.12993665	-0.96251629
0.12993665	-0.96251629
0.12993665	-0.96251629
0.77515251	-0.53998057
1.03491211	-0.00000000
1.03491211	-0.00000000
1.03491211	-0.00000000
1.03491211	-0.00000000
1.03491211	-0.00000000
0.77515251	-0.53998057
0.77515251	-0.53998057
0.77515251	-0.53998057
0.77515251	-0.53998057
0.77515251	-0.53998057
1.03491211	-0.00000000
1.03491211	-0.00000000
1.03491211	-0.00000000
0.77515251	0.53998057
0.77515251	0.53998057
0.77515251	0.53998057
0.77515251	0.53998057
0.77515251	0.53998057
1.03491211	-0.00000000
1.03491211	-0.00000000
1.03491211	-0.00000000
1.03491211	-0.00000000
0.77515251	0.53998057
0.77515251	0.53998057
0.12993665	0.96251629
0.12993665	0.96251629
0.12993665	0.96251629
0.12993665	0.96251629
0.12993665	0.96251629
0.77515251	0.53998057
0.77515251	0.53998057
0.77515251	0.53998057
0.77515251	0.53998057
0.12993665	0.96251629
0.12993665	0.96251629
0.12993386	0.96251715
0.12993386	0.96251715
0.12993386	0.96251715
0.12993386	0.96251715
0.12993386	0.96251715
0.12993386	0.96251715
0.12993665	0.96251629
0.12993665	0.96251629
0.12993665	0.96251629
0.12993386	0.96251715
0.12993386	0.96251715
0.12993386	0.96251715
0.12993386	0.96251715
0.12993386	0.96251715
-0.70102344	0.63492489
-0.70102344	0.63492489
-0.70102344	0.63492489
-0.70102344	0.63492489
-0.70102344	0.63492489
0.12993386	0.96251715
-0.70102344	0.63492489
-0.70102344	0.63492489
-0.70102344	0.63492489
-0.70102344	0.63492489
-0.70102344	0.63492489
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.94943016	-0.00000000
-0.70102344	0.63492489


==> Data/Petals/petals_laplacian_n128_t051.txt <==
x	y
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.70107896	-0.63472410
-0.70107896	-0.63472410
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.70107896	-0.63472410
-0.70107896	-0.63472410
-0.70107896	-0.63472410
-0.70107896	-0.63472410
0.12995143	-0.96248413
0.12995143	-0.96248413
-0.70107896	-0.63472410
-0.70107896	-0.63472410
-0.70107896	-0.63472410
-0.70107896	-0.63472410
-0.70107896	-0.63472410
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.77528775	-0.53958919
0.77528775	-0.53958919
0.77528775	-0.53958919
0.77528775	-0.53958919
0.77528775	-0.53958919
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.12995143	-0.96248413
0.77528775	-0.53958919
1.03456546	-0.00000000
1.03456546	-0.00000000
1.03456546	-0.00000000
1.03456546	-0.00000000
1.03456546	-0.00000000
0.77528775	-0.53958919
0.77528775	-0.53958919
0.77528775	-0.53958919
0.77528775	-0.53958919
0.77528775	-0.53958919
1.03456546	-0.00000000
1.03456546	-0.00000000
1.03456546	-0.00000000
0.77528775	0.53958919
0.77528775	0.53958919
0.77528775	0.53958919
0.77528775	0.53958919
0.77528775	0.53958919
1.03456546	-0.00000000
1.03456546	-0.00000000
1.03456546	-0.00000000
1.03456546	-0.00000000
0.77528775	0.53958919
0.77528775	0.53958919
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.77528775	0.53958919
0.77528775	0.53958919
0.77528775	0.53958919
0.77528775	0.53958919
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
0.12995143	0.96248413
-0.70107896	0.63472410
-0.70107896	0.63472410
-0.70107896	0.63472410
-0.70107896	0.63472410
-0.70107896	0.63472410
0.12995143	0.96248413
-0.70107896	0.63472410
-0.70107896	0.63472410
-0.70107896	0.63472410
-0.70107896	0.63472410
-0.70107896	0.63472410
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.94927577	-0.00000000
-0.70107896	0.63472410


==> Data/Petals/petals_laplacian_n128_t052.txt <==
x	y
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.70113474	-0.63452259
-0.70113474	-0.63452259
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.70113474	-0.63452259
-0.70113474	-0.63452259
-0.70113474	-0.63452259
-0.70113474	-0.63452259
0.12996763	-0.96245160
0.12996763	-0.96245160
-0.70113474	-0.63452259
-0.70113474	-0.63452259
-0.70113474	-0.63452259
-0.70113474	-0.63452259
-0.70113474	-0.63452259
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.77542420	-0.53919476
0.77542420	-0.53919476
0.77542420	-0.53919476
0.77542420	-0.53919476
0.77542420	-0.53919476
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.12996763	-0.96245160
0.77542420	-0.53919476
1.03421668	-0.00000000
1.03421668	-0.00000000
1.03421668	-0.00000000
1.03421668	-0.00000000
1.03421668	-0.00000000
0.77542420	-0.53919476
0.77542420	-0.53919476
0.77542420	-0.53919476
0.77542420	-0.53919476
0.77542420	-0.53919476
1.03421668	-0.00000000
1.03421668	-0.00000000
1.03421668	-0.00000000
0.77542420	0.53919476
0.77542420	0.53919476
0.77542420	0.53919476
0.77542420	0.53919476
0.77542420	0.53919476
1.03421668	-0.00000000
1.03421668	-0.00000000
1.03421668	-0.00000000
1.03421668	-0.00000000
0.77542420	0.53919476
0.77542420	0.53919476
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.77542420	0.53919476
0.77542420	0.53919476
0.77542420	0.53919476
0.77542420	0.53919476
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
0.12996763	0.96245160
-0.70113474	0.63452259
-0.70113474	0.63452259
-0.70113474	0.63452259
-0.70113474	0.63452259
-0.70113474	0.63452259
0.12996763	0.96245160
-0.70113474	0.63452259
-0.70113474	0.63452259
-0.70113474	0.63452259
-0.70113474	0.63452259
-0.70113474	0.63452259
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.94912093	-0.00000000
-0.70113474	0.63452259


==> Data/Petals/petals_laplacian_n128_t053.txt <==
x	y
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.70119080	-0.63432033
-0.70119080	-0.63432033
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.70119080	-0.63432033
-0.70119080	-0.63432033
-0.70119080	-0.63432033
-0.70119080	-0.63432033
0.12998371	-0.96241916
0.12998371	-0.96241916
-0.70119080	-0.63432033
-0.70119080	-0.63432033
-0.70119080	-0.63432033
-0.70119080	-0.63432033
-0.70119080	-0.63432033
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.77556189	-0.53879721
0.77556189	-0.53879721
0.77556189	-0.53879721
0.77556189	-0.53879721
0.77556189	-0.53879721
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.12998371	-0.96241916
0.77556189	-0.53879721
1.03386574	-0.00000000
1.03386574	-0.00000000
1.03386574	-0.00000000
1.03386574	-0.00000000
1.03386574	-0.00000000
0.77556189	-0.53879721
0.77556189	-0.53879721
0.77556189	-0.53879721
0.77556189	-0.53879721
0.77556189	-0.53879721
1.03386574	-0.00000000
1.03386574	-0.00000000
1.03386574	-0.00000000
0.77556189	0.53879721
0.77556189	0.53879721
0.77556189	0.53879721
0.77556189	0.53879721
0.77556189	0.53879721
1.03386574	-0.00000000
1.03386574	-0.00000000
1.03386574	-0.00000000
1.03386574	-0.00000000
0.77556189	0.53879721
0.77556189	0.53879721
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.77556189	0.53879721
0.77556189	0.53879721
0.77556189	0.53879721
0.77556189	0.53879721
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
0.12998371	0.96241916
-0.70119080	0.63432033
-0.70119080	0.63432033
-0.70119080	0.63432033
-0.70119080	0.63432033
-0.70119080	0.63432033
0.12998371	0.96241916
-0.70119080	0.63432033
-0.70119080	0.63432033
-0.70119080	0.63432033
-0.70119080	0.63432033
-0.70119080	0.63432033
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.94896564	-0.00000000
-0.70119080	0.63432033


==> Data/Petals/petals_laplacian_n128_t054.txt <==
x	y
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.70124714	-0.63411734
-0.70124714	-0.63411734
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.70124714	-0.63411734
-0.70124714	-0.63411734
-0.70124714	-0.63411734
-0.70124714	-0.63411734
0.12999968	-0.96238683
0.12999968	-0.96238683
-0.70124714	-0.63411734
-0.70124714	-0.63411734
-0.70124714	-0.63411734
-0.70124714	-0.63411734
-0.70124714	-0.63411734
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.77570084	-0.53839651
0.77570084	-0.53839651
0.77570084	-0.53839651
0.77570084	-0.53839651
0.77570084	-0.53839651
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.12999968	-0.96238683
0.77570084	-0.53839651
1.03351262	-0.00000000
1.03351262	-0.00000000
1.03351262	-0.00000000
1.03351262	-0.00000000
1.03351262	-0.00000000
0.77570084	-0.53839651
0.77570084	-0.53839651
0.77570084	-0.53839651
0.77570084	-0.53839651
0.77570084	-0.53839651
1.03351262	-0.00000000
1.03351262	-0.00000000
1.03351262	-0.00000000
0.77570084	0.53839651
0.77570084	0.53839651
0.77570084	0.53839651
0.77570084	0.53839651
0.77570084	0.53839651
1.03351262	-0.00000000
1.03351262	-0.00000000
1.03351262	-0.00000000
1.03351262	-0.00000000
0.77570084	0.53839651
0.77570084	0.53839651
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.77570084	0.53839651
0.77570084	0.53839651
0.77570084	0.53839651
0.77570084	0.53839651
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
0.12999968	0.96238683
-0.70124714	0.63411734
-0.70124714	0.63411734
-0.70124714	0.63411734
-0.70124714	0.63411734
-0.70124714	0.63411734
0.12999968	0.96238683
-0.70124714	0.63411734
-0.70124714	0.63411734
-0.70124714	0.63411734
-0.70124714	0.63411734
-0.70124714	0.63411734
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.94880990	-0.00000000
-0.70124714	0.63411734


==> Data/Petals/petals_laplacian_n128_t055.txt <==
x	y
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.70130375	-0.63391360
-0.70130375	-0.63391360
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.70130375	-0.63391360
-0.70130375	-0.63391360
-0.70130375	-0.63391360
-0.70130375	-0.63391360
0.13001553	-0.96235460
0.13001553	-0.96235460
-0.70130375	-0.63391360
-0.70130375	-0.63391360
-0.70130375	-0.63391360
-0.70130375	-0.63391360
-0.70130375	-0.63391360
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.77584104	-0.53799261
0.77584104	-0.53799261
0.77584104	-0.53799261
0.77584104	-0.53799261
0.77584104	-0.53799261
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.13001553	-0.96235460
0.77584104	-0.53799261
1.03315729	-0.00000000
1.03315729	-0.00000000
1.03315729	-0.00000000
1.03315729	-0.00000000
1.03315729	-0.00000000
0.77584104	-0.53799261
0.77584104	-0.53799261
0.77584104	-0.53799261
0.77584104	-0.53799261
0.77584104	-0.53799261
1.03315729	-0.00000000
1.03315729	-0.00000000
1.03315729	-0.00000000
0.77584104	0.53799261
0.77584104	0.53799261
0.77584104	0.53799261
0.77584104	0.53799261
0.77584104	0.53799261
1.03315729	-0.00000000
1.03315729	-0.00000000
1.03315729	-0.00000000
1.03315729	-0.00000000
0.77584104	0.53799261
0.77584104	0.53799261
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.77584104	0.53799261
0.77584104	0.53799261
0.77584104	0.53799261
0.77584104	0.53799261
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
0.13001553	0.96235460
-0.70130375	0.63391360
-0.70130375	0.63391360
-0.70130375	0.63391360
-0.70130375	0.63391360
-0.70130375	0.63391360
0.13001553	0.96235460
-0.70130375	0.63391360
-0.70130375	0.63391360
-0.70130375	0.63391360
-0.70130375	0.63391360
-0.70130375	0.63391360
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.94865369	-0.00000000
-0.70130375	0.63391360


==> Data/Petals/petals_laplacian_n128_t056.txt <==
x	y
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.70136064	-0.63370910
-0.70136064	-0.63370910
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.70136064	-0.63370910
-0.70136064	-0.63370910
-0.70136064	-0.63370910
-0.70136064	-0.63370910
0.13003128	-0.96232247
0.13003128	-0.96232247
-0.70136064	-0.63370910
-0.70136064	-0.63370910
-0.70136064	-0.63370910
-0.70136064	-0.63370910
-0.70136064	-0.63370910
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.77598253	-0.53758547
0.77598253	-0.53758547
0.77598253	-0.53758547
0.77598253	-0.53758547
0.77598253	-0.53758547
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.13003128	-0.96232247
0.77598253	-0.53758547
1.03279971	-0.00000000
1.03279971	-0.00000000
1.03279971	-0.00000000
1.03279971	-0.00000000
1.03279971	-0.00000000
0.77598253	-0.53758547
0.77598253	-0.53758547
0.77598253	-0.53758547
0.77598253	-0.53758547
0.77598253	-0.53758547
1.03279971	-0.00000000
1.03279971	-0.00000000
1.03279971	-0.00000000
0.77598253	0.53758547
0.77598253	0.53758547
0.77598253	0.53758547
0.77598253	0.53758547
0.77598253	0.53758547
1.03279971	-0.00000000
1.03279971	-0.00000000
1.03279971	-0.00000000
1.03279971	-0.00000000
0.77598253	0.53758547
0.77598253	0.53758547
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.77598253	0.53758547
0.77598253	0.53758547
0.77598253	0.53758547
0.77598253	0.53758547
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
0.13003128	0.96232247
-0.70136064	0.63370910
-0.70136064	0.63370910
-0.70136064	0.63370910
-0.70136064	0.63370910
-0.70136064	0.63370910
0.13003128	0.96232247
-0.70136064	0.63370910
-0.70136064	0.63370910
-0.70136064	0.63370910
-0.70136064	0.63370910
-0.70136064	0.63370910
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.94849703	-0.00000000
-0.70136064	0.63370910


==> Data/Petals/petals_laplacian_n128_t057.txt <==
x	y
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.70141781	-0.63350384
-0.70141781	-0.63350384
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.70141781	-0.63350384
-0.70141781	-0.63350384
-0.70141781	-0.63350384
-0.70141781	-0.63350384
0.13004690	-0.96229044
0.13004690	-0.96229044
-0.70141781	-0.63350384
-0.70141781	-0.63350384
-0.70141781	-0.63350384
-0.70141781	-0.63350384
-0.70141781	-0.63350384
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.77612532	-0.53717503
0.77612532	-0.53717503
0.77612532	-0.53717503
0.77612532	-0.53717503
0.77612532	-0.53717503
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.13004690	-0.96229044
0.77612532	-0.53717503
1.03243987	-0.00000000
1.03243987	-0.00000000
1.03243987	-0.00000000
1.03243987	-0.00000000
1.03243987	-0.00000000
0.77612532	-0.53717503
0.77612532	-0.53717503
0.77612532	-0.53717503
0.77612532	-0.53717503
0.77612532	-0.53717503
1.03243987	-0.00000000
1.03243987	-0.00000000
1.03243987	-0.00000000
0.77612532	0.53717503
0.77612532	0.53717503
0.77612532	0.53717503
0.77612532	0.53717503
0.77612532	0.53717503
1.03243987	-0.00000000
1.03243987	-0.00000000
1.03243987	-0.00000000
1.03243987	-0.00000000
0.77612532	0.53717503
0.77612532	0.53717503
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.77612532	0.53717503
0.77612532	0.53717503
0.77612532	0.53717503
0.77612532	0.53717503
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
0.13004690	0.96229044
-0.70141781	0.63350384
-0.70141781	0.63350384
-0.70141781	0.63350384
-0.70141781	0.63350384
-0.70141781	0.63350384
0.13004690	0.96229044
-0.70141781	0.63350384
-0.70141781	0.63350384
-0.70141781	0.63350384
-0.70141781	0.63350384
-0.70141781	0.63350384
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.94833990	-0.00000000
-0.70141781	0.63350384


==> Data/Petals/petals_laplacian_n128_t058.txt <==
x	y
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.70147526	-0.63329783
-0.70147526	-0.63329783
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.70147526	-0.63329783
-0.70147526	-0.63329783
-0.70147526	-0.63329783
-0.70147526	-0.63329783
0.13006242	-0.96225852
0.13006242	-0.96225852
-0.70147526	-0.63329783
-0.70147526	-0.63329783
-0.70147526	-0.63329783
-0.70147526	-0.63329783
-0.70147526	-0.63329783
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.77626942	-0.53676125
0.77626942	-0.53676125
0.77626942	-0.53676125
0.77626942	-0.53676125
0.77626942	-0.53676125
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.13006242	-0.96225852
0.77626942	-0.53676125
1.03207771	-0.00000000
1.03207771	-0.00000000
1.03207771	-0.00000000
1.03207771	-0.00000000
1.03207771	-0.00000000
0.77626942	-0.53676125
0.77626942	-0.53676125
0.77626942	-0.53676125
0.77626942	-0.53676125
0.77626942	-0.53676125
1.03207771	-0.00000000
1.03207771	-0.00000000
1.03207771	-0.00000000
0.77626942	0.53676125
0.77626942	0.53676125
0.77626942	0.53676125
0.77626942	0.53676125
0.77626942	0.53676125
1.03207771	-0.00000000
1.03207771	-0.00000000
1.03207771	-0.00000000
1.03207771	-0.00000000
0.77626942	0.53676125
0.77626942	0.53676125
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.77626942	0.53676125
0.77626942	0.53676125
0.77626942	0.53676125
0.77626942	0.53676125
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
0.13006242	0.96225852
-0.70147526	0.63329783
-0.70147526	0.63329783
-0.70147526	0.63329783
-0.70147526	0.63329783
-0.70147526	0.63329783
0.13006242	0.96225852
-0.70147526	0.63329783
-0.70147526	0.63329783
-0.70147526	0.63329783
-0.70147526	0.63329783
-0.70147526	0.63329783
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.94818231	-0.00000000
-0.70147526	0.63329783


==> Data/Petals/petals_laplacian_n128_t059.txt <==
x	y
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.70153299	-0.63309104
-0.70153299	-0.63309104
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.70153299	-0.63309104
-0.70153299	-0.63309104
-0.70153299	-0.63309104
-0.70153299	-0.63309104
0.13007781	-0.96222669
0.13007781	-0.96222669
-0.70153299	-0.63309104
-0.70153299	-0.63309104
-0.70153299	-0.63309104
-0.70153299	-0.63309104
-0.70153299	-0.63309104
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.77641485	-0.53634408
0.77641485	-0.53634408
0.77641485	-0.53634408
0.77641485	-0.53634408
0.77641485	-0.53634408
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.13007781	-0.96222669
0.77641485	-0.53634408
1.03171323	-0.00000000
1.03171323	-0.00000000
1.03171323	-0.00000000
1.03171323	-0.00000000
1.03171323	-0.00000000
0.77641485	-0.53634408
0.77641485	-0.53634408
0.77641485	-0.53634408
0.77641485	-0.53634408
0.77641485	-0.53634408
1.03171323	-0.00000000
1.03171323	-0.00000000
1.03171323	-0.00000000
0.77641485	0.53634408
0.77641485	0.53634408
0.77641485	0.53634408
0.77641485	0.53634408
0.77641485	0.53634408
1.03171323	-0.00000000
1.03171323	-0.00000000
1.03171323	-0.00000000
1.03171323	-0.00000000
0.77641485	0.53634408
0.77641485	0.53634408
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.77641485	0.53634408
0.77641485	0.53634408
0.77641485	0.53634408
0.77641485	0.53634408
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
0.13007781	0.96222669
-0.70153299	0.63309104
-0.70153299	0.63309104
-0.70153299	0.63309104
-0.70153299	0.63309104
-0.70153299	0.63309104
0.13007781	0.96222669
-0.70153299	0.63309104
-0.70153299	0.63309104
-0.70153299	0.63309104
-0.70153299	0.63309104
-0.70153299	0.63309104
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.94802424	-0.00000000
-0.70153299	0.63309104


==> Data/Petals/petals_laplacian_n128_t060.txt <==
x	y
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.70159100	-0.63288348
-0.70159100	-0.63288348
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.70159100	-0.63288348
-0.70159100	-0.63288348
-0.70159100	-0.63288348
-0.70159100	-0.63288348
0.13009309	-0.96219497
0.13009309	-0.96219497
-0.70159100	-0.63288348
-0.70159100	-0.63288348
-0.70159100	-0.63288348
-0.70159100	-0.63288348
-0.70159100	-0.63288348
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.77656163	-0.53592347
0.77656163	-0.53592347
0.77656163	-0.53592347
0.77656163	-0.53592347
0.77656163	-0.53592347
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.13009309	-0.96219497
0.77656163	-0.53592347
1.03134638	-0.00000000
1.03134638	-0.00000000
1.03134638	-0.00000000
1.03134638	-0.00000000
1.03134638	-0.00000000
0.77656163	-0.53592347
0.77656163	-0.53592347
0.77656163	-0.53592347
0.77656163	-0.53592347
0.77656163	-0.53592347
1.03134638	-0.00000000
1.03134638	-0.00000000
1.03134638	-0.00000000
0.77656163	0.53592347
0.77656163	0.53592347
0.77656163	0.53592347
0.77656163	0.53592347
0.77656163	0.53592347
1.03134638	-0.00000000
1.03134638	-0.00000000
1.03134638	-0.00000000
1.03134638	-0.00000000
0.77656163	0.53592347
0.77656163	0.53592347
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.77656163	0.53592347
0.77656163	0.53592347
0.77656163	0.53592347
0.77656163	0.53592347
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
0.13009309	0.96219497
-0.70159100	0.63288348
-0.70159100	0.63288348
-0.70159100	0.63288348
-0.70159100	0.63288348
-0.70159100	0.63288348
0.13009309	0.96219497
-0.70159100	0.63288348
-0.70159100	0.63288348
-0.70159100	0.63288348
-0.70159100	0.63288348
-0.70159100	0.63288348
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.94786571	-0.00000000
-0.70159100	0.63288348


==> Data/Petals/petals_laplacian_n128_t061.txt <==
x	y
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.70164931	-0.63267514
-0.70164931	-0.63267514
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.70164931	-0.63267514
-0.70164931	-0.63267514
-0.70164931	-0.63267514
-0.70164931	-0.63267514
0.13010825	-0.96216336
0.13010825	-0.96216336
-0.70164931	-0.63267514
-0.70164931	-0.63267514
-0.70164931	-0.63267514
-0.70164931	-0.63267514
-0.70164931	-0.63267514
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.77670977	-0.53549936
0.77670977	-0.53549936
0.77670977	-0.53549936
0.77670977	-0.53549936
0.77670977	-0.53549936
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.13010825	-0.96216336
0.77670977	-0.53549936
1.03097712	-0.00000000
1.03097712	-0.00000000
1.03097712	-0.00000000
1.03097712	-0.00000000
1.03097712	-0.00000000
0.77670977	-0.53549936
0.77670977	-0.53549936
0.77670977	-0.53549936
0.77670977	-0.53549936
0.77670977	-0.53549936
1.03097712	-0.00000000
1.03097712	-0.00000000
1.03097712	-0.00000000
0.77670977	0.53549936
0.77670977	0.53549936
0.77670977	0.53549936
0.77670977	0.53549936
0.77670977	0.53549936
1.03097712	-0.00000000
1.03097712	-0.00000000
1.03097712	-0.00000000
1.03097712	-0.00000000
0.77670977	0.53549936
0.77670977	0.53549936
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.77670977	0.53549936
0.77670977	0.53549936
0.77670977	0.53549936
0.77670977	0.53549936
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
0.13010825	0.96216336
-0.70164931	0.63267514
-0.70164931	0.63267514
-0.70164931	0.63267514
-0.70164931	0.63267514
-0.70164931	0.63267514
0.13010825	0.96216336
-0.70164931	0.63267514
-0.70164931	0.63267514
-0.70164931	0.63267514
-0.70164931	0.63267514
-0.70164931	0.63267514
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.94770669	-0.00000000
-0.70164931	0.63267514


==> Data/Petals/petals_laplacian_n128_t062.txt <==
x	y
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.70170790	-0.63246601
-0.70170790	-0.63246601
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.70170790	-0.63246601
-0.70170790	-0.63246601
-0.70170790	-0.63246601
-0.70170790	-0.63246601
0.13012330	-0.96213185
0.13012330	-0.96213185
-0.70170790	-0.63246601
-0.70170790	-0.63246601
-0.70170790	-0.63246601
-0.70170790	-0.63246601
-0.70170790	-0.63246601
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.77685930	-0.53507171
0.77685930	-0.53507171
0.77685930	-0.53507171
0.77685930	-0.53507171
0.77685930	-0.53507171
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.13012330	-0.96213185
0.77685930	-0.53507171
1.03060544	-0.00000000
1.03060544	-0.00000000
1.03060544	-0.00000000
1.03060544	-0.00000000
1.03060544	-0.00000000
0.77685930	-0.53507171
0.77685930	-0.53507171
0.77685930	-0.53507171
0.77685930	-0.53507171
0.77685930	-0.53507171
1.03060544	-0.00000000
1.03060544	-0.00000000
1.03060544	-0.00000000
0.77685930	0.53507171
0.77685930	0.53507171
0.77685930	0.53507171
0.77685930	0.53507171
0.77685930	0.53507171
1.03060544	-0.00000000
1.03060544	-0.00000000
1.03060544	-0.00000000
1.03060544	-0.00000000
0.77685930	0.53507171
0.77685930	0.53507171
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.77685930	0.53507171
0.77685930	0.53507171
0.77685930	0.53507171
0.77685930	0.53507171
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
0.13012330	0.96213185
-0.70170790	0.63246601
-0.70170790	0.63246601
-0.70170790	0.63246601
-0.70170790	0.63246601
-0.70170790	0.63246601
0.13012330	0.96213185
-0.70170790	0.63246601
-0.70170790	0.63246601
-0.70170790	0.63246601
-0.70170790	0.63246601
-0.70170790	0.63246601
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.94754720	-0.00000000
-0.70170790	0.63246601


==> Data/Petals/petals_laplacian_n128_t063.txt <==
x	y
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.70176678	-0.63225610
-0.70176678	-0.63225610
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.70176678	-0.63225610
-0.70176678	-0.63225610
-0.70176678	-0.63225610
-0.70176678	-0.63225610
0.13013822	-0.96210045
0.13013822	-0.96210045
-0.70176678	-0.63225610
-0.70176678	-0.63225610
-0.70176678	-0.63225610
-0.70176678	-0.63225610
-0.70176678	-0.63225610
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.77701022	-0.53464045
0.77701022	-0.53464045
0.77701022	-0.53464045
0.77701022	-0.53464045
0.77701022	-0.53464045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.13013822	-0.96210045
0.77701022	-0.53464045
1.03023129	-0.00000000
1.03023129	-0.00000000
1.03023129	-0.00000000
1.03023129	-0.00000000
1.03023129	-0.00000000
0.77701022	-0.53464045
0.77701022	-0.53464045
0.77701022	-0.53464045
0.77701022	-0.53464045
0.77701022	-0.53464045
1.03023129	-0.00000000
1.03023129	-0.00000000
1.03023129	-0.00000000
0.77701022	0.53464045
0.77701022	0.53464045
0.77701022	0.53464045
0.77701022	0.53464045
0.77701022	0.53464045
1.03023129	-0.00000000
1.03023129	-0.00000000
1.03023129	-0.00000000
1.03023129	-0.00000000
0.77701022	0.53464045
0.77701022	0.53464045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.77701022	0.53464045
0.77701022	0.53464045
0.77701022	0.53464045
0.77701022	0.53464045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
0.13013822	0.96210045
-0.70176678	0.63225610
-0.70176678	0.63225610
-0.70176678	0.63225610
-0.70176678	0.63225610
-0.70176678	0.63225610
0.13013822	0.96210045
-0.70176678	0.63225610
-0.70176678	0.63225610
-0.70176678	0.63225610
-0.70176678	0.63225610
-0.70176678	0.63225610
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.94738723	-0.00000000
-0.70176678	0.63225610


==> Data/Petals/petals_laplacian_n128_t064.txt <==
x	y
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.70182595	-0.63204538
-0.70182595	-0.63204538
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.70182595	-0.63204538
-0.70182595	-0.63204538
-0.70182595	-0.63204538
-0.70182595	-0.63204538
0.13015303	-0.96206915
0.13015303	-0.96206915
-0.70182595	-0.63204538
-0.70182595	-0.63204538
-0.70182595	-0.63204538
-0.70182595	-0.63204538
-0.70182595	-0.63204538
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.77716256	-0.53420554
0.77716256	-0.53420554
0.77716256	-0.53420554
0.77716256	-0.53420554
0.77716256	-0.53420554
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.13015303	-0.96206915
0.77716256	-0.53420554
1.02985463	-0.00000000
1.02985463	-0.00000000
1.02985463	-0.00000000
1.02985463	-0.00000000
1.02985463	-0.00000000
0.77716256	-0.53420554
0.77716256	-0.53420554
0.77716256	-0.53420554
0.77716256	-0.53420554
0.77716256	-0.53420554
1.02985463	-0.00000000
1.02985463	-0.00000000
1.02985463	-0.00000000
0.77716256	0.53420554
0.77716256	0.53420554
0.77716256	0.53420554
0.77716256	0.53420554
0.77716256	0.53420554
1.02985463	-0.00000000
1.02985463	-0.00000000
1.02985463	-0.00000000
1.02985463	-0.00000000
0.77716256	0.53420554
0.77716256	0.53420554
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.77716256	0.53420554
0.77716256	0.53420554
0.77716256	0.53420554
0.77716256	0.53420554
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
0.13015303	0.96206915
-0.70182595	0.63204538
-0.70182595	0.63204538
-0.70182595	0.63204538
-0.70182595	0.63204538
-0.70182595	0.63204538
0.13015303	0.96206915
-0.70182595	0.63204538
-0.70182595	0.63204538
-0.70182595	0.63204538
-0.70182595	0.63204538
-0.70182595	0.63204538
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.94722677	-0.00000000
-0.70182595	0.63204538


==> Data/Petals/petals_laplacian_n128_t065.txt <==
x	y
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.70188541	-0.63183387
-0.70188541	-0.63183387
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.70188541	-0.63183387
-0.70188541	-0.63183387
-0.70188541	-0.63183387
-0.70188541	-0.63183387
0.13016771	-0.96203796
0.13016771	-0.96203796
-0.70188541	-0.63183387
-0.70188541	-0.63183387
-0.70188541	-0.63183387
-0.70188541	-0.63183387
-0.70188541	-0.63183387
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.77731634	-0.53376691
0.77731634	-0.53376691
0.77731634	-0.53376691
0.77731634	-0.53376691
0.77731634	-0.53376691
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.13016771	-0.96203796
0.77731634	-0.53376691
1.02947545	-0.00000000
1.02947545	-0.00000000
1.02947545	-0.00000000
1.02947545	-0.00000000
1.02947545	-0.00000000
0.77731634	-0.53376691
0.77731634	-0.53376691
0.77731634	-0.53376691
0.77731634	-0.53376691
0.77731634	-0.53376691
1.02947545	-0.00000000
1.02947545	-0.00000000
1.02947545	-0.00000000
0.77731634	0.53376691
0.77731634	0.53376691
0.77731634	0.53376691
0.77731634	0.53376691
0.77731634	0.53376691
1.02947545	-0.00000000
1.02947545	-0.00000000
1.02947545	-0.00000000
1.02947545	-0.00000000
0.77731634	0.53376691
0.77731634	0.53376691
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.77731634	0.53376691
0.77731634	0.53376691
0.77731634	0.53376691
0.77731634	0.53376691
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
0.13016771	0.96203796
-0.70188541	0.63183387
-0.70188541	0.63183387
-0.70188541	0.63183387
-0.70188541	0.63183387
-0.70188541	0.63183387
0.13016771	0.96203796
-0.70188541	0.63183387
-0.70188541	0.63183387
-0.70188541	0.63183387
-0.70188541	0.63183387
-0.70188541	0.63183387
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.94706583	-0.00000000
-0.70188541	0.63183387


==> Data/Petals/petals_laplacian_n128_t066.txt <==
x	y
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.70194517	-0.63162155
-0.70194517	-0.63162155
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.70194517	-0.63162155
-0.70194517	-0.63162155
-0.70194517	-0.63162155
-0.70194517	-0.63162155
0.13018227	-0.96200688
0.13018227	-0.96200688
-0.70194517	-0.63162155
-0.70194517	-0.63162155
-0.70194517	-0.63162155
-0.70194517	-0.63162155
-0.70194517	-0.63162155
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.77747157	-0.53332451
0.77747157	-0.53332451
0.77747157	-0.53332451
0.77747157	-0.53332451
0.77747157	-0.53332451
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.13018227	-0.96200688
0.77747157	-0.53332451
1.02909368	-0.00000000
1.02909368	-0.00000000
1.02909368	-0.00000000
1.02909368	-0.00000000
1.02909368	-0.00000000
0.77747157	-0.53332451
0.77747157	-0.53332451
0.77747157	-0.53332451
0.77747157	-0.53332451
0.77747157	-0.53332451
1.02909368	-0.00000000
1.02909368	-0.00000000
1.02909368	-0.00000000
0.77747157	0.53332451
0.77747157	0.53332451
0.77747157	0.53332451
0.77747157	0.53332451
0.77747157	0.53332451
1.02909368	-0.00000000
1.02909368	-0.00000000
1.02909368	-0.00000000
1.02909368	-0.00000000
0.77747157	0.53332451
0.77747157	0.53332451
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.77747157	0.53332451
0.77747157	0.53332451
0.77747157	0.53332451
0.77747157	0.53332451
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
0.13018227	0.96200688
-0.70194517	0.63162155
-0.70194517	0.63162155
-0.70194517	0.63162155
-0.70194517	0.63162155
-0.70194517	0.63162155
0.13018227	0.96200688
-0.70194517	0.63162155
-0.70194517	0.63162155
-0.70194517	0.63162155
-0.70194517	0.63162155
-0.70194517	0.63162155
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.94690439	-0.00000000
-0.70194517	0.63162155


==> Data/Petals/petals_laplacian_n128_t067.txt <==
x	y
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.70200522	-0.63140841
-0.70200522	-0.63140841
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.70200522	-0.63140841
-0.70200522	-0.63140841
-0.70200522	-0.63140841
-0.70200522	-0.63140841
0.13019671	-0.96197590
0.13019671	-0.96197590
-0.70200522	-0.63140841
-0.70200522	-0.63140841
-0.70200522	-0.63140841
-0.70200522	-0.63140841
-0.70200522	-0.63140841
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.77762828	-0.53287828
0.77762828	-0.53287828
0.77762828	-0.53287828
0.77762828	-0.53287828
0.77762828	-0.53287828
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.13019671	-0.96197590
0.77762828	-0.53287828
1.02870931	-0.00000000
1.02870931	-0.00000000
1.02870931	-0.00000000
1.02870931	-0.00000000
1.02870931	-0.00000000
0.77762828	-0.53287828
0.77762828	-0.53287828
0.77762828	-0.53287828
0.77762828	-0.53287828
0.77762828	-0.53287828
1.02870931	-0.00000000
1.02870931	-0.00000000
1.02870931	-0.00000000
0.77762828	0.53287828
0.77762828	0.53287828
0.77762828	0.53287828
0.77762828	0.53287828
0.77762828	0.53287828
1.02870931	-0.00000000
1.02870931	-0.00000000
1.02870931	-0.00000000
1.02870931	-0.00000000
0.77762828	0.53287828
0.77762828	0.53287828
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.77762828	0.53287828
0.77762828	0.53287828
0.77762828	0.53287828
0.77762828	0.53287828
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
0.13019671	0.96197590
-0.70200522	0.63140841
-0.70200522	0.63140841
-0.70200522	0.63140841
-0.70200522	0.63140841
-0.70200522	0.63140841
0.13019671	0.96197590
-0.70200522	0.63140841
-0.70200522	0.63140841
-0.70200522	0.63140841
-0.70200522	0.63140841
-0.70200522	0.63140841
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.94674246	-0.00000000
-0.70200522	0.63140841


==> Data/Petals/petals_laplacian_n128_t068.txt <==
x	y
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.70206557	-0.63119445
-0.70206557	-0.63119445
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.70206557	-0.63119445
-0.70206557	-0.63119445
-0.70206557	-0.63119445
-0.70206557	-0.63119445
0.13021103	-0.96194503
0.13021103	-0.96194503
-0.70206557	-0.63119445
-0.70206557	-0.63119445
-0.70206557	-0.63119445
-0.70206557	-0.63119445
-0.70206557	-0.63119445
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.77778648	-0.53242815
0.77778648	-0.53242815
0.77778648	-0.53242815
0.77778648	-0.53242815
0.77778648	-0.53242815
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.13021103	-0.96194503
0.77778648	-0.53242815
1.02832229	-0.00000000
1.02832229	-0.00000000
1.02832229	-0.00000000
1.02832229	-0.00000000
1.02832229	-0.00000000
0.77778648	-0.53242815
0.77778648	-0.53242815
0.77778648	-0.53242815
0.77778648	-0.53242815
0.77778648	-0.53242815
1.02832229	-0.00000000
1.02832229	-0.00000000
1.02832229	-0.00000000
0.77778648	0.53242815
0.77778648	0.53242815
0.77778648	0.53242815
0.77778648	0.53242815
0.77778648	0.53242815
1.02832229	-0.00000000
1.02832229	-0.00000000
1.02832229	-0.00000000
1.02832229	-0.00000000
0.77778648	0.53242815
0.77778648	0.53242815
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.77778648	0.53242815
0.77778648	0.53242815
0.77778648	0.53242815
0.77778648	0.53242815
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
0.13021103	0.96194503
-0.70206557	0.63119445
-0.70206557	0.63119445
-0.70206557	0.63119445
-0.70206557	0.63119445
-0.70206557	0.63119445
0.13021103	0.96194503
-0.70206557	0.63119445
-0.70206557	0.63119445
-0.70206557	0.63119445
-0.70206557	0.63119445
-0.70206557	0.63119445
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.94658003	-0.00000000
-0.70206557	0.63119445


==> Data/Petals/petals_laplacian_n128_t069.txt <==
x	y
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.70212622	-0.63097967
-0.70212622	-0.63097967
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.70212622	-0.63097967
-0.70212622	-0.63097967
-0.70212622	-0.63097967
-0.70212622	-0.63097967
0.13022522	-0.96191427
0.13022522	-0.96191427
-0.70212622	-0.63097967
-0.70212622	-0.63097967
-0.70212622	-0.63097967
-0.70212622	-0.63097967
-0.70212622	-0.63097967
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.77794619	-0.53197407
0.77794619	-0.53197407
0.77794619	-0.53197407
0.77794619	-0.53197407
0.77794619	-0.53197407
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.13022522	-0.96191427
0.77794619	-0.53197407
1.02793259	-0.00000000
1.02793259	-0.00000000
1.02793259	-0.00000000
1.02793259	-0.00000000
1.02793259	-0.00000000
0.77794619	-0.53197407
0.77794619	-0.53197407
0.77794619	-0.53197407
0.77794619	-0.53197407
0.77794619	-0.53197407
1.02793259	-0.00000000
1.02793259	-0.00000000
1.02793259	-0.00000000
0.77794619	0.53197407
0.77794619	0.53197407
0.77794619	0.53197407
0.77794619	0.53197407
0.77794619	0.53197407
1.02793259	-0.00000000
1.02793259	-0.00000000
1.02793259	-0.00000000
1.02793259	-0.00000000
0.77794619	0.53197407
0.77794619	0.53197407
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.77794619	0.53197407
0.77794619	0.53197407
0.77794619	0.53197407
0.77794619	0.53197407
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
0.13022522	0.96191427
-0.70212622	0.63097967
-0.70212622	0.63097967
-0.70212622	0.63097967
-0.70212622	0.63097967
-0.70212622	0.63097967
0.13022522	0.96191427
-0.70212622	0.63097967
-0.70212622	0.63097967
-0.70212622	0.63097967
-0.70212622	0.63097967
-0.70212622	0.63097967
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.94641710	-0.00000000
-0.70212622	0.63097967


==> Data/Petals/petals_laplacian_n128_t070.txt <==
x	y
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.70218718	-0.63076406
-0.70218718	-0.63076406
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.70218718	-0.63076406
-0.70218718	-0.63076406
-0.70218718	-0.63076406
-0.70218718	-0.63076406
0.13023929	-0.96188363
0.13023929	-0.96188363
-0.70218718	-0.63076406
-0.70218718	-0.63076406
-0.70218718	-0.63076406
-0.70218718	-0.63076406
-0.70218718	-0.63076406
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.77810744	-0.53151597
0.77810744	-0.53151597
0.77810744	-0.53151597
0.77810744	-0.53151597
0.77810744	-0.53151597
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.13023929	-0.96188363
0.77810744	-0.53151597
1.02754015	-0.00000000
1.02754015	-0.00000000
1.02754015	-0.00000000
1.02754015	-0.00000000
1.02754015	-0.00000000
0.77810744	-0.53151597
0.77810744	-0.53151597
0.77810744	-0.53151597
0.77810744	-0.53151597
0.77810744	-0.53151597
1.02754015	-0.00000000
1.02754015	-0.00000000
1.02754015	-0.00000000
0.77810744	0.53151597
0.77810744	0.53151597
0.77810744	0.53151597
0.77810744	0.53151597
0.77810744	0.53151597
1.02754015	-0.00000000
1.02754015	-0.00000000
1.02754015	-0.00000000
1.02754015	-0.00000000
0.77810744	0.53151597
0.77810744	0.53151597
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.77810744	0.53151597
0.77810744	0.53151597
0.77810744	0.53151597
0.77810744	0.53151597
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
0.13023929	0.96188363
-0.70218718	0.63076406
-0.70218718	0.63076406
-0.70218718	0.63076406
-0.70218718	0.63076406
-0.70218718	0.63076406
0.13023929	0.96188363
-0.70218718	0.63076406
-0.70218718	0.63076406
-0.70218718	0.63076406
-0.70218718	0.63076406
-0.70218718	0.63076406
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.94625367	-0.00000000
-0.70218718	0.63076406


==> Data/Petals/petals_laplacian_n128_t071.txt <==
x	y
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.70224843	-0.63054761
-0.70224843	-0.63054761
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.70224843	-0.63054761
-0.70224843	-0.63054761
-0.70224843	-0.63054761
-0.70224843	-0.63054761
0.13025324	-0.96185309
0.13025324	-0.96185309
-0.70224843	-0.63054761
-0.70224843	-0.63054761
-0.70224843	-0.63054761
-0.70224843	-0.63054761
-0.70224843	-0.63054761
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.77827025	-0.53105379
0.77827025	-0.53105379
0.77827025	-0.53105379
0.77827025	-0.53105379
0.77827025	-0.53105379
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.13025324	-0.96185309
0.77827025	-0.53105379
1.02714496	-0.00000000
1.02714496	-0.00000000
1.02714496	-0.00000000
1.02714496	-0.00000000
1.02714496	-0.00000000
0.77827025	-0.53105379
0.77827025	-0.53105379
0.77827025	-0.53105379
0.77827025	-0.53105379
0.77827025	-0.53105379
1.02714496	-0.00000000
1.02714496	-0.00000000
1.02714496	-0.00000000
0.77827025	0.53105379
0.77827025	0.53105379
0.77827025	0.53105379
0.77827025	0.53105379
0.77827025	0.53105379
1.02714496	-0.00000000
1.02714496	-0.00000000
1.02714496	-0.00000000
1.02714496	-0.00000000
0.77827025	0.53105379
0.77827025	0.53105379
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.77827025	0.53105379
0.77827025	0.53105379
0.77827025	0.53105379
0.77827025	0.53105379
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
0.13025324	0.96185309
-0.70224843	0.63054761
-0.70224843	0.63054761
-0.70224843	0.63054761
-0.70224843	0.63054761
-0.70224843	0.63054761
0.13025324	0.96185309
-0.70224843	0.63054761
-0.70224843	0.63054761
-0.70224843	0.63054761
-0.70224843	0.63054761
-0.70224843	0.63054761
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.94608973	-0.00000000
-0.70224843	0.63054761


==> Data/Petals/petals_laplacian_n128_t072.txt <==
x	y
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.70230999	-0.63033031
-0.70230999	-0.63033031
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.70230999	-0.63033031
-0.70230999	-0.63033031
-0.70230999	-0.63033031
-0.70230999	-0.63033031
0.13026706	-0.96182266
0.13026706	-0.96182266
-0.70230999	-0.63033031
-0.70230999	-0.63033031
-0.70230999	-0.63033031
-0.70230999	-0.63033031
-0.70230999	-0.63033031
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.77843463	-0.53058745
0.77843463	-0.53058745
0.77843463	-0.53058745
0.77843463	-0.53058745
0.77843463	-0.53058745
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.13026706	-0.96182266
0.77843463	-0.53058745
1.02674695	-0.00000000
1.02674695	-0.00000000
1.02674695	-0.00000000
1.02674695	-0.00000000
1.02674695	-0.00000000
0.77843463	-0.53058745
0.77843463	-0.53058745
0.77843463	-0.53058745
0.77843463	-0.53058745
0.77843463	-0.53058745
1.02674695	-0.00000000
1.02674695	-0.00000000
1.02674695	-0.00000000
0.77843463	0.53058745
0.77843463	0.53058745
0.77843463	0.53058745
0.77843463	0.53058745
0.77843463	0.53058745
1.02674695	-0.00000000
1.02674695	-0.00000000
1.02674695	-0.00000000
1.02674695	-0.00000000
0.77843463	0.53058745
0.77843463	0.53058745
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.77843463	0.53058745
0.77843463	0.53058745
0.77843463	0.53058745
0.77843463	0.53058745
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
0.13026706	0.96182266
-0.70230999	0.63033031
-0.70230999	0.63033031
-0.70230999	0.63033031
-0.70230999	0.63033031
-0.70230999	0.63033031
0.13026706	0.96182266
-0.70230999	0.63033031
-0.70230999	0.63033031
-0.70230999	0.63033031
-0.70230999	0.63033031
-0.70230999	0.63033031
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.94592528	-0.00000000
-0.70230999	0.63033031


==> Data/Petals/petals_laplacian_n128_t073.txt <==
x	y
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.70237186	-0.63011217
-0.70237186	-0.63011217
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.70237186	-0.63011217
-0.70237186	-0.63011217
-0.70237186	-0.63011217
-0.70237186	-0.63011217
0.13028075	-0.96179235
0.13028075	-0.96179235
-0.70237186	-0.63011217
-0.70237186	-0.63011217
-0.70237186	-0.63011217
-0.70237186	-0.63011217
-0.70237186	-0.63011217
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.77860061	-0.53011690
0.77860061	-0.53011690
0.77860061	-0.53011690
0.77860061	-0.53011690
0.77860061	-0.53011690
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.13028075	-0.96179235
0.77860061	-0.53011690
1.02634610	-0.00000000
1.02634610	-0.00000000
1.02634610	-0.00000000
1.02634610	-0.00000000
1.02634610	-0.00000000
0.77860061	-0.53011690
0.77860061	-0.53011690
0.77860061	-0.53011690
0.77860061	-0.53011690
0.77860061	-0.53011690
1.02634610	-0.00000000
1.02634610	-0.00000000
1.02634610	-0.00000000
0.77860061	0.53011690
0.77860061	0.53011690
0.77860061	0.53011690
0.77860061	0.53011690
0.77860061	0.53011690
1.02634610	-0.00000000
1.02634610	-0.00000000
1.02634610	-0.00000000
1.02634610	-0.00000000
0.77860061	0.53011690
0.77860061	0.53011690
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.77860061	0.53011690
0.77860061	0.53011690
0.77860061	0.53011690
0.77860061	0.53011690
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
0.13028075	0.96179235
-0.70237186	0.63011217
-0.70237186	0.63011217
-0.70237186	0.63011217
-0.70237186	0.63011217
-0.70237186	0.63011217
0.13028075	0.96179235
-0.70237186	0.63011217
-0.70237186	0.63011217
-0.70237186	0.63011217
-0.70237186	0.63011217
-0.70237186	0.63011217
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.94576031	-0.00000000
-0.70237186	0.63011217


==> Data/Petals/petals_laplacian_n128_t074.txt <==
x	y
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.70243404	-0.62989317
-0.70243404	-0.62989317
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.70243404	-0.62989317
-0.70243404	-0.62989317
-0.70243404	-0.62989317
-0.70243404	-0.62989317
0.13029432	-0.96176215
0.13029432	-0.96176215
-0.70243404	-0.62989317
-0.70243404	-0.62989317
-0.70243404	-0.62989317
-0.70243404	-0.62989317
-0.70243404	-0.62989317
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.77876822	-0.52964205
0.77876822	-0.52964205
0.77876822	-0.52964205
0.77876822	-0.52964205
0.77876822	-0.52964205
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.13029432	-0.96176215
0.77876822	-0.52964205
1.02594236	-0.00000000
1.02594236	-0.00000000
1.02594236	-0.00000000
1.02594236	-0.00000000
1.02594236	-0.00000000
0.77876822	-0.52964205
0.77876822	-0.52964205
0.77876822	-0.52964205
0.77876822	-0.52964205
0.77876822	-0.52964205
1.02594236	-0.00000000
1.02594236	-0.00000000
1.02594236	-0.00000000
0.77876822	0.52964205
0.77876822	0.52964205
0.77876822	0.52964205
0.77876822	0.52964205
0.77876822	0.52964205
1.02594236	-0.00000000
1.02594236	-0.00000000
1.02594236	-0.00000000
1.02594236	-0.00000000
0.77876822	0.52964205
0.77876822	0.52964205
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.77876822	0.52964205
0.77876822	0.52964205
0.77876822	0.52964205
0.77876822	0.52964205
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
0.13029432	0.96176215
-0.70243404	0.62989317
-0.70243404	0.62989317
-0.70243404	0.62989317
-0.70243404	0.62989317
-0.70243404	0.62989317
0.13029432	0.96176215
-0.70243404	0.62989317
-0.70243404	0.62989317
-0.70243404	0.62989317
-0.70243404	0.62989317
-0.70243404	0.62989317
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.94559483	-0.00000000
-0.70243404	0.62989317


==> Data/Petals/petals_laplacian_n128_t075.txt <==
x	y
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.70249652	-0.62967331
-0.70249652	-0.62967331
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.70249652	-0.62967331
-0.70249652	-0.62967331
-0.70249652	-0.62967331
-0.70249652	-0.62967331
0.13030775	-0.96173206
0.13030775	-0.96173206
-0.70249652	-0.62967331
-0.70249652	-0.62967331
-0.70249652	-0.62967331
-0.70249652	-0.62967331
-0.70249652	-0.62967331
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.77893747	-0.52916284
0.77893747	-0.52916284
0.77893747	-0.52916284
0.77893747	-0.52916284
0.77893747	-0.52916284
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.13030775	-0.96173206
0.77893747	-0.52916284
1.02553568	-0.00000000
1.02553568	-0.00000000
1.02553568	-0.00000000
1.02553568	-0.00000000
1.02553568	-0.00000000
0.77893747	-0.52916284
0.77893747	-0.52916284
0.77893747	-0.52916284
0.77893747	-0.52916284
0.77893747	-0.52916284
1.02553568	-0.00000000
1.02553568	-0.00000000
1.02553568	-0.00000000
0.77893747	0.52916284
0.77893747	0.52916284
0.77893747	0.52916284
0.77893747	0.52916284
0.77893747	0.52916284
1.02553568	-0.00000000
1.02553568	-0.00000000
1.02553568	-0.00000000
1.02553568	-0.00000000
0.77893747	0.52916284
0.77893747	0.52916284
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.77893747	0.52916284
0.77893747	0.52916284
0.77893747	0.52916284
0.77893747	0.52916284
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
0.13030775	0.96173206
-0.70249652	0.62967331
-0.70249652	0.62967331
-0.70249652	0.62967331
-0.70249652	0.62967331
-0.70249652	0.62967331
0.13030775	0.96173206
-0.70249652	0.62967331
-0.70249652	0.62967331
-0.70249652	0.62967331
-0.70249652	0.62967331
-0.70249652	0.62967331
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.94542883	-0.00000000
-0.70249652	0.62967331


==> Data/Petals/petals_laplacian_n128_t076.txt <==
x	y
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.70255932	-0.62945257
-0.70255932	-0.62945257
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.70255932	-0.62945257
-0.70255932	-0.62945257
-0.70255932	-0.62945257
-0.70255932	-0.62945257
0.13032106	-0.96170208
0.13032106	-0.96170208
-0.70255932	-0.62945257
-0.70255932	-0.62945257
-0.70255932	-0.62945257
-0.70255932	-0.62945257
-0.70255932	-0.62945257
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.77910838	-0.52867920
0.77910838	-0.52867920
0.77910838	-0.52867920
0.77910838	-0.52867920
0.77910838	-0.52867920
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.13032106	-0.96170208
0.77910838	-0.52867920
1.02512602	-0.00000000
1.02512602	-0.00000000
1.02512602	-0.00000000
1.02512602	-0.00000000
1.02512602	-0.00000000
0.77910838	-0.52867920
0.77910838	-0.52867920
0.77910838	-0.52867920
0.77910838	-0.52867920
0.77910838	-0.52867920
1.02512602	-0.00000000
1.02512602	-0.00000000
1.02512602	-0.00000000
0.77910838	0.52867920
0.77910838	0.52867920
0.77910838	0.52867920
0.77910838	0.52867920
0.77910838	0.52867920
1.02512602	-0.00000000
1.02512602	-0.00000000
1.02512602	-0.00000000
1.02512602	-0.00000000
0.77910838	0.52867920
0.77910838	0.52867920
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.77910838	0.52867920
0.77910838	0.52867920
0.77910838	0.52867920
0.77910838	0.52867920
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
0.13032106	0.96170208
-0.70255932	0.62945257
-0.70255932	0.62945257
-0.70255932	0.62945257
-0.70255932	0.62945257
-0.70255932	0.62945257
0.13032106	0.96170208
-0.70255932	0.62945257
-0.70255932	0.62945257
-0.70255932	0.62945257
-0.70255932	0.62945257
-0.70255932	0.62945257
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.94526230	-0.00000000
-0.70255932	0.62945257


==> Data/Petals/petals_laplacian_n128_t077.txt <==
x	y
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.70262243	-0.62923097
-0.70262243	-0.62923097
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.70262243	-0.62923097
-0.70262243	-0.62923097
-0.70262243	-0.62923097
-0.70262243	-0.62923097
0.13033424	-0.96167222
0.13033424	-0.96167222
-0.70262243	-0.62923097
-0.70262243	-0.62923097
-0.70262243	-0.62923097
-0.70262243	-0.62923097
-0.70262243	-0.62923097
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.77928099	-0.52819105
0.77928099	-0.52819105
0.77928099	-0.52819105
0.77928099	-0.52819105
0.77928099	-0.52819105
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.13033424	-0.96167222
0.77928099	-0.52819105
1.02471333	-0.00000000
1.02471333	-0.00000000
1.02471333	-0.00000000
1.02471333	-0.00000000
1.02471333	-0.00000000
0.77928099	-0.52819105
0.77928099	-0.52819105
0.77928099	-0.52819105
0.77928099	-0.52819105
0.77928099	-0.52819105
1.02471333	-0.00000000
1.02471333	-0.00000000
1.02471333	-0.00000000
0.77928099	0.52819105
0.77928099	0.52819105
0.77928099	0.52819105
0.77928099	0.52819105
0.77928099	0.52819105
1.02471333	-0.00000000
1.02471333	-0.00000000
1.02471333	-0.00000000
1.02471333	-0.00000000
0.77928099	0.52819105
0.77928099	0.52819105
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.77928099	0.52819105
0.77928099	0.52819105
0.77928099	0.52819105
0.77928099	0.52819105
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
0.13033424	0.96167222
-0.70262243	0.62923097
-0.70262243	0.62923097
-0.70262243	0.62923097
-0.70262243	0.62923097
-0.70262243	0.62923097
0.13033424	0.96167222
-0.70262243	0.62923097
-0.70262243	0.62923097
-0.70262243	0.62923097
-0.70262243	0.62923097
-0.70262243	0.62923097
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.94509524	-0.00000000
-0.70262243	0.62923097


==> Data/Petals/petals_laplacian_n128_t078.txt <==
x	y
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.70268586	-0.62900848
-0.70268586	-0.62900848
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.70268586	-0.62900848
-0.70268586	-0.62900848
-0.70268586	-0.62900848
-0.70268586	-0.62900848
0.13034728	-0.96164248
0.13034728	-0.96164248
-0.70268586	-0.62900848
-0.70268586	-0.62900848
-0.70268586	-0.62900848
-0.70268586	-0.62900848
-0.70268586	-0.62900848
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.77945531	-0.52769830
0.77945531	-0.52769830
0.77945531	-0.52769830
0.77945531	-0.52769830
0.77945531	-0.52769830
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.13034728	-0.96164248
0.77945531	-0.52769830
1.02429757	-0.00000000
1.02429757	-0.00000000
1.02429757	-0.00000000
1.02429757	-0.00000000
1.02429757	-0.00000000
0.77945531	-0.52769830
0.77945531	-0.52769830
0.77945531	-0.52769830
0.77945531	-0.52769830
0.77945531	-0.52769830
1.02429757	-0.00000000
1.02429757	-0.00000000
1.02429757	-0.00000000
0.77945531	0.52769830
0.77945531	0.52769830
0.77945531	0.52769830
0.77945531	0.52769830
0.77945531	0.52769830
1.02429757	-0.00000000
1.02429757	-0.00000000
1.02429757	-0.00000000
1.02429757	-0.00000000
0.77945531	0.52769830
0.77945531	0.52769830
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.77945531	0.52769830
0.77945531	0.52769830
0.77945531	0.52769830
0.77945531	0.52769830
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
0.13034728	0.96164248
-0.70268586	0.62900848
-0.70268586	0.62900848
-0.70268586	0.62900848
-0.70268586	0.62900848
-0.70268586	0.62900848
0.13034728	0.96164248
-0.70268586	0.62900848
-0.70268586	0.62900848
-0.70268586	0.62900848
-0.70268586	0.62900848
-0.70268586	0.62900848
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.94492765	-0.00000000
-0.70268586	0.62900848


==> Data/Petals/petals_laplacian_n128_t079.txt <==
x	y
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.70274961	-0.62878510
-0.70274961	-0.62878510
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.70274961	-0.62878510
-0.70274961	-0.62878510
-0.70274961	-0.62878510
-0.70274961	-0.62878510
0.13036020	-0.96161285
0.13036020	-0.96161285
-0.70274961	-0.62878510
-0.70274961	-0.62878510
-0.70274961	-0.62878510
-0.70274961	-0.62878510
-0.70274961	-0.62878510
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.77963137	-0.52720089
0.77963137	-0.52720089
0.77963137	-0.52720089
0.77963137	-0.52720089
0.77963137	-0.52720089
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.13036020	-0.96161285
0.77963137	-0.52720089
1.02387868	-0.00000000
1.02387868	-0.00000000
1.02387868	-0.00000000
1.02387868	-0.00000000
1.02387868	-0.00000000
0.77963137	-0.52720089
0.77963137	-0.52720089
0.77963137	-0.52720089
0.77963137	-0.52720089
0.77963137	-0.52720089
1.02387868	-0.00000000
1.02387868	-0.00000000
1.02387868	-0.00000000
0.77963137	0.52720089
0.77963137	0.52720089
0.77963137	0.52720089
0.77963137	0.52720089
0.77963137	0.52720089
1.02387868	-0.00000000
1.02387868	-0.00000000
1.02387868	-0.00000000
1.02387868	-0.00000000
0.77963137	0.52720089
0.77963137	0.52720089
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.77963137	0.52720089
0.77963137	0.52720089
0.77963137	0.52720089
0.77963137	0.52720089
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
0.13036020	0.96161285
-0.70274961	0.62878510
-0.70274961	0.62878510
-0.70274961	0.62878510
-0.70274961	0.62878510
-0.70274961	0.62878510
0.13036020	0.96161285
-0.70274961	0.62878510
-0.70274961	0.62878510
-0.70274961	0.62878510
-0.70274961	0.62878510
-0.70274961	0.62878510
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.94475953	-0.00000000
-0.70274961	0.62878510


==> Data/Petals/petals_laplacian_n128_t080.txt <==
x	y
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.70281368	-0.62856083
-0.70281368	-0.62856083
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.70281368	-0.62856083
-0.70281368	-0.62856083
-0.70281368	-0.62856083
-0.70281368	-0.62856083
0.13037298	-0.96158333
0.13037298	-0.96158333
-0.70281368	-0.62856083
-0.70281368	-0.62856083
-0.70281368	-0.62856083
-0.70281368	-0.62856083
-0.70281368	-0.62856083
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.77980921	-0.52669873
0.77980921	-0.52669873
0.77980921	-0.52669873
0.77980921	-0.52669873
0.77980921	-0.52669873
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.13037298	-0.96158333
0.77980921	-0.52669873
1.02345663	-0.00000000
1.02345663	-0.00000000
1.02345663	-0.00000000
1.02345663	-0.00000000
1.02345663	-0.00000000
0.77980921	-0.52669873
0.77980921	-0.52669873
0.77980921	-0.52669873
0.77980921	-0.52669873
0.77980921	-0.52669873
1.02345663	-0.00000000
1.02345663	-0.00000000
1.02345663	-0.00000000
0.77980921	0.52669873
0.77980921	0.52669873
0.77980921	0.52669873
0.77980921	0.52669873
0.77980921	0.52669873
1.02345663	-0.00000000
1.02345663	-0.00000000
1.02345663	-0.00000000
1.02345663	-0.00000000
0.77980921	0.52669873
0.77980921	0.52669873
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.77980921	0.52669873
0.77980921	0.52669873
0.77980921	0.52669873
0.77980921	0.52669873
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
0.13037298	0.96158333
-0.70281368	0.62856083
-0.70281368	0.62856083
-0.70281368	0.62856083
-0.70281368	0.62856083
-0.70281368	0.62856083
0.13037298	0.96158333
-0.70281368	0.62856083
-0.70281368	0.62856083
-0.70281368	0.62856083
-0.70281368	0.62856083
-0.70281368	0.62856083
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.94459086	-0.00000000
-0.70281368	0.62856083


==> Data/Petals/petals_laplacian_n128_t081.txt <==
x	y
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.70287807	-0.62833565
-0.70287807	-0.62833565
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.70287807	-0.62833565
-0.70287807	-0.62833565
-0.70287807	-0.62833565
-0.70287807	-0.62833565
0.13038564	-0.96155394
0.13038564	-0.96155394
-0.70287807	-0.62833565
-0.70287807	-0.62833565
-0.70287807	-0.62833565
-0.70287807	-0.62833565
-0.70287807	-0.62833565
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.77998883	-0.52619173
0.77998883	-0.52619173
0.77998883	-0.52619173
0.77998883	-0.52619173
0.77998883	-0.52619173
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.13038564	-0.96155394
0.77998883	-0.52619173
1.02303135	-0.00000000
1.02303135	-0.00000000
1.02303135	-0.00000000
1.02303135	-0.00000000
1.02303135	-0.00000000
0.77998883	-0.52619173
0.77998883	-0.52619173
0.77998883	-0.52619173
0.77998883	-0.52619173
0.77998883	-0.52619173
1.02303135	-0.00000000
1.02303135	-0.00000000
1.02303135	-0.00000000
0.77998883	0.52619173
0.77998883	0.52619173
0.77998883	0.52619173
0.77998883	0.52619173
0.77998883	0.52619173
1.02303135	-0.00000000
1.02303135	-0.00000000
1.02303135	-0.00000000
1.02303135	-0.00000000
0.77998883	0.52619173
0.77998883	0.52619173
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.77998883	0.52619173
0.77998883	0.52619173
0.77998883	0.52619173
0.77998883	0.52619173
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
0.13038564	0.96155394
-0.70287807	0.62833565
-0.70287807	0.62833565
-0.70287807	0.62833565
-0.70287807	0.62833565
-0.70287807	0.62833565
0.13038564	0.96155394
-0.70287807	0.62833565
-0.70287807	0.62833565
-0.70287807	0.62833565
-0.70287807	0.62833565
-0.70287807	0.62833565
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.94442166	-0.00000000
-0.70287807	0.62833565


==> Data/Petals/petals_laplacian_n128_t082.txt <==
x	y
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.70294278	-0.62810957
-0.70294278	-0.62810957
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.70294278	-0.62810957
-0.70294278	-0.62810957
-0.70294278	-0.62810957
-0.70294278	-0.62810957
0.13039815	-0.96152466
0.13039815	-0.96152466
-0.70294278	-0.62810957
-0.70294278	-0.62810957
-0.70294278	-0.62810957
-0.70294278	-0.62810957
-0.70294278	-0.62810957
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.78017027	-0.52567981
0.78017027	-0.52567981
0.78017027	-0.52567981
0.78017027	-0.52567981
0.78017027	-0.52567981
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.13039815	-0.96152466
0.78017027	-0.52567981
1.02260280	-0.00000000
1.02260280	-0.00000000
1.02260280	-0.00000000
1.02260280	-0.00000000
1.02260280	-0.00000000
0.78017027	-0.52567981
0.78017027	-0.52567981
0.78017027	-0.52567981
0.78017027	-0.52567981
0.78017027	-0.52567981
1.02260280	-0.00000000
1.02260280	-0.00000000
1.02260280	-0.00000000
0.78017027	0.52567981
0.78017027	0.52567981
0.78017027	0.52567981
0.78017027	0.52567981
0.78017027	0.52567981
1.02260280	-0.00000000
1.02260280	-0.00000000
1.02260280	-0.00000000
1.02260280	-0.00000000
0.78017027	0.52567981
0.78017027	0.52567981
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.78017027	0.52567981
0.78017027	0.52567981
0.78017027	0.52567981
0.78017027	0.52567981
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
0.13039815	0.96152466
-0.70294278	0.62810957
-0.70294278	0.62810957
-0.70294278	0.62810957
-0.70294278	0.62810957
-0.70294278	0.62810957
0.13039815	0.96152466
-0.70294278	0.62810957
-0.70294278	0.62810957
-0.70294278	0.62810957
-0.70294278	0.62810957
-0.70294278	0.62810957
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.94425191	-0.00000000
-0.70294278	0.62810957


==> Data/Petals/petals_laplacian_n128_t083.txt <==
x	y
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.70300782	-0.62788257
-0.70300782	-0.62788257
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.70300782	-0.62788257
-0.70300782	-0.62788257
-0.70300782	-0.62788257
-0.70300782	-0.62788257
0.13041053	-0.96149550
0.13041053	-0.96149550
-0.70300782	-0.62788257
-0.70300782	-0.62788257
-0.70300782	-0.62788257
-0.70300782	-0.62788257
-0.70300782	-0.62788257
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.78035356	-0.52516289
0.78035356	-0.52516289
0.78035356	-0.52516289
0.78035356	-0.52516289
0.78035356	-0.52516289
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.13041053	-0.96149550
0.78035356	-0.52516289
1.02217092	-0.00000000
1.02217092	-0.00000000
1.02217092	-0.00000000
1.02217092	-0.00000000
1.02217092	-0.00000000
0.78035356	-0.52516289
0.78035356	-0.52516289
0.78035356	-0.52516289
0.78035356	-0.52516289
0.78035356	-0.52516289
1.02217092	-0.00000000
1.02217092	-0.00000000
1.02217092	-0.00000000
0.78035356	0.52516289
0.78035356	0.52516289
0.78035356	0.52516289
0.78035356	0.52516289
0.78035356	0.52516289
1.02217092	-0.00000000
1.02217092	-0.00000000
1.02217092	-0.00000000
1.02217092	-0.00000000
0.78035356	0.52516289
0.78035356	0.52516289
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.78035356	0.52516289
0.78035356	0.52516289
0.78035356	0.52516289
0.78035356	0.52516289
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
0.13041053	0.96149550
-0.70300782	0.62788257
-0.70300782	0.62788257
-0.70300782	0.62788257
-0.70300782	0.62788257
-0.70300782	0.62788257
0.13041053	0.96149550
-0.70300782	0.62788257
-0.70300782	0.62788257
-0.70300782	0.62788257
-0.70300782	0.62788257
-0.70300782	0.62788257
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.94408160	-0.00000000
-0.70300782	0.62788257


==> Data/Petals/petals_laplacian_n128_t084.txt <==
x	y
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.70307318	-0.62765464
-0.70307318	-0.62765464
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.70307318	-0.62765464
-0.70307318	-0.62765464
-0.70307318	-0.62765464
-0.70307318	-0.62765464
0.13042278	-0.96146645
0.13042278	-0.96146645
-0.70307318	-0.62765464
-0.70307318	-0.62765464
-0.70307318	-0.62765464
-0.70307318	-0.62765464
-0.70307318	-0.62765464
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.78053872	-0.52464087
0.78053872	-0.52464087
0.78053872	-0.52464087
0.78053872	-0.52464087
0.78053872	-0.52464087
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.13042278	-0.96146645
0.78053872	-0.52464087
1.02173567	-0.00000000
1.02173567	-0.00000000
1.02173567	-0.00000000
1.02173567	-0.00000000
1.02173567	-0.00000000
0.78053872	-0.52464087
0.78053872	-0.52464087
0.78053872	-0.52464087
0.78053872	-0.52464087
0.78053872	-0.52464087
1.02173567	-0.00000000
1.02173567	-0.00000000
1.02173567	-0.00000000
0.78053872	0.52464087
0.78053872	0.52464087
0.78053872	0.52464087
0.78053872	0.52464087
0.78053872	0.52464087
1.02173567	-0.00000000
1.02173567	-0.00000000
1.02173567	-0.00000000
1.02173567	-0.00000000
0.78053872	0.52464087
0.78053872	0.52464087
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.78053872	0.52464087
0.78053872	0.52464087
0.78053872	0.52464087
0.78053872	0.52464087
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
0.13042278	0.96146645
-0.70307318	0.62765464
-0.70307318	0.62765464
-0.70307318	0.62765464
-0.70307318	0.62765464
-0.70307318	0.62765464
0.13042278	0.96146645
-0.70307318	0.62765464
-0.70307318	0.62765464
-0.70307318	0.62765464
-0.70307318	0.62765464
-0.70307318	0.62765464
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.94391075	-0.00000000
-0.70307318	0.62765464


==> Data/Petals/petals_laplacian_n128_t085.txt <==
x	y
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.70313888	-0.62742579
-0.70313888	-0.62742579
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.70313888	-0.62742579
-0.70313888	-0.62742579
-0.70313888	-0.62742579
-0.70313888	-0.62742579
0.13043489	-0.96143753
0.13043489	-0.96143753
-0.70313888	-0.62742579
-0.70313888	-0.62742579
-0.70313888	-0.62742579
-0.70313888	-0.62742579
-0.70313888	-0.62742579
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.78072579	-0.52411366
0.78072579	-0.52411366
0.78072579	-0.52411366
0.78072579	-0.52411366
0.78072579	-0.52411366
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.13043489	-0.96143753
0.78072579	-0.52411366
1.02129697	-0.00000000
1.02129697	-0.00000000
1.02129697	-0.00000000
1.02129697	-0.00000000
1.02129697	-0.00000000
0.78072579	-0.52411366
0.78072579	-0.52411366
0.78072579	-0.52411366
0.78072579	-0.52411366
0.78072579	-0.52411366
1.02129697	-0.00000000
1.02129697	-0.00000000
1.02129697	-0.00000000
0.78072579	0.52411366
0.78072579	0.52411366
0.78072579	0.52411366
0.78072579	0.52411366
0.78072579	0.52411366
1.02129697	-0.00000000
1.02129697	-0.00000000
1.02129697	-0.00000000
1.02129697	-0.00000000
0.78072579	0.52411366
0.78072579	0.52411366
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.78072579	0.52411366
0.78072579	0.52411366
0.78072579	0.52411366
0.78072579	0.52411366
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
0.13043489	0.96143753
-0.70313888	0.62742579
-0.70313888	0.62742579
-0.70313888	0.62742579
-0.70313888	0.62742579
-0.70313888	0.62742579
0.13043489	0.96143753
-0.70313888	0.62742579
-0.70313888	0.62742579
-0.70313888	0.62742579
-0.70313888	0.62742579
-0.70313888	0.62742579
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.94373933	-0.00000000
-0.70313888	0.62742579


==> Data/Petals/petals_laplacian_n128_t086.txt <==
x	y
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.70320491	-0.62719600
-0.70320491	-0.62719600
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.70320491	-0.62719600
-0.70320491	-0.62719600
-0.70320491	-0.62719600
-0.70320491	-0.62719600
0.13044686	-0.96140873
0.13044686	-0.96140873
-0.70320491	-0.62719600
-0.70320491	-0.62719600
-0.70320491	-0.62719600
-0.70320491	-0.62719600
-0.70320491	-0.62719600
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.78091479	-0.52358116
0.78091479	-0.52358116
0.78091479	-0.52358116
0.78091479	-0.52358116
0.78091479	-0.52358116
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.13044686	-0.96140873
0.78091479	-0.52358116
1.02085479	-0.00000000
1.02085479	-0.00000000
1.02085479	-0.00000000
1.02085479	-0.00000000
1.02085479	-0.00000000
0.78091479	-0.52358116
0.78091479	-0.52358116
0.78091479	-0.52358116
0.78091479	-0.52358116
0.78091479	-0.52358116
1.02085479	-0.00000000
1.02085479	-0.00000000
1.02085479	-0.00000000
0.78091479	0.52358116
0.78091479	0.52358116
0.78091479	0.52358116
0.78091479	0.52358116
0.78091479	0.52358116
1.02085479	-0.00000000
1.02085479	-0.00000000
1.02085479	-0.00000000
1.02085479	-0.00000000
0.78091479	0.52358116
0.78091479	0.52358116
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.78091479	0.52358116
0.78091479	0.52358116
0.78091479	0.52358116
0.78091479	0.52358116
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
0.13044686	0.96140873
-0.70320491	0.62719600
-0.70320491	0.62719600
-0.70320491	0.62719600
-0.70320491	0.62719600
-0.70320491	0.62719600
0.13044686	0.96140873
-0.70320491	0.62719600
-0.70320491	0.62719600
-0.70320491	0.62719600
-0.70320491	0.62719600
-0.70320491	0.62719600
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.94356736	-0.00000000
-0.70320491	0.62719600


==> Data/Petals/petals_laplacian_n128_t087.txt <==
x	y
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.70327128	-0.62696527
-0.70327128	-0.62696527
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.70327128	-0.62696527
-0.70327128	-0.62696527
-0.70327128	-0.62696527
-0.70327128	-0.62696527
0.13045870	-0.96138005
0.13045870	-0.96138005
-0.70327128	-0.62696527
-0.70327128	-0.62696527
-0.70327128	-0.62696527
-0.70327128	-0.62696527
-0.70327128	-0.62696527
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.78110575	-0.52304328
0.78110575	-0.52304328
0.78110575	-0.52304328
0.78110575	-0.52304328
0.78110575	-0.52304328
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.13045870	-0.96138005
0.78110575	-0.52304328
1.02040905	-0.00000000
1.02040905	-0.00000000
1.02040905	-0.00000000
1.02040905	-0.00000000
1.02040905	-0.00000000
0.78110575	-0.52304328
0.78110575	-0.52304328
0.78110575	-0.52304328
0.78110575	-0.52304328
0.78110575	-0.52304328
1.02040905	-0.00000000
1.02040905	-0.00000000
1.02040905	-0.00000000
0.78110575	0.52304328
0.78110575	0.52304328
0.78110575	0.52304328
0.78110575	0.52304328
0.78110575	0.52304328
1.02040905	-0.00000000
1.02040905	-0.00000000
1.02040905	-0.00000000
1.02040905	-0.00000000
0.78110575	0.52304328
0.78110575	0.52304328
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.78110575	0.52304328
0.78110575	0.52304328
0.78110575	0.52304328
0.78110575	0.52304328
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
0.13045870	0.96138005
-0.70327128	0.62696527
-0.70327128	0.62696527
-0.70327128	0.62696527
-0.70327128	0.62696527
-0.70327128	0.62696527
0.13045870	0.96138005
-0.70327128	0.62696527
-0.70327128	0.62696527
-0.70327128	0.62696527
-0.70327128	0.62696527
-0.70327128	0.62696527
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.94339482	-0.00000000
-0.70327128	0.62696527


==> Data/Petals/petals_laplacian_n128_t088.txt <==
x	y
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.70333797	-0.62673358
-0.70333797	-0.62673358
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.70333797	-0.62673358
-0.70333797	-0.62673358
-0.70333797	-0.62673358
-0.70333797	-0.62673358
0.13047040	-0.96135149
0.13047040	-0.96135149
-0.70333797	-0.62673358
-0.70333797	-0.62673358
-0.70333797	-0.62673358
-0.70333797	-0.62673358
-0.70333797	-0.62673358
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.78129871	-0.52249992
0.78129871	-0.52249992
0.78129871	-0.52249992
0.78129871	-0.52249992
0.78129871	-0.52249992
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.13047040	-0.96135149
0.78129871	-0.52249992
1.01995970	-0.00000000
1.01995970	-0.00000000
1.01995970	-0.00000000
1.01995970	-0.00000000
1.01995970	-0.00000000
0.78129871	-0.52249992
0.78129871	-0.52249992
0.78129871	-0.52249992
0.78129871	-0.52249992
0.78129871	-0.52249992
1.01995970	-0.00000000
1.01995970	-0.00000000
1.01995970	-0.00000000
0.78129871	0.52249992
0.78129871	0.52249992
0.78129871	0.52249992
0.78129871	0.52249992
0.78129871	0.52249992
1.01995970	-0.00000000
1.01995970	-0.00000000
1.01995970	-0.00000000
1.01995970	-0.00000000
0.78129871	0.52249992
0.78129871	0.52249992
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.78129871	0.52249992
0.78129871	0.52249992
0.78129871	0.52249992
0.78129871	0.52249992
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
0.13047040	0.96135149
-0.70333797	0.62673358
-0.70333797	0.62673358
-0.70333797	0.62673358
-0.70333797	0.62673358
-0.70333797	0.62673358
0.13047040	0.96135149
-0.70333797	0.62673358
-0.70333797	0.62673358
-0.70333797	0.62673358
-0.70333797	0.62673358
-0.70333797	0.62673358
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.94322171	-0.00000000
-0.70333797	0.62673358


==> Data/Petals/petals_laplacian_n128_t089.txt <==
x	y
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.70340501	-0.62650094
-0.70340501	-0.62650094
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.70340501	-0.62650094
-0.70340501	-0.62650094
-0.70340501	-0.62650094
-0.70340501	-0.62650094
0.13048195	-0.96132306
0.13048195	-0.96132306
-0.70340501	-0.62650094
-0.70340501	-0.62650094
-0.70340501	-0.62650094
-0.70340501	-0.62650094
-0.70340501	-0.62650094
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.78149369	-0.52195096
0.78149369	-0.52195096
0.78149369	-0.52195096
0.78149369	-0.52195096
0.78149369	-0.52195096
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.13048195	-0.96132306
0.78149369	-0.52195096
1.01950668	-0.00000000
1.01950668	-0.00000000
1.01950668	-0.00000000
1.01950668	-0.00000000
1.01950668	-0.00000000
0.78149369	-0.52195096
0.78149369	-0.52195096
0.78149369	-0.52195096
0.78149369	-0.52195096
0.78149369	-0.52195096
1.01950668	-0.00000000
1.01950668	-0.00000000
1.01950668	-0.00000000
0.78149369	0.52195096
0.78149369	0.52195096
0.78149369	0.52195096
0.78149369	0.52195096
0.78149369	0.52195096
1.01950668	-0.00000000
1.01950668	-0.00000000
1.01950668	-0.00000000
1.01950668	-0.00000000
0.78149369	0.52195096
0.78149369	0.52195096
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.78149369	0.52195096
0.78149369	0.52195096
0.78149369	0.52195096
0.78149369	0.52195096
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
0.13048195	0.96132306
-0.70340501	0.62650094
-0.70340501	0.62650094
-0.70340501	0.62650094
-0.70340501	0.62650094
-0.70340501	0.62650094
0.13048195	0.96132306
-0.70340501	0.62650094
-0.70340501	0.62650094
-0.70340501	0.62650094
-0.70340501	0.62650094
-0.70340501	0.62650094
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.94304802	-0.00000000
-0.70340501	0.62650094


==> Data/Petals/petals_laplacian_n128_t090.txt <==
x	y
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.70347239	-0.62626733
-0.70347239	-0.62626733
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.70347239	-0.62626733
-0.70347239	-0.62626733
-0.70347239	-0.62626733
-0.70347239	-0.62626733
0.13049337	-0.96129475
0.13049337	-0.96129475
-0.70347239	-0.62626733
-0.70347239	-0.62626733
-0.70347239	-0.62626733
-0.70347239	-0.62626733
-0.70347239	-0.62626733
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.78169073	-0.52139632
0.78169073	-0.52139632
0.78169073	-0.52139632
0.78169073	-0.52139632
0.78169073	-0.52139632
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.13049337	-0.96129475
0.78169073	-0.52139632
1.01904993	-0.00000000
1.01904993	-0.00000000
1.01904993	-0.00000000
1.01904993	-0.00000000
1.01904993	-0.00000000
0.78169073	-0.52139632
0.78169073	-0.52139632
0.78169073	-0.52139632
0.78169073	-0.52139632
0.78169073	-0.52139632
1.01904993	-0.00000000
1.01904993	-0.00000000
1.01904993	-0.00000000
0.78169073	0.52139632
0.78169073	0.52139632
0.78169073	0.52139632
0.78169073	0.52139632
0.78169073	0.52139632
1.01904993	-0.00000000
1.01904993	-0.00000000
1.01904993	-0.00000000
1.01904993	-0.00000000
0.78169073	0.52139632
0.78169073	0.52139632
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.78169073	0.52139632
0.78169073	0.52139632
0.78169073	0.52139632
0.78169073	0.52139632
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
0.13049337	0.96129475
-0.70347239	0.62626733
-0.70347239	0.62626733
-0.70347239	0.62626733
-0.70347239	0.62626733
-0.70347239	0.62626733
0.13049337	0.96129475
-0.70347239	0.62626733
-0.70347239	0.62626733
-0.70347239	0.62626733
-0.70347239	0.62626733
-0.70347239	0.62626733
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.94287376	-0.00000000
-0.70347239	0.62626733


==> Data/Petals/petals_laplacian_n128_t091.txt <==
x	y
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.70354011	-0.62603274
-0.70354011	-0.62603274
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.70354011	-0.62603274
-0.70354011	-0.62603274
-0.70354011	-0.62603274
-0.70354011	-0.62603274
0.13050464	-0.96126656
0.13050464	-0.96126656
-0.70354011	-0.62603274
-0.70354011	-0.62603274
-0.70354011	-0.62603274
-0.70354011	-0.62603274
-0.70354011	-0.62603274
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.78188986	-0.52083587
0.78188986	-0.52083587
0.78188986	-0.52083587
0.78188986	-0.52083587
0.78188986	-0.52083587
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.13050464	-0.96126656
0.78188986	-0.52083587
1.01858938	-0.00000000
1.01858938	-0.00000000
1.01858938	-0.00000000
1.01858938	-0.00000000
1.01858938	-0.00000000
0.78188986	-0.52083587
0.78188986	-0.52083587
0.78188986	-0.52083587
0.78188986	-0.52083587
0.78188986	-0.52083587
1.01858938	-0.00000000
1.01858938	-0.00000000
1.01858938	-0.00000000
0.78188986	0.52083587
0.78188986	0.52083587
0.78188986	0.52083587
0.78188986	0.52083587
0.78188986	0.52083587
1.01858938	-0.00000000
1.01858938	-0.00000000
1.01858938	-0.00000000
1.01858938	-0.00000000
0.78188986	0.52083587
0.78188986	0.52083587
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.78188986	0.52083587
0.78188986	0.52083587
0.78188986	0.52083587
0.78188986	0.52083587
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
0.13050464	0.96126656
-0.70354011	0.62603274
-0.70354011	0.62603274
-0.70354011	0.62603274
-0.70354011	0.62603274
-0.70354011	0.62603274
0.13050464	0.96126656
-0.70354011	0.62603274
-0.70354011	0.62603274
-0.70354011	0.62603274
-0.70354011	0.62603274
-0.70354011	0.62603274
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.94269892	-0.00000000
-0.70354011	0.62603274


==> Data/Petals/petals_laplacian_n128_t092.txt <==
x	y
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.70360818	-0.62579718
-0.70360818	-0.62579718
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.70360818	-0.62579718
-0.70360818	-0.62579718
-0.70360818	-0.62579718
-0.70360818	-0.62579718
0.13051578	-0.96123849
0.13051578	-0.96123849
-0.70360818	-0.62579718
-0.70360818	-0.62579718
-0.70360818	-0.62579718
-0.70360818	-0.62579718
-0.70360818	-0.62579718
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.78209111	-0.52026950
0.78209111	-0.52026950
0.78209111	-0.52026950
0.78209111	-0.52026950
0.78209111	-0.52026950
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.13051578	-0.96123849
0.78209111	-0.52026950
1.01812496	-0.00000000
1.01812496	-0.00000000
1.01812496	-0.00000000
1.01812496	-0.00000000
1.01812496	-0.00000000
0.78209111	-0.52026950
0.78209111	-0.52026950
0.78209111	-0.52026950
0.78209111	-0.52026950
0.78209111	-0.52026950
1.01812496	-0.00000000
1.01812496	-0.00000000
1.01812496	-0.00000000
0.78209111	0.52026950
0.78209111	0.52026950
0.78209111	0.52026950
0.78209111	0.52026950
0.78209111	0.52026950
1.01812496	-0.00000000
1.01812496	-0.00000000
1.01812496	-0.00000000
1.01812496	-0.00000000
0.78209111	0.52026950
0.78209111	0.52026950
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.78209111	0.52026950
0.78209111	0.52026950
0.78209111	0.52026950
0.78209111	0.52026950
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
0.13051578	0.96123849
-0.70360818	0.62579718
-0.70360818	0.62579718
-0.70360818	0.62579718
-0.70360818	0.62579718
-0.70360818	0.62579718
0.13051578	0.96123849
-0.70360818	0.62579718
-0.70360818	0.62579718
-0.70360818	0.62579718
-0.70360818	0.62579718
-0.70360818	0.62579718
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.94252349	-0.00000000
-0.70360818	0.62579718


==> Data/Petals/petals_laplacian_n128_t093.txt <==
x	y
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.70367660	-0.62556062
-0.70367660	-0.62556062
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.70367660	-0.62556062
-0.70367660	-0.62556062
-0.70367660	-0.62556062
-0.70367660	-0.62556062
0.13052677	-0.96121056
0.13052677	-0.96121056
-0.70367660	-0.62556062
-0.70367660	-0.62556062
-0.70367660	-0.62556062
-0.70367660	-0.62556062
-0.70367660	-0.62556062
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.78229452	-0.51969710
0.78229452	-0.51969710
0.78229452	-0.51969710
0.78229452	-0.51969710
0.78229452	-0.51969710
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.13052677	-0.96121056
0.78229452	-0.51969710
1.01765661	-0.00000000
1.01765661	-0.00000000
1.01765661	-0.00000000
1.01765661	-0.00000000
1.01765661	-0.00000000
0.78229452	-0.51969710
0.78229452	-0.51969710
0.78229452	-0.51969710
0.78229452	-0.51969710
0.78229452	-0.51969710
1.01765661	-0.00000000
1.01765661	-0.00000000
1.01765661	-0.00000000
0.78229452	0.51969710
0.78229452	0.51969710
0.78229452	0.51969710
0.78229452	0.51969710
0.78229452	0.51969710
1.01765661	-0.00000000
1.01765661	-0.00000000
1.01765661	-0.00000000
1.01765661	-0.00000000
0.78229452	0.51969710
0.78229452	0.51969710
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.78229452	0.51969710
0.78229452	0.51969710
0.78229452	0.51969710
0.78229452	0.51969710
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
0.13052677	0.96121056
-0.70367660	0.62556062
-0.70367660	0.62556062
-0.70367660	0.62556062
-0.70367660	0.62556062
-0.70367660	0.62556062
0.13052677	0.96121056
-0.70367660	0.62556062
-0.70367660	0.62556062
-0.70367660	0.62556062
-0.70367660	0.62556062
-0.70367660	0.62556062
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.94234747	-0.00000000
-0.70367660	0.62556062


==> Data/Petals/petals_laplacian_n128_t094.txt <==
x	y
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.70374536	-0.62532307
-0.70374536	-0.62532307
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.70374536	-0.62532307
-0.70374536	-0.62532307
-0.70374536	-0.62532307
-0.70374536	-0.62532307
0.13053761	-0.96118274
0.13053761	-0.96118274
-0.70374536	-0.62532307
-0.70374536	-0.62532307
-0.70374536	-0.62532307
-0.70374536	-0.62532307
-0.70374536	-0.62532307
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.78250013	-0.51911855
0.78250013	-0.51911855
0.78250013	-0.51911855
0.78250013	-0.51911855
0.78250013	-0.51911855
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.13053761	-0.96118274
0.78250013	-0.51911855
1.01718426	-0.00000000
1.01718426	-0.00000000
1.01718426	-0.00000000
1.01718426	-0.00000000
1.01718426	-0.00000000
0.78250013	-0.51911855
0.78250013	-0.51911855
0.78250013	-0.51911855
0.78250013	-0.51911855
0.78250013	-0.51911855
1.01718426	-0.00000000
1.01718426	-0.00000000
1.01718426	-0.00000000
0.78250013	0.51911855
0.78250013	0.51911855
0.78250013	0.51911855
0.78250013	0.51911855
0.78250013	0.51911855
1.01718426	-0.00000000
1.01718426	-0.00000000
1.01718426	-0.00000000
1.01718426	-0.00000000
0.78250013	0.51911855
0.78250013	0.51911855
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.78250013	0.51911855
0.78250013	0.51911855
0.78250013	0.51911855
0.78250013	0.51911855
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
0.13053761	0.96118274
-0.70374536	0.62532307
-0.70374536	0.62532307
-0.70374536	0.62532307
-0.70374536	0.62532307
-0.70374536	0.62532307
0.13053761	0.96118274
-0.70374536	0.62532307
-0.70374536	0.62532307
-0.70374536	0.62532307
-0.70374536	0.62532307
-0.70374536	0.62532307
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.94217086	-0.00000000
-0.70374536	0.62532307


==> Data/Petals/petals_laplacian_n128_t095.txt <==
x	y
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.70381447	-0.62508451
-0.70381447	-0.62508451
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.70381447	-0.62508451
-0.70381447	-0.62508451
-0.70381447	-0.62508451
-0.70381447	-0.62508451
0.13054831	-0.96115506
0.13054831	-0.96115506
-0.70381447	-0.62508451
-0.70381447	-0.62508451
-0.70381447	-0.62508451
-0.70381447	-0.62508451
-0.70381447	-0.62508451
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.78270797	-0.51853373
0.78270797	-0.51853373
0.78270797	-0.51853373
0.78270797	-0.51853373
0.78270797	-0.51853373
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.13054831	-0.96115506
0.78270797	-0.51853373
1.01670783	-0.00000000
1.01670783	-0.00000000
1.01670783	-0.00000000
1.01670783	-0.00000000
1.01670783	-0.00000000
0.78270797	-0.51853373
0.78270797	-0.51853373
0.78270797	-0.51853373
0.78270797	-0.51853373
0.78270797	-0.51853373
1.01670783	-0.00000000
1.01670783	-0.00000000
1.01670783	-0.00000000
0.78270797	0.51853373
0.78270797	0.51853373
0.78270797	0.51853373
0.78270797	0.51853373
0.78270797	0.51853373
1.01670783	-0.00000000
1.01670783	-0.00000000
1.01670783	-0.00000000
1.01670783	-0.00000000
0.78270797	0.51853373
0.78270797	0.51853373
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.78270797	0.51853373
0.78270797	0.51853373
0.78270797	0.51853373
0.78270797	0.51853373
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
0.13054831	0.96115506
-0.70381447	0.62508451
-0.70381447	0.62508451
-0.70381447	0.62508451
-0.70381447	0.62508451
-0.70381447	0.62508451
0.13054831	0.96115506
-0.70381447	0.62508451
-0.70381447	0.62508451
-0.70381447	0.62508451
-0.70381447	0.62508451
-0.70381447	0.62508451
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.94199365	-0.00000000
-0.70381447	0.62508451


==> Data/Petals/petals_laplacian_n128_t096.txt <==
x	y
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.70388394	-0.62484494
-0.70388394	-0.62484494
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.70388394	-0.62484494
-0.70388394	-0.62484494
-0.70388394	-0.62484494
-0.70388394	-0.62484494
0.13055887	-0.96112750
0.13055887	-0.96112750
-0.70388394	-0.62484494
-0.70388394	-0.62484494
-0.70388394	-0.62484494
-0.70388394	-0.62484494
-0.70388394	-0.62484494
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.78291807	-0.51794252
0.78291807	-0.51794252
0.78291807	-0.51794252
0.78291807	-0.51794252
0.78291807	-0.51794252
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.13055887	-0.96112750
0.78291807	-0.51794252
1.01622726	-0.00000000
1.01622726	-0.00000000
1.01622726	-0.00000000
1.01622726	-0.00000000
1.01622726	-0.00000000
0.78291807	-0.51794252
0.78291807	-0.51794252
0.78291807	-0.51794252
0.78291807	-0.51794252
0.78291807	-0.51794252
1.01622726	-0.00000000
1.01622726	-0.00000000
1.01622726	-0.00000000
0.78291807	0.51794252
0.78291807	0.51794252
0.78291807	0.51794252
0.78291807	0.51794252
0.78291807	0.51794252
1.01622726	-0.00000000
1.01622726	-0.00000000
1.01622726	-0.00000000
1.01622726	-0.00000000
0.78291807	0.51794252
0.78291807	0.51794252
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.78291807	0.51794252
0.78291807	0.51794252
0.78291807	0.51794252
0.78291807	0.51794252
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
0.13055887	0.96112750
-0.70388394	0.62484494
-0.70388394	0.62484494
-0.70388394	0.62484494
-0.70388394	0.62484494
-0.70388394	0.62484494
0.13055887	0.96112750
-0.70388394	0.62484494
-0.70388394	0.62484494
-0.70388394	0.62484494
-0.70388394	0.62484494
-0.70388394	0.62484494
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.94181583	-0.00000000
-0.70388394	0.62484494


==> Data/Petals/petals_laplacian_n128_t097.txt <==
x	y
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.70395377	-0.62460434
-0.70395377	-0.62460434
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.70395377	-0.62460434
-0.70395377	-0.62460434
-0.70395377	-0.62460434
-0.70395377	-0.62460434
0.13056927	-0.96110008
0.13056927	-0.96110008
-0.70395377	-0.62460434
-0.70395377	-0.62460434
-0.70395377	-0.62460434
-0.70395377	-0.62460434
-0.70395377	-0.62460434
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.78313049	-0.51734477
0.78313049	-0.51734477
0.78313049	-0.51734477
0.78313049	-0.51734477
0.78313049	-0.51734477
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.13056927	-0.96110008
0.78313049	-0.51734477
1.01574246	-0.00000000
1.01574246	-0.00000000
1.01574246	-0.00000000
1.01574246	-0.00000000
1.01574246	-0.00000000
0.78313049	-0.51734477
0.78313049	-0.51734477
0.78313049	-0.51734477
0.78313049	-0.51734477
0.78313049	-0.51734477
1.01574246	-0.00000000
1.01574246	-0.00000000
1.01574246	-0.00000000
0.78313049	0.51734477
0.78313049	0.51734477
0.78313049	0.51734477
0.78313049	0.51734477
0.78313049	0.51734477
1.01574246	-0.00000000
1.01574246	-0.00000000
1.01574246	-0.00000000
1.01574246	-0.00000000
0.78313049	0.51734477
0.78313049	0.51734477
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.78313049	0.51734477
0.78313049	0.51734477
0.78313049	0.51734477
0.78313049	0.51734477
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
0.13056927	0.96110008
-0.70395377	0.62460434
-0.70395377	0.62460434
-0.70395377	0.62460434
-0.70395377	0.62460434
-0.70395377	0.62460434
0.13056927	0.96110008
-0.70395377	0.62460434
-0.70395377	0.62460434
-0.70395377	0.62460434
-0.70395377	0.62460434
-0.70395377	0.62460434
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.94163741	-0.00000000
-0.70395377	0.62460434


==> Data/Petals/petals_laplacian_n128_t098.txt <==
x	y
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.70402395	-0.62436272
-0.70402395	-0.62436272
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.70402395	-0.62436272
-0.70402395	-0.62436272
-0.70402395	-0.62436272
-0.70402395	-0.62436272
0.13057953	-0.96107278
0.13057953	-0.96107278
-0.70402395	-0.62436272
-0.70402395	-0.62436272
-0.70402395	-0.62436272
-0.70402395	-0.62436272
-0.70402395	-0.62436272
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.78334525	-0.51674036
0.78334525	-0.51674036
0.78334525	-0.51674036
0.78334525	-0.51674036
0.78334525	-0.51674036
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.13057953	-0.96107278
0.78334525	-0.51674036
1.01525337	-0.00000000
1.01525337	-0.00000000
1.01525337	-0.00000000
1.01525337	-0.00000000
1.01525337	-0.00000000
0.78334525	-0.51674036
0.78334525	-0.51674036
0.78334525	-0.51674036
0.78334525	-0.51674036
0.78334525	-0.51674036
1.01525337	-0.00000000
1.01525337	-0.00000000
1.01525337	-0.00000000
0.78334525	0.51674036
0.78334525	0.51674036
0.78334525	0.51674036
0.78334525	0.51674036
0.78334525	0.51674036
1.01525337	-0.00000000
1.01525337	-0.00000000
1.01525337	-0.00000000
1.01525337	-0.00000000
0.78334525	0.51674036
0.78334525	0.51674036
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.78334525	0.51674036
0.78334525	0.51674036
0.78334525	0.51674036
0.78334525	0.51674036
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
0.13057953	0.96107278
-0.70402395	0.62436272
-0.70402395	0.62436272
-0.70402395	0.62436272
-0.70402395	0.62436272
-0.70402395	0.62436272
0.13057953	0.96107278
-0.70402395	0.62436272
-0.70402395	0.62436272
-0.70402395	0.62436272
-0.70402395	0.62436272
-0.70402395	0.62436272
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.94145838	-0.00000000
-0.70402395	0.62436272


==> Data/Petals/petals_laplacian_n128_t099.txt <==
x	y
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.70409450	-0.62412006
-0.70409450	-0.62412006
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.70409450	-0.62412006
-0.70409450	-0.62412006
-0.70409450	-0.62412006
-0.70409450	-0.62412006
0.13058964	-0.96104561
0.13058964	-0.96104561
-0.70409450	-0.62412006
-0.70409450	-0.62412006
-0.70409450	-0.62412006
-0.70409450	-0.62412006
-0.70409450	-0.62412006
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.78356240	-0.51612915
0.78356240	-0.51612915
0.78356240	-0.51612915
0.78356240	-0.51612915
0.78356240	-0.51612915
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.13058964	-0.96104561
0.78356240	-0.51612915
1.01475989	-0.00000000
1.01475989	-0.00000000
1.01475989	-0.00000000
1.01475989	-0.00000000
1.01475989	-0.00000000
0.78356240	-0.51612915
0.78356240	-0.51612915
0.78356240	-0.51612915
0.78356240	-0.51612915
0.78356240	-0.51612915
1.01475989	-0.00000000
1.01475989	-0.00000000
1.01475989	-0.00000000
0.78356240	0.51612915
0.78356240	0.51612915
0.78356240	0.51612915
0.78356240	0.51612915
0.78356240	0.51612915
1.01475989	-0.00000000
1.01475989	-0.00000000
1.01475989	-0.00000000
1.01475989	-0.00000000
0.78356240	0.51612915
0.78356240	0.51612915
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.78356240	0.51612915
0.78356240	0.51612915
0.78356240	0.51612915
0.78356240	0.51612915
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
0.13058964	0.96104561
-0.70409450	0.62412006
-0.70409450	0.62412006
-0.70409450	0.62412006
-0.70409450	0.62412006
-0.70409450	0.62412006
0.13058964	0.96104561
-0.70409450	0.62412006
-0.70409450	0.62412006
-0.70409450	0.62412006
-0.70409450	0.62412006
-0.70409450	0.62412006
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.94127873	-0.00000000
-0.70409450	0.62412006


==> Data/Petals/petals_laplacian_n128_t100.txt <==
x	y
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.70416541	-0.62387635
-0.70416541	-0.62387635
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.70416541	-0.62387635
-0.70416541	-0.62387635
-0.70416541	-0.62387635
-0.70416541	-0.62387635
0.13059961	-0.96101857
0.13059961	-0.96101857
-0.70416541	-0.62387635
-0.70416541	-0.62387635
-0.70416541	-0.62387635
-0.70416541	-0.62387635
-0.70416541	-0.62387635
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.78378199	-0.51551100
0.78378199	-0.51551100
0.78378199	-0.51551100
0.78378199	-0.51551100
0.78378199	-0.51551100
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.13059961	-0.96101857
0.78378199	-0.51551100
1.01426196	-0.00000000
1.01426196	-0.00000000
1.01426196	-0.00000000
1.01426196	-0.00000000
1.01426196	-0.00000000
0.78378199	-0.51551100
0.78378199	-0.51551100
0.78378199	-0.51551100
0.78378199	-0.51551100
0.78378199	-0.51551100
1.01426196	-0.00000000
1.01426196	-0.00000000
1.01426196	-0.00000000
0.78378199	0.51551100
0.78378199	0.51551100
0.78378199	0.51551100
0.78378199	0.51551100
0.78378199	0.51551100
1.01426196	-0.00000000
1.01426196	-0.00000000
1.01426196	-0.00000000
1.01426196	-0.00000000
0.78378199	0.51551100
0.78378199	0.51551100
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.78378199	0.51551100
0.78378199	0.51551100
0.78378199	0.51551100
0.78378199	0.51551100
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
0.13059961	0.96101857
-0.70416541	0.62387635
-0.70416541	0.62387635
-0.70416541	0.62387635
-0.70416541	0.62387635
-0.70416541	0.62387635
0.13059961	0.96101857
-0.70416541	0.62387635
-0.70416541	0.62387635
-0.70416541	0.62387635
-0.70416541	0.62387635
-0.70416541	0.62387635
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.94109846	-0.00000000
-0.70416541	0.62387635


==> Data/Petals/petals_laplacian_n128_t101.txt <==
x	y
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.70423668	-0.62363159
-0.70423668	-0.62363159
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.70423668	-0.62363159
-0.70423668	-0.62363159
-0.70423668	-0.62363159
-0.70423668	-0.62363159
0.13060942	-0.96099166
0.13060942	-0.96099166
-0.70423668	-0.62363159
-0.70423668	-0.62363159
-0.70423668	-0.62363159
-0.70423668	-0.62363159
-0.70423668	-0.62363159
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.78400404	-0.51488576
0.78400404	-0.51488576
0.78400404	-0.51488576
0.78400404	-0.51488576
0.78400404	-0.51488576
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.13060942	-0.96099166
0.78400404	-0.51488576
1.01375948	-0.00000000
1.01375948	-0.00000000
1.01375948	-0.00000000
1.01375948	-0.00000000
1.01375948	-0.00000000
0.78400404	-0.51488576
0.78400404	-0.51488576
0.78400404	-0.51488576
0.78400404	-0.51488576
0.78400404	-0.51488576
1.01375948	-0.00000000
1.01375948	-0.00000000
1.01375948	-0.00000000
0.78400404	0.51488576
0.78400404	0.51488576
0.78400404	0.51488576
0.78400404	0.51488576
0.78400404	0.51488576
1.01375948	-0.00000000
1.01375948	-0.00000000
1.01375948	-0.00000000
1.01375948	-0.00000000
0.78400404	0.51488576
0.78400404	0.51488576
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.78400404	0.51488576
0.78400404	0.51488576
0.78400404	0.51488576
0.78400404	0.51488576
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
0.13060942	0.96099166
-0.70423668	0.62363159
-0.70423668	0.62363159
-0.70423668	0.62363159
-0.70423668	0.62363159
-0.70423668	0.62363159
0.13060942	0.96099166
-0.70423668	0.62363159
-0.70423668	0.62363159
-0.70423668	0.62363159
-0.70423668	0.62363159
-0.70423668	0.62363159
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.94091757	-0.00000000
-0.70423668	0.62363159


==> Data/Petals/petals_laplacian_n128_t102.txt <==
x	y
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.70430832	-0.62338576
-0.70430832	-0.62338576
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.70430832	-0.62338576
-0.70430832	-0.62338576
-0.70430832	-0.62338576
-0.70430832	-0.62338576
0.13061908	-0.96096489
0.13061908	-0.96096489
-0.70430832	-0.62338576
-0.70430832	-0.62338576
-0.70430832	-0.62338576
-0.70430832	-0.62338576
-0.70430832	-0.62338576
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.78422861	-0.51425329
0.78422861	-0.51425329
0.78422861	-0.51425329
0.78422861	-0.51425329
0.78422861	-0.51425329
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.13061908	-0.96096489
0.78422861	-0.51425329
1.01325237	-0.00000000
1.01325237	-0.00000000
1.01325237	-0.00000000
1.01325237	-0.00000000
1.01325237	-0.00000000
0.78422861	-0.51425329
0.78422861	-0.51425329
0.78422861	-0.51425329
0.78422861	-0.51425329
0.78422861	-0.51425329
1.01325237	-0.00000000
1.01325237	-0.00000000
1.01325237	-0.00000000
0.78422861	0.51425329
0.78422861	0.51425329
0.78422861	0.51425329
0.78422861	0.51425329
0.78422861	0.51425329
1.01325237	-0.00000000
1.01325237	-0.00000000
1.01325237	-0.00000000
1.01325237	-0.00000000
0.78422861	0.51425329
0.78422861	0.51425329
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.78422861	0.51425329
0.78422861	0.51425329
0.78422861	0.51425329
0.78422861	0.51425329
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
0.13061908	0.96096489
-0.70430832	0.62338576
-0.70430832	0.62338576
-0.70430832	0.62338576
-0.70430832	0.62338576
-0.70430832	0.62338576
0.13061908	0.96096489
-0.70430832	0.62338576
-0.70430832	0.62338576
-0.70430832	0.62338576
-0.70430832	0.62338576
-0.70430832	0.62338576
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.94073605	-0.00000000
-0.70430832	0.62338576


==> Data/Petals/petals_laplacian_n128_t103.txt <==
x	y
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.70438034	-0.62313886
-0.70438034	-0.62313886
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.70438034	-0.62313886
-0.70438034	-0.62313886
-0.70438034	-0.62313886
-0.70438034	-0.62313886
0.13062859	-0.96093825
0.13062859	-0.96093825
-0.70438034	-0.62313886
-0.70438034	-0.62313886
-0.70438034	-0.62313886
-0.70438034	-0.62313886
-0.70438034	-0.62313886
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.78445574	-0.51361342
0.78445574	-0.51361342
0.78445574	-0.51361342
0.78445574	-0.51361342
0.78445574	-0.51361342
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.13062859	-0.96093825
0.78445574	-0.51361342
1.01274054	-0.00000000
1.01274054	-0.00000000
1.01274054	-0.00000000
1.01274054	-0.00000000
1.01274054	-0.00000000
0.78445574	-0.51361342
0.78445574	-0.51361342
0.78445574	-0.51361342
0.78445574	-0.51361342
0.78445574	-0.51361342
1.01274054	-0.00000000
1.01274054	-0.00000000
1.01274054	-0.00000000
0.78445574	0.51361342
0.78445574	0.51361342
0.78445574	0.51361342
0.78445574	0.51361342
0.78445574	0.51361342
1.01274054	-0.00000000
1.01274054	-0.00000000
1.01274054	-0.00000000
1.01274054	-0.00000000
0.78445574	0.51361342
0.78445574	0.51361342
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.78445574	0.51361342
0.78445574	0.51361342
0.78445574	0.51361342
0.78445574	0.51361342
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
0.13062859	0.96093825
-0.70438034	0.62313886
-0.70438034	0.62313886
-0.70438034	0.62313886
-0.70438034	0.62313886
-0.70438034	0.62313886
0.13062859	0.96093825
-0.70438034	0.62313886
-0.70438034	0.62313886
-0.70438034	0.62313886
-0.70438034	0.62313886
-0.70438034	0.62313886
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.94055389	-0.00000000
-0.70438034	0.62313886


==> Data/Petals/petals_laplacian_n128_t104.txt <==
x	y
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.70445272	-0.62289089
-0.70445272	-0.62289089
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.70445272	-0.62289089
-0.70445272	-0.62289089
-0.70445272	-0.62289089
-0.70445272	-0.62289089
0.13063794	-0.96091175
0.13063794	-0.96091175
-0.70445272	-0.62289089
-0.70445272	-0.62289089
-0.70445272	-0.62289089
-0.70445272	-0.62289089
-0.70445272	-0.62289089
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.78468548	-0.51296599
0.78468548	-0.51296599
0.78468548	-0.51296599
0.78468548	-0.51296599
0.78468548	-0.51296599
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.13063794	-0.96091175
0.78468548	-0.51296599
1.01222390	-0.00000000
1.01222390	-0.00000000
1.01222390	-0.00000000
1.01222390	-0.00000000
1.01222390	-0.00000000
0.78468548	-0.51296599
0.78468548	-0.51296599
0.78468548	-0.51296599
0.78468548	-0.51296599
0.78468548	-0.51296599
1.01222390	-0.00000000
1.01222390	-0.00000000
1.01222390	-0.00000000
0.78468548	0.51296599
0.78468548	0.51296599
0.78468548	0.51296599
0.78468548	0.51296599
0.78468548	0.51296599
1.01222390	-0.00000000
1.01222390	-0.00000000
1.01222390	-0.00000000
1.01222390	-0.00000000
0.78468548	0.51296599
0.78468548	0.51296599
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.78468548	0.51296599
0.78468548	0.51296599
0.78468548	0.51296599
0.78468548	0.51296599
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
0.13063794	0.96091175
-0.70445272	0.62289089
-0.70445272	0.62289089
-0.70445272	0.62289089
-0.70445272	0.62289089
-0.70445272	0.62289089
0.13063794	0.96091175
-0.70445272	0.62289089
-0.70445272	0.62289089
-0.70445272	0.62289089
-0.70445272	0.62289089
-0.70445272	0.62289089
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.94037110	-0.00000000
-0.70445272	0.62289089


==> Data/Petals/petals_laplacian_n128_t105.txt <==
x	y
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.70452549	-0.62264182
-0.70452549	-0.62264182
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.70452549	-0.62264182
-0.70452549	-0.62264182
-0.70452549	-0.62264182
-0.70452549	-0.62264182
0.13064714	-0.96088537
0.13064714	-0.96088537
-0.70452549	-0.62264182
-0.70452549	-0.62264182
-0.70452549	-0.62264182
-0.70452549	-0.62264182
-0.70452549	-0.62264182
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.78491788	-0.51231084
0.78491788	-0.51231084
0.78491788	-0.51231084
0.78491788	-0.51231084
0.78491788	-0.51231084
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.13064714	-0.96088537
0.78491788	-0.51231084
1.01170236	-0.00000000
1.01170236	-0.00000000
1.01170236	-0.00000000
1.01170236	-0.00000000
1.01170236	-0.00000000
0.78491788	-0.51231084
0.78491788	-0.51231084
0.78491788	-0.51231084
0.78491788	-0.51231084
0.78491788	-0.51231084
1.01170236	-0.00000000
1.01170236	-0.00000000
1.01170236	-0.00000000
0.78491788	0.51231084
0.78491788	0.51231084
0.78491788	0.51231084
0.78491788	0.51231084
0.78491788	0.51231084
1.01170236	-0.00000000
1.01170236	-0.00000000
1.01170236	-0.00000000
1.01170236	-0.00000000
0.78491788	0.51231084
0.78491788	0.51231084
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.78491788	0.51231084
0.78491788	0.51231084
0.78491788	0.51231084
0.78491788	0.51231084
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
0.13064714	0.96088537
-0.70452549	0.62264182
-0.70452549	0.62264182
-0.70452549	0.62264182
-0.70452549	0.62264182
-0.70452549	0.62264182
0.13064714	0.96088537
-0.70452549	0.62264182
-0.70452549	0.62264182
-0.70452549	0.62264182
-0.70452549	0.62264182
-0.70452549	0.62264182
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.94018766	-0.00000000
-0.70452549	0.62264182


==> Data/Petals/petals_laplacian_n128_t106.txt <==
x	y
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.70459863	-0.62239165
-0.70459863	-0.62239165
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.70459863	-0.62239165
-0.70459863	-0.62239165
-0.70459863	-0.62239165
-0.70459863	-0.62239165
0.13065619	-0.96085914
0.13065619	-0.96085914
-0.70459863	-0.62239165
-0.70459863	-0.62239165
-0.70459863	-0.62239165
-0.70459863	-0.62239165
-0.70459863	-0.62239165
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.78515299	-0.51164780
0.78515299	-0.51164780
0.78515299	-0.51164780
0.78515299	-0.51164780
0.78515299	-0.51164780
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.13065619	-0.96085914
0.78515299	-0.51164780
1.01117582	-0.00000000
1.01117582	-0.00000000
1.01117582	-0.00000000
1.01117582	-0.00000000
1.01117582	-0.00000000
0.78515299	-0.51164780
0.78515299	-0.51164780
0.78515299	-0.51164780
0.78515299	-0.51164780
0.78515299	-0.51164780
1.01117582	-0.00000000
1.01117582	-0.00000000
1.01117582	-0.00000000
0.78515299	0.51164780
0.78515299	0.51164780
0.78515299	0.51164780
0.78515299	0.51164780
0.78515299	0.51164780
1.01117582	-0.00000000
1.01117582	-0.00000000
1.01117582	-0.00000000
1.01117582	-0.00000000
0.78515299	0.51164780
0.78515299	0.51164780
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.78515299	0.51164780
0.78515299	0.51164780
0.78515299	0.51164780
0.78515299	0.51164780
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
0.13065619	0.96085914
-0.70459863	0.62239165
-0.70459863	0.62239165
-0.70459863	0.62239165
-0.70459863	0.62239165
-0.70459863	0.62239165
0.13065619	0.96085914
-0.70459863	0.62239165
-0.70459863	0.62239165
-0.70459863	0.62239165
-0.70459863	0.62239165
-0.70459863	0.62239165
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.94000357	-0.00000000
-0.70459863	0.62239165


==> Data/Petals/petals_laplacian_n128_t107.txt <==
x	y
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.70467215	-0.62214037
-0.70467215	-0.62214037
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.70467215	-0.62214037
-0.70467215	-0.62214037
-0.70467215	-0.62214037
-0.70467215	-0.62214037
0.13066508	-0.96083304
0.13066508	-0.96083304
-0.70467215	-0.62214037
-0.70467215	-0.62214037
-0.70467215	-0.62214037
-0.70467215	-0.62214037
-0.70467215	-0.62214037
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.78539085	-0.51097670
0.78539085	-0.51097670
0.78539085	-0.51097670
0.78539085	-0.51097670
0.78539085	-0.51097670
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.13066508	-0.96083304
0.78539085	-0.51097670
1.01064417	-0.00000000
1.01064417	-0.00000000
1.01064417	-0.00000000
1.01064417	-0.00000000
1.01064417	-0.00000000
0.78539085	-0.51097670
0.78539085	-0.51097670
0.78539085	-0.51097670
0.78539085	-0.51097670
0.78539085	-0.51097670
1.01064417	-0.00000000
1.01064417	-0.00000000
1.01064417	-0.00000000
0.78539085	0.51097670
0.78539085	0.51097670
0.78539085	0.51097670
0.78539085	0.51097670
0.78539085	0.51097670
1.01064417	-0.00000000
1.01064417	-0.00000000
1.01064417	-0.00000000
1.01064417	-0.00000000
0.78539085	0.51097670
0.78539085	0.51097670
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.78539085	0.51097670
0.78539085	0.51097670
0.78539085	0.51097670
0.78539085	0.51097670
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
0.13066508	0.96083304
-0.70467215	0.62214037
-0.70467215	0.62214037
-0.70467215	0.62214037
-0.70467215	0.62214037
-0.70467215	0.62214037
0.13066508	0.96083304
-0.70467215	0.62214037
-0.70467215	0.62214037
-0.70467215	0.62214037
-0.70467215	0.62214037
-0.70467215	0.62214037
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.93981883	-0.00000000
-0.70467215	0.62214037


==> Data/Petals/petals_laplacian_n128_t108.txt <==
x	y
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.70474605	-0.62188798
-0.70474605	-0.62188798
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.70474605	-0.62188798
-0.70474605	-0.62188798
-0.70474605	-0.62188798
-0.70474605	-0.62188798
0.13067381	-0.96080708
0.13067381	-0.96080708
-0.70474605	-0.62188798
-0.70474605	-0.62188798
-0.70474605	-0.62188798
-0.70474605	-0.62188798
-0.70474605	-0.62188798
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.78563152	-0.51029734
0.78563152	-0.51029734
0.78563152	-0.51029734
0.78563152	-0.51029734
0.78563152	-0.51029734
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.13067381	-0.96080708
0.78563152	-0.51029734
1.01010732	-0.00000000
1.01010732	-0.00000000
1.01010732	-0.00000000
1.01010732	-0.00000000
1.01010732	-0.00000000
0.78563152	-0.51029734
0.78563152	-0.51029734
0.78563152	-0.51029734
0.78563152	-0.51029734
0.78563152	-0.51029734
1.01010732	-0.00000000
1.01010732	-0.00000000
1.01010732	-0.00000000
0.78563152	0.51029734
0.78563152	0.51029734
0.78563152	0.51029734
0.78563152	0.51029734
0.78563152	0.51029734
1.01010732	-0.00000000
1.01010732	-0.00000000
1.01010732	-0.00000000
1.01010732	-0.00000000
0.78563152	0.51029734
0.78563152	0.51029734
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.78563152	0.51029734
0.78563152	0.51029734
0.78563152	0.51029734
0.78563152	0.51029734
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
0.13067381	0.96080708
-0.70474605	0.62188798
-0.70474605	0.62188798
-0.70474605	0.62188798
-0.70474605	0.62188798
-0.70474605	0.62188798
0.13067381	0.96080708
-0.70474605	0.62188798
-0.70474605	0.62188798
-0.70474605	0.62188798
-0.70474605	0.62188798
-0.70474605	0.62188798
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.93963343	-0.00000000
-0.70474605	0.62188798


==> Data/Petals/petals_laplacian_n128_t109.txt <==
x	y
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.70482035	-0.62163446
-0.70482035	-0.62163446
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.70482035	-0.62163446
-0.70482035	-0.62163446
-0.70482035	-0.62163446
-0.70482035	-0.62163446
0.13068238	-0.96078126
0.13068238	-0.96078126
-0.70482035	-0.62163446
-0.70482035	-0.62163446
-0.70482035	-0.62163446
-0.70482035	-0.62163446
-0.70482035	-0.62163446
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.78587505	-0.50960954
0.78587505	-0.50960954
0.78587505	-0.50960954
0.78587505	-0.50960954
0.78587505	-0.50960954
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.13068238	-0.96078126
0.78587505	-0.50960954
1.00956516	-0.00000000
1.00956516	-0.00000000
1.00956516	-0.00000000
1.00956516	-0.00000000
1.00956516	-0.00000000
0.78587505	-0.50960954
0.78587505	-0.50960954
0.78587505	-0.50960954
0.78587505	-0.50960954
0.78587505	-0.50960954
1.00956516	-0.00000000
1.00956516	-0.00000000
1.00956516	-0.00000000
0.78587505	0.50960954
0.78587505	0.50960954
0.78587505	0.50960954
0.78587505	0.50960954
0.78587505	0.50960954
1.00956516	-0.00000000
1.00956516	-0.00000000
1.00956516	-0.00000000
1.00956516	-0.00000000
0.78587505	0.50960954
0.78587505	0.50960954
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.78587505	0.50960954
0.78587505	0.50960954
0.78587505	0.50960954
0.78587505	0.50960954
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
0.13068238	0.96078126
-0.70482035	0.62163446
-0.70482035	0.62163446
-0.70482035	0.62163446
-0.70482035	0.62163446
-0.70482035	0.62163446
0.13068238	0.96078126
-0.70482035	0.62163446
-0.70482035	0.62163446
-0.70482035	0.62163446
-0.70482035	0.62163446
-0.70482035	0.62163446
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.93944737	-0.00000000
-0.70482035	0.62163446


==> Data/Petals/petals_laplacian_n128_t110.txt <==
x	y
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.70489503	-0.62137980
-0.70489503	-0.62137980
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.70489503	-0.62137980
-0.70489503	-0.62137980
-0.70489503	-0.62137980
-0.70489503	-0.62137980
0.13069080	-0.96075557
0.13069080	-0.96075557
-0.70489503	-0.62137980
-0.70489503	-0.62137980
-0.70489503	-0.62137980
-0.70489503	-0.62137980
-0.70489503	-0.62137980
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.78612151	-0.50891310
0.78612151	-0.50891310
0.78612151	-0.50891310
0.78612151	-0.50891310
0.78612151	-0.50891310
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.13069080	-0.96075557
0.78612151	-0.50891310
1.00901759	-0.00000000
1.00901759	-0.00000000
1.00901759	-0.00000000
1.00901759	-0.00000000
1.00901759	-0.00000000
0.78612151	-0.50891310
0.78612151	-0.50891310
0.78612151	-0.50891310
0.78612151	-0.50891310
0.78612151	-0.50891310
1.00901759	-0.00000000
1.00901759	-0.00000000
1.00901759	-0.00000000
0.78612151	0.50891310
0.78612151	0.50891310
0.78612151	0.50891310
0.78612151	0.50891310
0.78612151	0.50891310
1.00901759	-0.00000000
1.00901759	-0.00000000
1.00901759	-0.00000000
1.00901759	-0.00000000
0.78612151	0.50891310
0.78612151	0.50891310
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.78612151	0.50891310
0.78612151	0.50891310
0.78612151	0.50891310
0.78612151	0.50891310
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
0.13069080	0.96075557
-0.70489503	0.62137980
-0.70489503	0.62137980
-0.70489503	0.62137980
-0.70489503	0.62137980
-0.70489503	0.62137980
0.13069080	0.96075557
-0.70489503	0.62137980
-0.70489503	0.62137980
-0.70489503	0.62137980
-0.70489503	0.62137980
-0.70489503	0.62137980
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.93926064	-0.00000000
-0.70489503	0.62137980


==> Data/Petals/petals_laplacian_n128_t111.txt <==
x	y
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.70497010	-0.62112400
-0.70497010	-0.62112400
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.70497010	-0.62112400
-0.70497010	-0.62112400
-0.70497010	-0.62112400
-0.70497010	-0.62112400
0.13069905	-0.96073003
0.13069905	-0.96073003
-0.70497010	-0.62112400
-0.70497010	-0.62112400
-0.70497010	-0.62112400
-0.70497010	-0.62112400
-0.70497010	-0.62112400
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.78637093	-0.50820783
0.78637093	-0.50820783
0.78637093	-0.50820783
0.78637093	-0.50820783
0.78637093	-0.50820783
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.13069905	-0.96073003
0.78637093	-0.50820783
1.00846448	-0.00000000
1.00846448	-0.00000000
1.00846448	-0.00000000
1.00846448	-0.00000000
1.00846448	-0.00000000
0.78637093	-0.50820783
0.78637093	-0.50820783
0.78637093	-0.50820783
0.78637093	-0.50820783
0.78637093	-0.50820783
1.00846448	-0.00000000
1.00846448	-0.00000000
1.00846448	-0.00000000
0.78637093	0.50820783
0.78637093	0.50820783
0.78637093	0.50820783
0.78637093	0.50820783
0.78637093	0.50820783
1.00846448	-0.00000000
1.00846448	-0.00000000
1.00846448	-0.00000000
1.00846448	-0.00000000
0.78637093	0.50820783
0.78637093	0.50820783
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.78637093	0.50820783
0.78637093	0.50820783
0.78637093	0.50820783
0.78637093	0.50820783
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
0.13069905	0.96073003
-0.70497010	0.62112400
-0.70497010	0.62112400
-0.70497010	0.62112400
-0.70497010	0.62112400
-0.70497010	0.62112400
0.13069905	0.96073003
-0.70497010	0.62112400
-0.70497010	0.62112400
-0.70497010	0.62112400
-0.70497010	0.62112400
-0.70497010	0.62112400
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.93907324	-0.00000000
-0.70497010	0.62112400


==> Data/Petals/petals_laplacian_n128_t112.txt <==
x	y
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.70504556	-0.62086704
-0.70504556	-0.62086704
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.70504556	-0.62086704
-0.70504556	-0.62086704
-0.70504556	-0.62086704
-0.70504556	-0.62086704
0.13070715	-0.96070462
0.13070715	-0.96070462
-0.70504556	-0.62086704
-0.70504556	-0.62086704
-0.70504556	-0.62086704
-0.70504556	-0.62086704
-0.70504556	-0.62086704
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.78662339	-0.50749351
0.78662339	-0.50749351
0.78662339	-0.50749351
0.78662339	-0.50749351
0.78662339	-0.50749351
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.13070715	-0.96070462
0.78662339	-0.50749351
1.00790574	-0.00000000
1.00790574	-0.00000000
1.00790574	-0.00000000
1.00790574	-0.00000000
1.00790574	-0.00000000
0.78662339	-0.50749351
0.78662339	-0.50749351
0.78662339	-0.50749351
0.78662339	-0.50749351
0.78662339	-0.50749351
1.00790574	-0.00000000
1.00790574	-0.00000000
1.00790574	-0.00000000
0.78662339	0.50749351
0.78662339	0.50749351
0.78662339	0.50749351
0.78662339	0.50749351
0.78662339	0.50749351
1.00790574	-0.00000000
1.00790574	-0.00000000
1.00790574	-0.00000000
1.00790574	-0.00000000
0.78662339	0.50749351
0.78662339	0.50749351
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.78662339	0.50749351
0.78662339	0.50749351
0.78662339	0.50749351
0.78662339	0.50749351
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
0.13070715	0.96070462
-0.70504556	0.62086704
-0.70504556	0.62086704
-0.70504556	0.62086704
-0.70504556	0.62086704
-0.70504556	0.62086704
0.13070715	0.96070462
-0.70504556	0.62086704
-0.70504556	0.62086704
-0.70504556	0.62086704
-0.70504556	0.62086704
-0.70504556	0.62086704
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.93888515	-0.00000000
-0.70504556	0.62086704


==> Data/Petals/petals_laplacian_n128_t113.txt <==
x	y
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.70512142	-0.62060892
-0.70512142	-0.62060892
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.70512142	-0.62060892
-0.70512142	-0.62060892
-0.70512142	-0.62060892
-0.70512142	-0.62060892
0.13071508	-0.96067936
0.13071508	-0.96067936
-0.70512142	-0.62060892
-0.70512142	-0.62060892
-0.70512142	-0.62060892
-0.70512142	-0.62060892
-0.70512142	-0.62060892
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.78687895	-0.50676992
0.78687895	-0.50676992
0.78687895	-0.50676992
0.78687895	-0.50676992
0.78687895	-0.50676992
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.13071508	-0.96067936
0.78687895	-0.50676992
1.00734122	-0.00000000
1.00734122	-0.00000000
1.00734122	-0.00000000
1.00734122	-0.00000000
1.00734122	-0.00000000
0.78687895	-0.50676992
0.78687895	-0.50676992
0.78687895	-0.50676992
0.78687895	-0.50676992
0.78687895	-0.50676992
1.00734122	-0.00000000
1.00734122	-0.00000000
1.00734122	-0.00000000
0.78687895	0.50676992
0.78687895	0.50676992
0.78687895	0.50676992
0.78687895	0.50676992
0.78687895	0.50676992
1.00734122	-0.00000000
1.00734122	-0.00000000
1.00734122	-0.00000000
1.00734122	-0.00000000
0.78687895	0.50676992
0.78687895	0.50676992
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.78687895	0.50676992
0.78687895	0.50676992
0.78687895	0.50676992
0.78687895	0.50676992
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
0.13071508	0.96067936
-0.70512142	0.62060892
-0.70512142	0.62060892
-0.70512142	0.62060892
-0.70512142	0.62060892
-0.70512142	0.62060892
0.13071508	0.96067936
-0.70512142	0.62060892
-0.70512142	0.62060892
-0.70512142	0.62060892
-0.70512142	0.62060892
-0.70512142	0.62060892
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.93869639	-0.00000000
-0.70512142	0.62060892


==> Data/Petals/petals_laplacian_n128_t114.txt <==
x	y
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.70519769	-0.62034962
-0.70519769	-0.62034962
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.70519769	-0.62034962
-0.70519769	-0.62034962
-0.70519769	-0.62034962
-0.70519769	-0.62034962
0.13072285	-0.96065424
0.13072285	-0.96065424
-0.70519769	-0.62034962
-0.70519769	-0.62034962
-0.70519769	-0.62034962
-0.70519769	-0.62034962
-0.70519769	-0.62034962
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.78713767	-0.50603686
0.78713767	-0.50603686
0.78713767	-0.50603686
0.78713767	-0.50603686
0.78713767	-0.50603686
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.13072285	-0.96065424
0.78713767	-0.50603686
1.00677082	-0.00000000
1.00677082	-0.00000000
1.00677082	-0.00000000
1.00677082	-0.00000000
1.00677082	-0.00000000
0.78713767	-0.50603686
0.78713767	-0.50603686
0.78713767	-0.50603686
0.78713767	-0.50603686
0.78713767	-0.50603686
1.00677082	-0.00000000
1.00677082	-0.00000000
1.00677082	-0.00000000
0.78713767	0.50603686
0.78713767	0.50603686
0.78713767	0.50603686
0.78713767	0.50603686
0.78713767	0.50603686
1.00677082	-0.00000000
1.00677082	-0.00000000
1.00677082	-0.00000000
1.00677082	-0.00000000
0.78713767	0.50603686
0.78713767	0.50603686
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.78713767	0.50603686
0.78713767	0.50603686
0.78713767	0.50603686
0.78713767	0.50603686
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
0.13072285	0.96065424
-0.70519769	0.62034962
-0.70519769	0.62034962
-0.70519769	0.62034962
-0.70519769	0.62034962
-0.70519769	0.62034962
0.13072285	0.96065424
-0.70519769	0.62034962
-0.70519769	0.62034962
-0.70519769	0.62034962
-0.70519769	0.62034962
-0.70519769	0.62034962
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.93850694	-0.00000000
-0.70519769	0.62034962


==> Data/Petals/petals_laplacian_n128_t115.txt <==
x	y
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.70527435	-0.62008913
-0.70527435	-0.62008913
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.70527435	-0.62008913
-0.70527435	-0.62008913
-0.70527435	-0.62008913
-0.70527435	-0.62008913
0.13073046	-0.96062927
0.13073046	-0.96062927
-0.70527435	-0.62008913
-0.70527435	-0.62008913
-0.70527435	-0.62008913
-0.70527435	-0.62008913
-0.70527435	-0.62008913
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.78739960	-0.50529407
0.78739960	-0.50529407
0.78739960	-0.50529407
0.78739960	-0.50529407
0.78739960	-0.50529407
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.13073046	-0.96062927
0.78739960	-0.50529407
1.00619440	-0.00000000
1.00619440	-0.00000000
1.00619440	-0.00000000
1.00619440	-0.00000000
1.00619440	-0.00000000
0.78739960	-0.50529407
0.78739960	-0.50529407
0.78739960	-0.50529407
0.78739960	-0.50529407
0.78739960	-0.50529407
1.00619440	-0.00000000
1.00619440	-0.00000000
1.00619440	-0.00000000
0.78739960	0.50529407
0.78739960	0.50529407
0.78739960	0.50529407
0.78739960	0.50529407
0.78739960	0.50529407
1.00619440	-0.00000000
1.00619440	-0.00000000
1.00619440	-0.00000000
1.00619440	-0.00000000
0.78739960	0.50529407
0.78739960	0.50529407
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.78739960	0.50529407
0.78739960	0.50529407
0.78739960	0.50529407
0.78739960	0.50529407
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
0.13073046	0.96062927
-0.70527435	0.62008913
-0.70527435	0.62008913
-0.70527435	0.62008913
-0.70527435	0.62008913
-0.70527435	0.62008913
0.13073046	0.96062927
-0.70527435	0.62008913
-0.70527435	0.62008913
-0.70527435	0.62008913
-0.70527435	0.62008913
-0.70527435	0.62008913
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.93831679	-0.00000000
-0.70527435	0.62008913


==> Data/Petals/petals_laplacian_n128_t116.txt <==
x	y
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.70535142	-0.61982745
-0.70535142	-0.61982745
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.70535142	-0.61982745
-0.70535142	-0.61982745
-0.70535142	-0.61982745
-0.70535142	-0.61982745
0.13073790	-0.96060444
0.13073790	-0.96060444
-0.70535142	-0.61982745
-0.70535142	-0.61982745
-0.70535142	-0.61982745
-0.70535142	-0.61982745
-0.70535142	-0.61982745
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.78766483	-0.50454132
0.78766483	-0.50454132
0.78766483	-0.50454132
0.78766483	-0.50454132
0.78766483	-0.50454132
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.13073790	-0.96060444
0.78766483	-0.50454132
1.00561184	-0.00000000
1.00561184	-0.00000000
1.00561184	-0.00000000
1.00561184	-0.00000000
1.00561184	-0.00000000
0.78766483	-0.50454132
0.78766483	-0.50454132
0.78766483	-0.50454132
0.78766483	-0.50454132
0.78766483	-0.50454132
1.00561184	-0.00000000
1.00561184	-0.00000000
1.00561184	-0.00000000
0.78766483	0.50454132
0.78766483	0.50454132
0.78766483	0.50454132
0.78766483	0.50454132
0.78766483	0.50454132
1.00561184	-0.00000000
1.00561184	-0.00000000
1.00561184	-0.00000000
1.00561184	-0.00000000
0.78766483	0.50454132
0.78766483	0.50454132
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.78766483	0.50454132
0.78766483	0.50454132
0.78766483	0.50454132
0.78766483	0.50454132
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
0.13073790	0.96060444
-0.70535142	0.61982745
-0.70535142	0.61982745
-0.70535142	0.61982745
-0.70535142	0.61982745
-0.70535142	0.61982745
0.13073790	0.96060444
-0.70535142	0.61982745
-0.70535142	0.61982745
-0.70535142	0.61982745
-0.70535142	0.61982745
-0.70535142	0.61982745
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.93812594	-0.00000000
-0.70535142	0.61982745


==> Data/Petals/petals_laplacian_n128_t117.txt <==
x	y
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.70542890	-0.61956457
-0.70542890	-0.61956457
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.70542890	-0.61956457
-0.70542890	-0.61956457
-0.70542890	-0.61956457
-0.70542890	-0.61956457
0.13074517	-0.96057975
0.13074517	-0.96057975
-0.70542890	-0.61956457
-0.70542890	-0.61956457
-0.70542890	-0.61956457
-0.70542890	-0.61956457
-0.70542890	-0.61956457
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.78793341	-0.50377837
0.78793341	-0.50377837
0.78793341	-0.50377837
0.78793341	-0.50377837
0.78793341	-0.50377837
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.13074517	-0.96057975
0.78793341	-0.50377837
1.00502300	-0.00000000
1.00502300	-0.00000000
1.00502300	-0.00000000
1.00502300	-0.00000000
1.00502300	-0.00000000
0.78793341	-0.50377837
0.78793341	-0.50377837
0.78793341	-0.50377837
0.78793341	-0.50377837
0.78793341	-0.50377837
1.00502300	-0.00000000
1.00502300	-0.00000000
1.00502300	-0.00000000
0.78793341	0.50377837
0.78793341	0.50377837
0.78793341	0.50377837
0.78793341	0.50377837
0.78793341	0.50377837
1.00502300	-0.00000000
1.00502300	-0.00000000
1.00502300	-0.00000000
1.00502300	-0.00000000
0.78793341	0.50377837
0.78793341	0.50377837
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.78793341	0.50377837
0.78793341	0.50377837
0.78793341	0.50377837
0.78793341	0.50377837
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
0.13074517	0.96057975
-0.70542890	0.61956457
-0.70542890	0.61956457
-0.70542890	0.61956457
-0.70542890	0.61956457
-0.70542890	0.61956457
0.13074517	0.96057975
-0.70542890	0.61956457
-0.70542890	0.61956457
-0.70542890	0.61956457
-0.70542890	0.61956457
-0.70542890	0.61956457
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.93793439	-0.00000000
-0.70542890	0.61956457


==> Data/Petals/petals_laplacian_n128_t118.txt <==
x	y
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.70550679	-0.61930046
-0.70550679	-0.61930046
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.70550679	-0.61930046
-0.70550679	-0.61930046
-0.70550679	-0.61930046
-0.70550679	-0.61930046
0.13075228	-0.96055522
0.13075228	-0.96055522
-0.70550679	-0.61930046
-0.70550679	-0.61930046
-0.70550679	-0.61930046
-0.70550679	-0.61930046
-0.70550679	-0.61930046
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.78820542	-0.50300495
0.78820542	-0.50300495
0.78820542	-0.50300495
0.78820542	-0.50300495
0.78820542	-0.50300495
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.13075228	-0.96055522
0.78820542	-0.50300495
1.00442773	-0.00000000
1.00442773	-0.00000000
1.00442773	-0.00000000
1.00442773	-0.00000000
1.00442773	-0.00000000
0.78820542	-0.50300495
0.78820542	-0.50300495
0.78820542	-0.50300495
0.78820542	-0.50300495
0.78820542	-0.50300495
1.00442773	-0.00000000
1.00442773	-0.00000000
1.00442773	-0.00000000
0.78820542	0.50300495
0.78820542	0.50300495
0.78820542	0.50300495
0.78820542	0.50300495
0.78820542	0.50300495
1.00442773	-0.00000000
1.00442773	-0.00000000
1.00442773	-0.00000000
1.00442773	-0.00000000
0.78820542	0.50300495
0.78820542	0.50300495
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.78820542	0.50300495
0.78820542	0.50300495
0.78820542	0.50300495
0.78820542	0.50300495
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
0.13075228	0.96055522
-0.70550679	0.61930046
-0.70550679	0.61930046
-0.70550679	0.61930046
-0.70550679	0.61930046
-0.70550679	0.61930046
0.13075228	0.96055522
-0.70550679	0.61930046
-0.70550679	0.61930046
-0.70550679	0.61930046
-0.70550679	0.61930046
-0.70550679	0.61930046
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.93774213	-0.00000000
-0.70550679	0.61930046


==> Data/Petals/petals_laplacian_n128_t119.txt <==
x	y
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.70558509	-0.61903513
-0.70558509	-0.61903513
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.70558509	-0.61903513
-0.70558509	-0.61903513
-0.70558509	-0.61903513
-0.70558509	-0.61903513
0.13075922	-0.96053082
0.13075922	-0.96053082
-0.70558509	-0.61903513
-0.70558509	-0.61903513
-0.70558509	-0.61903513
-0.70558509	-0.61903513
-0.70558509	-0.61903513
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.78848093	-0.50222080
0.78848093	-0.50222080
0.78848093	-0.50222080
0.78848093	-0.50222080
0.78848093	-0.50222080
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.13075922	-0.96053082
0.78848093	-0.50222080
1.00382590	-0.00000000
1.00382590	-0.00000000
1.00382590	-0.00000000
1.00382590	-0.00000000
1.00382590	-0.00000000
0.78848093	-0.50222080
0.78848093	-0.50222080
0.78848093	-0.50222080
0.78848093	-0.50222080
0.78848093	-0.50222080
1.00382590	-0.00000000
1.00382590	-0.00000000
1.00382590	-0.00000000
0.78848093	0.50222080
0.78848093	0.50222080
0.78848093	0.50222080
0.78848093	0.50222080
0.78848093	0.50222080
1.00382590	-0.00000000
1.00382590	-0.00000000
1.00382590	-0.00000000
1.00382590	-0.00000000
0.78848093	0.50222080
0.78848093	0.50222080
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.78848093	0.50222080
0.78848093	0.50222080
0.78848093	0.50222080
0.78848093	0.50222080
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
0.13075922	0.96053082
-0.70558509	0.61903513
-0.70558509	0.61903513
-0.70558509	0.61903513
-0.70558509	0.61903513
-0.70558509	0.61903513
0.13075922	0.96053082
-0.70558509	0.61903513
-0.70558509	0.61903513
-0.70558509	0.61903513
-0.70558509	0.61903513
-0.70558509	0.61903513
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.93754915	-0.00000000
-0.70558509	0.61903513


==> Data/Petals/petals_laplacian_n128_t120.txt <==
x	y
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.70566381	-0.61876856
-0.70566381	-0.61876856
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.70566381	-0.61876856
-0.70566381	-0.61876856
-0.70566381	-0.61876856
-0.70566381	-0.61876856
0.13076599	-0.96050658
0.13076599	-0.96050658
-0.70566381	-0.61876856
-0.70566381	-0.61876856
-0.70566381	-0.61876856
-0.70566381	-0.61876856
-0.70566381	-0.61876856
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.78876002	-0.50142563
0.78876002	-0.50142563
0.78876002	-0.50142563
0.78876002	-0.50142563
0.78876002	-0.50142563
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.13076599	-0.96050658
0.78876002	-0.50142563
1.00321736	-0.00000000
1.00321736	-0.00000000
1.00321736	-0.00000000
1.00321736	-0.00000000
1.00321736	-0.00000000
0.78876002	-0.50142563
0.78876002	-0.50142563
0.78876002	-0.50142563
0.78876002	-0.50142563
0.78876002	-0.50142563
1.00321736	-0.00000000
1.00321736	-0.00000000
1.00321736	-0.00000000
0.78876002	0.50142563
0.78876002	0.50142563
0.78876002	0.50142563
0.78876002	0.50142563
0.78876002	0.50142563
1.00321736	-0.00000000
1.00321736	-0.00000000
1.00321736	-0.00000000
1.00321736	-0.00000000
0.78876002	0.50142563
0.78876002	0.50142563
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.78876002	0.50142563
0.78876002	0.50142563
0.78876002	0.50142563
0.78876002	0.50142563
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
0.13076599	0.96050658
-0.70566381	0.61876856
-0.70566381	0.61876856
-0.70566381	0.61876856
-0.70566381	0.61876856
-0.70566381	0.61876856
0.13076599	0.96050658
-0.70566381	0.61876856
-0.70566381	0.61876856
-0.70566381	0.61876856
-0.70566381	0.61876856
-0.70566381	0.61876856
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.93735545	-0.00000000
-0.70566381	0.61876856


==> Data/Petals/petals_laplacian_n128_t121.txt <==
x	y
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.70574295	-0.61850075
-0.70574295	-0.61850075
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.70574295	-0.61850075
-0.70574295	-0.61850075
-0.70574295	-0.61850075
-0.70574295	-0.61850075
0.13077259	-0.96048249
0.13077259	-0.96048249
-0.70574295	-0.61850075
-0.70574295	-0.61850075
-0.70574295	-0.61850075
-0.70574295	-0.61850075
-0.70574295	-0.61850075
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.78904276	-0.50061917
0.78904276	-0.50061917
0.78904276	-0.50061917
0.78904276	-0.50061917
0.78904276	-0.50061917
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.13077259	-0.96048249
0.78904276	-0.50061917
1.00260195	-0.00000000
1.00260195	-0.00000000
1.00260195	-0.00000000
1.00260195	-0.00000000
1.00260195	-0.00000000
0.78904276	-0.50061917
0.78904276	-0.50061917
0.78904276	-0.50061917
0.78904276	-0.50061917
0.78904276	-0.50061917
1.00260195	-0.00000000
1.00260195	-0.00000000
1.00260195	-0.00000000
0.78904276	0.50061917
0.78904276	0.50061917
0.78904276	0.50061917
0.78904276	0.50061917
0.78904276	0.50061917
1.00260195	-0.00000000
1.00260195	-0.00000000
1.00260195	-0.00000000
1.00260195	-0.00000000
0.78904276	0.50061917
0.78904276	0.50061917
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.78904276	0.50061917
0.78904276	0.50061917
0.78904276	0.50061917
0.78904276	0.50061917
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
0.13077259	0.96048249
-0.70574295	0.61850075
-0.70574295	0.61850075
-0.70574295	0.61850075
-0.70574295	0.61850075
-0.70574295	0.61850075
0.13077259	0.96048249
-0.70574295	0.61850075
-0.70574295	0.61850075
-0.70574295	0.61850075
-0.70574295	0.61850075
-0.70574295	0.61850075
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.93716102	-0.00000000
-0.70574295	0.61850075


==> Data/Petals/petals_laplacian_n128_t122.txt <==
x	y
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.70582251	-0.61823167
-0.70582251	-0.61823167
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.70582251	-0.61823167
-0.70582251	-0.61823167
-0.70582251	-0.61823167
-0.70582251	-0.61823167
0.13077901	-0.96045854
0.13077901	-0.96045854
-0.70582251	-0.61823167
-0.70582251	-0.61823167
-0.70582251	-0.61823167
-0.70582251	-0.61823167
-0.70582251	-0.61823167
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.78932924	-0.49980110
0.78932924	-0.49980110
0.78932924	-0.49980110
0.78932924	-0.49980110
0.78932924	-0.49980110
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.13077901	-0.96045854
0.78932924	-0.49980110
1.00197950	-0.00000000
1.00197950	-0.00000000
1.00197950	-0.00000000
1.00197950	-0.00000000
1.00197950	-0.00000000
0.78932924	-0.49980110
0.78932924	-0.49980110
0.78932924	-0.49980110
0.78932924	-0.49980110
0.78932924	-0.49980110
1.00197950	-0.00000000
1.00197950	-0.00000000
1.00197950	-0.00000000
0.78932924	0.49980110
0.78932924	0.49980110
0.78932924	0.49980110
0.78932924	0.49980110
0.78932924	0.49980110
1.00197950	-0.00000000
1.00197950	-0.00000000
1.00197950	-0.00000000
1.00197950	-0.00000000
0.78932924	0.49980110
0.78932924	0.49980110
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.78932924	0.49980110
0.78932924	0.49980110
0.78932924	0.49980110
0.78932924	0.49980110
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
0.13077901	0.96045854
-0.70582251	0.61823167
-0.70582251	0.61823167
-0.70582251	0.61823167
-0.70582251	0.61823167
-0.70582251	0.61823167
0.13077901	0.96045854
-0.70582251	0.61823167
-0.70582251	0.61823167
-0.70582251	0.61823167
-0.70582251	0.61823167
-0.70582251	0.61823167
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.93696586	-0.00000000
-0.70582251	0.61823167


==> Data/Petals/petals_laplacian_n128_t123.txt <==
x	y
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.70590250	-0.61796132
-0.70590250	-0.61796132
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.70590250	-0.61796132
-0.70590250	-0.61796132
-0.70590250	-0.61796132
-0.70590250	-0.61796132
0.13078527	-0.96043475
0.13078527	-0.96043475
-0.70590250	-0.61796132
-0.70590250	-0.61796132
-0.70590250	-0.61796132
-0.70590250	-0.61796132
-0.70590250	-0.61796132
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.78961954	-0.49897112
0.78961954	-0.49897112
0.78961954	-0.49897112
0.78961954	-0.49897112
0.78961954	-0.49897112
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.13078527	-0.96043475
0.78961954	-0.49897112
1.00134987	-0.00000000
1.00134987	-0.00000000
1.00134987	-0.00000000
1.00134987	-0.00000000
1.00134987	-0.00000000
0.78961954	-0.49897112
0.78961954	-0.49897112
0.78961954	-0.49897112
0.78961954	-0.49897112
0.78961954	-0.49897112
1.00134987	-0.00000000
1.00134987	-0.00000000
1.00134987	-0.00000000
0.78961954	0.49897112
0.78961954	0.49897112
0.78961954	0.49897112
0.78961954	0.49897112
0.78961954	0.49897112
1.00134987	-0.00000000
1.00134987	-0.00000000
1.00134987	-0.00000000
1.00134987	-0.00000000
0.78961954	0.49897112
0.78961954	0.49897112
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.78961954	0.49897112
0.78961954	0.49897112
0.78961954	0.49897112
0.78961954	0.49897112
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
0.13078527	0.96043475
-0.70590250	0.61796132
-0.70590250	0.61796132
-0.70590250	0.61796132
-0.70590250	0.61796132
-0.70590250	0.61796132
0.13078527	0.96043475
-0.70590250	0.61796132
-0.70590250	0.61796132
-0.70590250	0.61796132
-0.70590250	0.61796132
-0.70590250	0.61796132
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.93676997	-0.00000000
-0.70590250	0.61796132


==> Data/Petals/petals_laplacian_n128_t124.txt <==
x	y
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.70598292	-0.61768969
-0.70598292	-0.61768969
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.70598292	-0.61768969
-0.70598292	-0.61768969
-0.70598292	-0.61768969
-0.70598292	-0.61768969
0.13079135	-0.96041111
0.13079135	-0.96041111
-0.70598292	-0.61768969
-0.70598292	-0.61768969
-0.70598292	-0.61768969
-0.70598292	-0.61768969
-0.70598292	-0.61768969
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.78991375	-0.49812890
0.78991375	-0.49812890
0.78991375	-0.49812890
0.78991375	-0.49812890
0.78991375	-0.49812890
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.13079135	-0.96041111
0.78991375	-0.49812890
1.00071286	-0.00000000
1.00071286	-0.00000000
1.00071286	-0.00000000
1.00071286	-0.00000000
1.00071286	-0.00000000
0.78991375	-0.49812890
0.78991375	-0.49812890
0.78991375	-0.49812890
0.78991375	-0.49812890
0.78991375	-0.49812890
1.00071286	-0.00000000
1.00071286	-0.00000000
1.00071286	-0.00000000
0.78991375	0.49812890
0.78991375	0.49812890
0.78991375	0.49812890
0.78991375	0.49812890
0.78991375	0.49812890
1.00071286	-0.00000000
1.00071286	-0.00000000
1.00071286	-0.00000000
1.00071286	-0.00000000
0.78991375	0.49812890
0.78991375	0.49812890
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.78991375	0.49812890
0.78991375	0.49812890
0.78991375	0.49812890
0.78991375	0.49812890
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
0.13079135	0.96041111
-0.70598292	0.61768969
-0.70598292	0.61768969
-0.70598292	0.61768969
-0.70598292	0.61768969
-0.70598292	0.61768969
0.13079135	0.96041111
-0.70598292	0.61768969
-0.70598292	0.61768969
-0.70598292	0.61768969
-0.70598292	0.61768969
-0.70598292	0.61768969
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.93657332	-0.00000000
-0.70598292	0.61768969


==> Data/Petals/petals_laplacian_n128_t125.txt <==
x	y
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.70606377	-0.61741676
-0.70606377	-0.61741676
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.70606377	-0.61741676
-0.70606377	-0.61741676
-0.70606377	-0.61741676
-0.70606377	-0.61741676
0.13079726	-0.96038762
0.13079726	-0.96038762
-0.70606377	-0.61741676
-0.70606377	-0.61741676
-0.70606377	-0.61741676
-0.70606377	-0.61741676
-0.70606377	-0.61741676
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.79021196	-0.49727411
0.79021196	-0.49727411
0.79021196	-0.49727411
0.79021196	-0.49727411
0.79021196	-0.49727411
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.13079726	-0.96038762
0.79021196	-0.49727411
1.00006832	-0.00000000
1.00006832	-0.00000000
1.00006832	-0.00000000
1.00006832	-0.00000000
1.00006832	-0.00000000
0.79021196	-0.49727411
0.79021196	-0.49727411
0.79021196	-0.49727411
0.79021196	-0.49727411
0.79021196	-0.49727411
1.00006832	-0.00000000
1.00006832	-0.00000000
1.00006832	-0.00000000
0.79021196	0.49727411
0.79021196	0.49727411
0.79021196	0.49727411
0.79021196	0.49727411
0.79021196	0.49727411
1.00006832	-0.00000000
1.00006832	-0.00000000
1.00006832	-0.00000000
1.00006832	-0.00000000
0.79021196	0.49727411
0.79021196	0.49727411
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.79021196	0.49727411
0.79021196	0.49727411
0.79021196	0.49727411
0.79021196	0.49727411
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
0.13079726	0.96038762
-0.70606377	0.61741676
-0.70606377	0.61741676
-0.70606377	0.61741676
-0.70606377	0.61741676
-0.70606377	0.61741676
0.13079726	0.96038762
-0.70606377	0.61741676
-0.70606377	0.61741676
-0.70606377	0.61741676
-0.70606377	0.61741676
-0.70606377	0.61741676
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.93637593	-0.00000000
-0.70606377	0.61741676


==> Data/Petals/petals_laplacian_n128_t126.txt <==
x	y
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.70614506	-0.61714253
-0.70614506	-0.61714253
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.70614506	-0.61714253
-0.70614506	-0.61714253
-0.70614506	-0.61714253
-0.70614506	-0.61714253
0.13080299	-0.96036429
0.13080299	-0.96036429
-0.70614506	-0.61714253
-0.70614506	-0.61714253
-0.70614506	-0.61714253
-0.70614506	-0.61714253
-0.70614506	-0.61714253
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.79051425	-0.49640639
0.79051425	-0.49640639
0.79051425	-0.49640639
0.79051425	-0.49640639
0.79051425	-0.49640639
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.13080299	-0.96036429
0.79051425	-0.49640639
0.99941604	-0.00000000
0.99941604	-0.00000000
0.99941604	-0.00000000
0.99941604	-0.00000000
0.99941604	-0.00000000
0.79051425	-0.49640639
0.79051425	-0.49640639
0.79051425	-0.49640639
0.79051425	-0.49640639
0.79051425	-0.49640639
0.99941604	-0.00000000
0.99941604	-0.00000000
0.99941604	-0.00000000
0.79051425	0.49640639
0.79051425	0.49640639
0.79051425	0.49640639
0.79051425	0.49640639
0.79051425	0.49640639
0.99941604	-0.00000000
0.99941604	-0.00000000
0.99941604	-0.00000000
0.99941604	-0.00000000
0.79051425	0.49640639
0.79051425	0.49640639
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.79051425	0.49640639
0.79051425	0.49640639
0.79051425	0.49640639
0.79051425	0.49640639
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
0.13080299	0.96036429
-0.70614506	0.61714253
-0.70614506	0.61714253
-0.70614506	0.61714253
-0.70614506	0.61714253
-0.70614506	0.61714253
0.13080299	0.96036429
-0.70614506	0.61714253
-0.70614506	0.61714253
-0.70614506	0.61714253
-0.70614506	0.61714253
-0.70614506	0.61714253
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.93617778	-0.00000000
-0.70614506	0.61714253


==> Data/Petals/petals_laplacian_n128_t127.txt <==
x	y
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.70622678	-0.61686698
-0.70622678	-0.61686698
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.70622678	-0.61686698
-0.70622678	-0.61686698
-0.70622678	-0.61686698
-0.70622678	-0.61686698
0.13080854	-0.96034111
0.13080854	-0.96034111
-0.70622678	-0.61686698
-0.70622678	-0.61686698
-0.70622678	-0.61686698
-0.70622678	-0.61686698
-0.70622678	-0.61686698
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.79082073	-0.49552539
0.79082073	-0.49552539
0.79082073	-0.49552539
0.79082073	-0.49552539
0.79082073	-0.49552539
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.13080854	-0.96034111
0.79082073	-0.49552539
0.99875585	-0.00000000
0.99875585	-0.00000000
0.99875585	-0.00000000
0.99875585	-0.00000000
0.99875585	-0.00000000
0.79082073	-0.49552539
0.79082073	-0.49552539
0.79082073	-0.49552539
0.79082073	-0.49552539
0.79082073	-0.49552539
0.99875585	-0.00000000
0.99875585	-0.00000000
0.99875585	-0.00000000
0.79082073	0.49552539
0.79082073	0.49552539
0.79082073	0.49552539
0.79082073	0.49552539
0.79082073	0.49552539
0.99875585	-0.00000000
0.99875585	-0.00000000
0.99875585	-0.00000000
0.99875585	-0.00000000
0.79082073	0.49552539
0.79082073	0.49552539
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.79082073	0.49552539
0.79082073	0.49552539
0.79082073	0.49552539
0.79082073	0.49552539
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
0.13080854	0.96034111
-0.70622678	0.61686698
-0.70622678	0.61686698
-0.70622678	0.61686698
-0.70622678	0.61686698
-0.70622678	0.61686698
0.13080854	0.96034111
-0.70622678	0.61686698
-0.70622678	0.61686698
-0.70622678	0.61686698
-0.70622678	0.61686698
-0.70622678	0.61686698
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.93597887	-0.00000000
-0.70622678	0.61686698


==> Data/Petals/petals_laplacian_n128_t128.txt <==
x	y
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.70630895	-0.61659010
-0.70630895	-0.61659010
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.70630895	-0.61659010
-0.70630895	-0.61659010
-0.70630895	-0.61659010
-0.70630895	-0.61659010
0.13081392	-0.96031809
0.13081392	-0.96031809
-0.70630895	-0.61659010
-0.70630895	-0.61659010
-0.70630895	-0.61659010
-0.70630895	-0.61659010
-0.70630895	-0.61659010
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.79113150	-0.49463071
0.79113150	-0.49463071
0.79113150	-0.49463071
0.79113150	-0.49463071
0.79113150	-0.49463071
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.13081392	-0.96031809
0.79113150	-0.49463071
0.99808754	-0.00000000
0.99808754	-0.00000000
0.99808754	-0.00000000
0.99808754	-0.00000000
0.99808754	-0.00000000
0.79113150	-0.49463071
0.79113150	-0.49463071
0.79113150	-0.49463071
0.79113150	-0.49463071
0.79113150	-0.49463071
0.99808754	-0.00000000
0.99808754	-0.00000000
0.99808754	-0.00000000
0.79113150	0.49463071
0.79113150	0.49463071
0.79113150	0.49463071
0.79113150	0.49463071
0.79113150	0.49463071
0.99808754	-0.00000000
0.99808754	-0.00000000
0.99808754	-0.00000000
0.99808754	-0.00000000
0.79113150	0.49463071
0.79113150	0.49463071
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.79113150	0.49463071
0.79113150	0.49463071
0.79113150	0.49463071
0.79113150	0.49463071
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
0.13081392	0.96031809
-0.70630895	0.61659010
-0.70630895	0.61659010
-0.70630895	0.61659010
-0.70630895	0.61659010
-0.70630895	0.61659010
0.13081392	0.96031809
-0.70630895	0.61659010
-0.70630895	0.61659010
-0.70630895	0.61659010
-0.70630895	0.61659010
-0.70630895	0.61659010
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.93577918	-0.00000000
-0.70630895	0.61659010


==> Data/Petals/petals_laplacian_n128_t129.txt <==
x	y
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.70639156	-0.61631188
-0.70639156	-0.61631188
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.70639156	-0.61631188
-0.70639156	-0.61631188
-0.70639156	-0.61631188
-0.70639156	-0.61631188
0.13081911	-0.96029522
0.13081911	-0.96029522
-0.70639156	-0.61631188
-0.70639156	-0.61631188
-0.70639156	-0.61631188
-0.70639156	-0.61631188
-0.70639156	-0.61631188
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.79144666	-0.49372196
0.79144666	-0.49372196
0.79144666	-0.49372196
0.79144666	-0.49372196
0.79144666	-0.49372196
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.13081911	-0.96029522
0.79144666	-0.49372196
0.99741091	-0.00000000
0.99741091	-0.00000000
0.99741091	-0.00000000
0.99741091	-0.00000000
0.99741091	-0.00000000
0.79144666	-0.49372196
0.79144666	-0.49372196
0.79144666	-0.49372196
0.79144666	-0.49372196
0.79144666	-0.49372196
0.99741091	-0.00000000
0.99741091	-0.00000000
0.99741091	-0.00000000
0.79144666	0.49372196
0.79144666	0.49372196
0.79144666	0.49372196
0.79144666	0.49372196
0.79144666	0.49372196
0.99741091	-0.00000000
0.99741091	-0.00000000
0.99741091	-0.00000000
0.99741091	-0.00000000
0.79144666	0.49372196
0.79144666	0.49372196
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.79144666	0.49372196
0.79144666	0.49372196
0.79144666	0.49372196
0.79144666	0.49372196
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
0.13081911	0.96029522
-0.70639156	0.61631188
-0.70639156	0.61631188
-0.70639156	0.61631188
-0.70639156	0.61631188
-0.70639156	0.61631188
0.13081911	0.96029522
-0.70639156	0.61631188
-0.70639156	0.61631188
-0.70639156	0.61631188
-0.70639156	0.61631188
-0.70639156	0.61631188
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.93557873	-0.00000000
-0.70639156	0.61631188


==> Data/Petals/petals_laplacian_n128_t130.txt <==
x	y
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.70647463	-0.61603231
-0.70647463	-0.61603231
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.70647463	-0.61603231
-0.70647463	-0.61603231
-0.70647463	-0.61603231
-0.70647463	-0.61603231
0.13082413	-0.96027251
0.13082413	-0.96027251
-0.70647463	-0.61603231
-0.70647463	-0.61603231
-0.70647463	-0.61603231
-0.70647463	-0.61603231
-0.70647463	-0.61603231
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.79176631	-0.49279872
0.79176631	-0.49279872
0.79176631	-0.49279872
0.79176631	-0.49279872
0.79176631	-0.49279872
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.13082413	-0.96027251
0.79176631	-0.49279872
0.99672575	-0.00000000
0.99672575	-0.00000000
0.99672575	-0.00000000
0.99672575	-0.00000000
0.99672575	-0.00000000
0.79176631	-0.49279872
0.79176631	-0.49279872
0.79176631	-0.49279872
0.79176631	-0.49279872
0.79176631	-0.49279872
0.99672575	-0.00000000
0.99672575	-0.00000000
0.99672575	-0.00000000
0.79176631	0.49279872
0.79176631	0.49279872
0.79176631	0.49279872
0.79176631	0.49279872
0.79176631	0.49279872
0.99672575	-0.00000000
0.99672575	-0.00000000
0.99672575	-0.00000000
0.99672575	-0.00000000
0.79176631	0.49279872
0.79176631	0.49279872
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.79176631	0.49279872
0.79176631	0.49279872
0.79176631	0.49279872
0.79176631	0.49279872
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
0.13082413	0.96027251
-0.70647463	0.61603231
-0.70647463	0.61603231
-0.70647463	0.61603231
-0.70647463	0.61603231
-0.70647463	0.61603231
0.13082413	0.96027251
-0.70647463	0.61603231
-0.70647463	0.61603231
-0.70647463	0.61603231
-0.70647463	0.61603231
-0.70647463	0.61603231
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.93537749	-0.00000000
-0.70647463	0.61603231


==> Data/Petals/petals_laplacian_n128_t131.txt <==
x	y
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.70655814	-0.61575137
-0.70655814	-0.61575137
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.70655814	-0.61575137
-0.70655814	-0.61575137
-0.70655814	-0.61575137
-0.70655814	-0.61575137
0.13082896	-0.96024997
0.13082896	-0.96024997
-0.70655814	-0.61575137
-0.70655814	-0.61575137
-0.70655814	-0.61575137
-0.70655814	-0.61575137
-0.70655814	-0.61575137
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.79209057	-0.49186057
0.79209057	-0.49186057
0.79209057	-0.49186057
0.79209057	-0.49186057
0.79209057	-0.49186057
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.13082896	-0.96024997
0.79209057	-0.49186057
0.99603184	-0.00000000
0.99603184	-0.00000000
0.99603184	-0.00000000
0.99603184	-0.00000000
0.99603184	-0.00000000
0.79209057	-0.49186057
0.79209057	-0.49186057
0.79209057	-0.49186057
0.79209057	-0.49186057
0.79209057	-0.49186057
0.99603184	-0.00000000
0.99603184	-0.00000000
0.99603184	-0.00000000
0.79209057	0.49186057
0.79209057	0.49186057
0.79209057	0.49186057
0.79209057	0.49186057
0.79209057	0.49186057
0.99603184	-0.00000000
0.99603184	-0.00000000
0.99603184	-0.00000000
0.99603184	-0.00000000
0.79209057	0.49186057
0.79209057	0.49186057
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.79209057	0.49186057
0.79209057	0.49186057
0.79209057	0.49186057
0.79209057	0.49186057
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
0.13082896	0.96024997
-0.70655814	0.61575137
-0.70655814	0.61575137
-0.70655814	0.61575137
-0.70655814	0.61575137
-0.70655814	0.61575137
0.13082896	0.96024997
-0.70655814	0.61575137
-0.70655814	0.61575137
-0.70655814	0.61575137
-0.70655814	0.61575137
-0.70655814	0.61575137
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.93517546	-0.00000000
-0.70655814	0.61575137


==> Data/Petals/petals_laplacian_n128_t132.txt <==
x	y
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.70664211	-0.61546905
-0.70664211	-0.61546905
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.70664211	-0.61546905
-0.70664211	-0.61546905
-0.70664211	-0.61546905
-0.70664211	-0.61546905
0.13083362	-0.96022758
0.13083362	-0.96022758
-0.70664211	-0.61546905
-0.70664211	-0.61546905
-0.70664211	-0.61546905
-0.70664211	-0.61546905
-0.70664211	-0.61546905
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.79241956	-0.49090706
0.79241956	-0.49090706
0.79241956	-0.49090706
0.79241956	-0.49090706
0.79241956	-0.49090706
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.13083362	-0.96022758
0.79241956	-0.49090706
0.99532893	-0.00000000
0.99532893	-0.00000000
0.99532893	-0.00000000
0.99532893	-0.00000000
0.99532893	-0.00000000
0.79241956	-0.49090706
0.79241956	-0.49090706
0.79241956	-0.49090706
0.79241956	-0.49090706
0.79241956	-0.49090706
0.99532893	-0.00000000
0.99532893	-0.00000000
0.99532893	-0.00000000
0.79241956	0.49090706
0.79241956	0.49090706
0.79241956	0.49090706
0.79241956	0.49090706
0.79241956	0.49090706
0.99532893	-0.00000000
0.99532893	-0.00000000
0.99532893	-0.00000000
0.99532893	-0.00000000
0.79241956	0.49090706
0.79241956	0.49090706
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.79241956	0.49090706
0.79241956	0.49090706
0.79241956	0.49090706
0.79241956	0.49090706
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
0.13083362	0.96022758
-0.70664211	0.61546905
-0.70664211	0.61546905
-0.70664211	0.61546905
-0.70664211	0.61546905
-0.70664211	0.61546905
0.13083362	0.96022758
-0.70664211	0.61546905
-0.70664211	0.61546905
-0.70664211	0.61546905
-0.70664211	0.61546905
-0.70664211	0.61546905
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.93497264	-0.00000000
-0.70664211	0.61546905


==> Data/Petals/petals_laplacian_n128_t133.txt <==
x	y
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.70672653	-0.61518534
-0.70672653	-0.61518534
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.70672653	-0.61518534
-0.70672653	-0.61518534
-0.70672653	-0.61518534
-0.70672653	-0.61518534
0.13083808	-0.96020535
0.13083808	-0.96020535
-0.70672653	-0.61518534
-0.70672653	-0.61518534
-0.70672653	-0.61518534
-0.70672653	-0.61518534
-0.70672653	-0.61518534
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.79275339	-0.48993770
0.79275339	-0.48993770
0.79275339	-0.48993770
0.79275339	-0.48993770
0.79275339	-0.48993770
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.13083808	-0.96020535
0.79275339	-0.48993770
0.99461681	-0.00000000
0.99461681	-0.00000000
0.99461681	-0.00000000
0.99461681	-0.00000000
0.99461681	-0.00000000
0.79275339	-0.48993770
0.79275339	-0.48993770
0.79275339	-0.48993770
0.79275339	-0.48993770
0.79275339	-0.48993770
0.99461681	-0.00000000
0.99461681	-0.00000000
0.99461681	-0.00000000
0.79275339	0.48993770
0.79275339	0.48993770
0.79275339	0.48993770
0.79275339	0.48993770
0.79275339	0.48993770
0.99461681	-0.00000000
0.99461681	-0.00000000
0.99461681	-0.00000000
0.99461681	-0.00000000
0.79275339	0.48993770
0.79275339	0.48993770
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.79275339	0.48993770
0.79275339	0.48993770
0.79275339	0.48993770
0.79275339	0.48993770
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
0.13083808	0.96020535
-0.70672653	0.61518534
-0.70672653	0.61518534
-0.70672653	0.61518534
-0.70672653	0.61518534
-0.70672653	0.61518534
0.13083808	0.96020535
-0.70672653	0.61518534
-0.70672653	0.61518534
-0.70672653	0.61518534
-0.70672653	0.61518534
-0.70672653	0.61518534
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.93476902	-0.00000000
-0.70672653	0.61518534


==> Data/Petals/petals_laplacian_n128_t134.txt <==
x	y
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.70681142	-0.61490023
-0.70681142	-0.61490023
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.70681142	-0.61490023
-0.70681142	-0.61490023
-0.70681142	-0.61490023
-0.70681142	-0.61490023
0.13084237	-0.96018329
0.13084237	-0.96018329
-0.70681142	-0.61490023
-0.70681142	-0.61490023
-0.70681142	-0.61490023
-0.70681142	-0.61490023
-0.70681142	-0.61490023
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.79309219	-0.48895201
0.79309219	-0.48895201
0.79309219	-0.48895201
0.79309219	-0.48895201
0.79309219	-0.48895201
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.13084237	-0.96018329
0.79309219	-0.48895201
0.99389521	-0.00000000
0.99389521	-0.00000000
0.99389521	-0.00000000
0.99389521	-0.00000000
0.99389521	-0.00000000
0.79309219	-0.48895201
0.79309219	-0.48895201
0.79309219	-0.48895201
0.79309219	-0.48895201
0.79309219	-0.48895201
0.99389521	-0.00000000
0.99389521	-0.00000000
0.99389521	-0.00000000
0.79309219	0.48895201
0.79309219	0.48895201
0.79309219	0.48895201
0.79309219	0.48895201
0.79309219	0.48895201
0.99389521	-0.00000000
0.99389521	-0.00000000
0.99389521	-0.00000000
0.99389521	-0.00000000
0.79309219	0.48895201
0.79309219	0.48895201
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.79309219	0.48895201
0.79309219	0.48895201
0.79309219	0.48895201
0.79309219	0.48895201
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
0.13084237	0.96018329
-0.70681142	0.61490023
-0.70681142	0.61490023
-0.70681142	0.61490023
-0.70681142	0.61490023
-0.70681142	0.61490023
0.13084237	0.96018329
-0.70681142	0.61490023
-0.70681142	0.61490023
-0.70681142	0.61490023
-0.70681142	0.61490023
-0.70681142	0.61490023
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.93456459	-0.00000000
-0.70681142	0.61490023


==> Data/Petals/petals_laplacian_n128_t135.txt <==
x	y
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.70689678	-0.61461369
-0.70689678	-0.61461369
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.70689678	-0.61461369
-0.70689678	-0.61461369
-0.70689678	-0.61461369
-0.70689678	-0.61461369
0.13084646	-0.96016139
0.13084646	-0.96016139
-0.70689678	-0.61461369
-0.70689678	-0.61461369
-0.70689678	-0.61461369
-0.70689678	-0.61461369
-0.70689678	-0.61461369
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.79343609	-0.48794947
0.79343609	-0.48794947
0.79343609	-0.48794947
0.79343609	-0.48794947
0.79343609	-0.48794947
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.13084646	-0.96016139
0.79343609	-0.48794947
0.99316389	-0.00000000
0.99316389	-0.00000000
0.99316389	-0.00000000
0.99316389	-0.00000000
0.99316389	-0.00000000
0.79343609	-0.48794947
0.79343609	-0.48794947
0.79343609	-0.48794947
0.79343609	-0.48794947
0.79343609	-0.48794947
0.99316389	-0.00000000
0.99316389	-0.00000000
0.99316389	-0.00000000
0.79343609	0.48794947
0.79343609	0.48794947
0.79343609	0.48794947
0.79343609	0.48794947
0.79343609	0.48794947
0.99316389	-0.00000000
0.99316389	-0.00000000
0.99316389	-0.00000000
0.99316389	-0.00000000
0.79343609	0.48794947
0.79343609	0.48794947
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.79343609	0.48794947
0.79343609	0.48794947
0.79343609	0.48794947
0.79343609	0.48794947
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
0.13084646	0.96016139
-0.70689678	0.61461369
-0.70689678	0.61461369
-0.70689678	0.61461369
-0.70689678	0.61461369
-0.70689678	0.61461369
0.13084646	0.96016139
-0.70689678	0.61461369
-0.70689678	0.61461369
-0.70689678	0.61461369
-0.70689678	0.61461369
-0.70689678	0.61461369
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.93435934	-0.00000000
-0.70689678	0.61461369


==> Data/Petals/petals_laplacian_n128_t136.txt <==
x	y
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.70698261	-0.61432573
-0.70698261	-0.61432573
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.70698261	-0.61432573
-0.70698261	-0.61432573
-0.70698261	-0.61432573
-0.70698261	-0.61432573
0.13085037	-0.96013966
0.13085037	-0.96013966
-0.70698261	-0.61432573
-0.70698261	-0.61432573
-0.70698261	-0.61432573
-0.70698261	-0.61432573
-0.70698261	-0.61432573
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.79378523	-0.48692955
0.79378523	-0.48692955
0.79378523	-0.48692955
0.79378523	-0.48692955
0.79378523	-0.48692955
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.13085037	-0.96013966
0.79378523	-0.48692955
0.99242256	-0.00000000
0.99242256	-0.00000000
0.99242256	-0.00000000
0.99242256	-0.00000000
0.99242256	-0.00000000
0.79378523	-0.48692955
0.79378523	-0.48692955
0.79378523	-0.48692955
0.79378523	-0.48692955
0.79378523	-0.48692955
0.99242256	-0.00000000
0.99242256	-0.00000000
0.99242256	-0.00000000
0.79378523	0.48692955
0.79378523	0.48692955
0.79378523	0.48692955
0.79378523	0.48692955
0.79378523	0.48692955
0.99242256	-0.00000000
0.99242256	-0.00000000
0.99242256	-0.00000000
0.99242256	-0.00000000
0.79378523	0.48692955
0.79378523	0.48692955
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.79378523	0.48692955
0.79378523	0.48692955
0.79378523	0.48692955
0.79378523	0.48692955
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
0.13085037	0.96013966
-0.70698261	0.61432573
-0.70698261	0.61432573
-0.70698261	0.61432573
-0.70698261	0.61432573
-0.70698261	0.61432573
0.13085037	0.96013966
-0.70698261	0.61432573
-0.70698261	0.61432573
-0.70698261	0.61432573
-0.70698261	0.61432573
-0.70698261	0.61432573
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.93415327	-0.00000000
-0.70698261	0.61432573


==> Data/Petals/petals_laplacian_n128_t137.txt <==
x	y
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.70706891	-0.61403632
-0.70706891	-0.61403632
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.70706891	-0.61403632
-0.70706891	-0.61403632
-0.70706891	-0.61403632
-0.70706891	-0.61403632
0.13085409	-0.96011809
0.13085409	-0.96011809
-0.70706891	-0.61403632
-0.70706891	-0.61403632
-0.70706891	-0.61403632
-0.70706891	-0.61403632
-0.70706891	-0.61403632
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.79413974	-0.48589167
0.79413974	-0.48589167
0.79413974	-0.48589167
0.79413974	-0.48589167
0.79413974	-0.48589167
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.13085409	-0.96011809
0.79413974	-0.48589167
0.99167096	-0.00000000
0.99167096	-0.00000000
0.99167096	-0.00000000
0.99167096	-0.00000000
0.99167096	-0.00000000
0.79413974	-0.48589167
0.79413974	-0.48589167
0.79413974	-0.48589167
0.79413974	-0.48589167
0.79413974	-0.48589167
0.99167096	-0.00000000
0.99167096	-0.00000000
0.99167096	-0.00000000
0.79413974	0.48589167
0.79413974	0.48589167
0.79413974	0.48589167
0.79413974	0.48589167
0.79413974	0.48589167
0.99167096	-0.00000000
0.99167096	-0.00000000
0.99167096	-0.00000000
0.99167096	-0.00000000
0.79413974	0.48589167
0.79413974	0.48589167
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.79413974	0.48589167
0.79413974	0.48589167
0.79413974	0.48589167
0.79413974	0.48589167
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
0.13085409	0.96011809
-0.70706891	0.61403632
-0.70706891	0.61403632
-0.70706891	0.61403632
-0.70706891	0.61403632
-0.70706891	0.61403632
0.13085409	0.96011809
-0.70706891	0.61403632
-0.70706891	0.61403632
-0.70706891	0.61403632
-0.70706891	0.61403632
-0.70706891	0.61403632
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.93394638	-0.00000000
-0.70706891	0.61403632


==> Data/Petals/petals_laplacian_n128_t138.txt <==
x	y
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.70715568	-0.61374545
-0.70715568	-0.61374545
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.70715568	-0.61374545
-0.70715568	-0.61374545
-0.70715568	-0.61374545
-0.70715568	-0.61374545
0.13085762	-0.96009669
0.13085762	-0.96009669
-0.70715568	-0.61374545
-0.70715568	-0.61374545
-0.70715568	-0.61374545
-0.70715568	-0.61374545
-0.70715568	-0.61374545
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.79449978	-0.48483525
0.79449978	-0.48483525
0.79449978	-0.48483525
0.79449978	-0.48483525
0.79449978	-0.48483525
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.13085762	-0.96009669
0.79449978	-0.48483525
0.99090878	-0.00000000
0.99090878	-0.00000000
0.99090878	-0.00000000
0.99090878	-0.00000000
0.99090878	-0.00000000
0.79449978	-0.48483525
0.79449978	-0.48483525
0.79449978	-0.48483525
0.79449978	-0.48483525
0.79449978	-0.48483525
0.99090878	-0.00000000
0.99090878	-0.00000000
0.99090878	-0.00000000
0.79449978	0.48483525
0.79449978	0.48483525
0.79449978	0.48483525
0.79449978	0.48483525
0.79449978	0.48483525
0.99090878	-0.00000000
0.99090878	-0.00000000
0.99090878	-0.00000000
0.99090878	-0.00000000
0.79449978	0.48483525
0.79449978	0.48483525
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.79449978	0.48483525
0.79449978	0.48483525
0.79449978	0.48483525
0.79449978	0.48483525
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
0.13085762	0.96009669
-0.70715568	0.61374545
-0.70715568	0.61374545
-0.70715568	0.61374545
-0.70715568	0.61374545
-0.70715568	0.61374545
0.13085762	0.96009669
-0.70715568	0.61374545
-0.70715568	0.61374545
-0.70715568	0.61374545
-0.70715568	0.61374545
-0.70715568	0.61374545
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.93373865	-0.00000000
-0.70715568	0.61374545


==> Data/Petals/petals_laplacian_n128_t139.txt <==
x	y
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.70724294	-0.61345312
-0.70724294	-0.61345312
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.70724294	-0.61345312
-0.70724294	-0.61345312
-0.70724294	-0.61345312
-0.70724294	-0.61345312
0.13086095	-0.96007546
0.13086095	-0.96007546
-0.70724294	-0.61345312
-0.70724294	-0.61345312
-0.70724294	-0.61345312
-0.70724294	-0.61345312
-0.70724294	-0.61345312
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.79486550	-0.48375966
0.79486550	-0.48375966
0.79486550	-0.48375966
0.79486550	-0.48375966
0.79486550	-0.48375966
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.13086095	-0.96007546
0.79486550	-0.48375966
0.99013573	-0.00000000
0.99013573	-0.00000000
0.99013573	-0.00000000
0.99013573	-0.00000000
0.99013573	-0.00000000
0.79486550	-0.48375966
0.79486550	-0.48375966
0.79486550	-0.48375966
0.79486550	-0.48375966
0.79486550	-0.48375966
0.99013573	-0.00000000
0.99013573	-0.00000000
0.99013573	-0.00000000
0.79486550	0.48375966
0.79486550	0.48375966
0.79486550	0.48375966
0.79486550	0.48375966
0.79486550	0.48375966
0.99013573	-0.00000000
0.99013573	-0.00000000
0.99013573	-0.00000000
0.99013573	-0.00000000
0.79486550	0.48375966
0.79486550	0.48375966
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.79486550	0.48375966
0.79486550	0.48375966
0.79486550	0.48375966
0.79486550	0.48375966
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
0.13086095	0.96007546
-0.70724294	0.61345312
-0.70724294	0.61345312
-0.70724294	0.61345312
-0.70724294	0.61345312
-0.70724294	0.61345312
0.13086095	0.96007546
-0.70724294	0.61345312
-0.70724294	0.61345312
-0.70724294	0.61345312
-0.70724294	0.61345312
-0.70724294	0.61345312
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.93353008	-0.00000000
-0.70724294	0.61345312


==> Data/Petals/petals_laplacian_n128_t140.txt <==
x	y
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.70733068	-0.61315929
-0.70733068	-0.61315929
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.70733068	-0.61315929
-0.70733068	-0.61315929
-0.70733068	-0.61315929
-0.70733068	-0.61315929
0.13086410	-0.96005439
0.13086410	-0.96005439
-0.70733068	-0.61315929
-0.70733068	-0.61315929
-0.70733068	-0.61315929
-0.70733068	-0.61315929
-0.70733068	-0.61315929
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.79523705	-0.48266424
0.79523705	-0.48266424
0.79523705	-0.48266424
0.79523705	-0.48266424
0.79523705	-0.48266424
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.13086410	-0.96005439
0.79523705	-0.48266424
0.98935149	-0.00000000
0.98935149	-0.00000000
0.98935149	-0.00000000
0.98935149	-0.00000000
0.98935149	-0.00000000
0.79523705	-0.48266424
0.79523705	-0.48266424
0.79523705	-0.48266424
0.79523705	-0.48266424
0.79523705	-0.48266424
0.98935149	-0.00000000
0.98935149	-0.00000000
0.98935149	-0.00000000
0.79523705	0.48266424
0.79523705	0.48266424
0.79523705	0.48266424
0.79523705	0.48266424
0.79523705	0.48266424
0.98935149	-0.00000000
0.98935149	-0.00000000
0.98935149	-0.00000000
0.98935149	-0.00000000
0.79523705	0.48266424
0.79523705	0.48266424
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.79523705	0.48266424
0.79523705	0.48266424
0.79523705	0.48266424
0.79523705	0.48266424
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
0.13086410	0.96005439
-0.70733068	0.61315929
-0.70733068	0.61315929
-0.70733068	0.61315929
-0.70733068	0.61315929
-0.70733068	0.61315929
0.13086410	0.96005439
-0.70733068	0.61315929
-0.70733068	0.61315929
-0.70733068	0.61315929
-0.70733068	0.61315929
-0.70733068	0.61315929
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.93332066	-0.00000000
-0.70733068	0.61315929


==> Data/Petals/petals_laplacian_n128_t141.txt <==
x	y
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.70741891	-0.61286396
-0.70741891	-0.61286396
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.70741891	-0.61286396
-0.70741891	-0.61286396
-0.70741891	-0.61286396
-0.70741891	-0.61286396
0.13086705	-0.96003350
0.13086705	-0.96003350
-0.70741891	-0.61286396
-0.70741891	-0.61286396
-0.70741891	-0.61286396
-0.70741891	-0.61286396
-0.70741891	-0.61286396
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.79561460	-0.48154832
0.79561460	-0.48154832
0.79561460	-0.48154832
0.79561460	-0.48154832
0.79561460	-0.48154832
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.13086705	-0.96003350
0.79561460	-0.48154832
0.98855572	-0.00000000
0.98855572	-0.00000000
0.98855572	-0.00000000
0.98855572	-0.00000000
0.98855572	-0.00000000
0.79561460	-0.48154832
0.79561460	-0.48154832
0.79561460	-0.48154832
0.79561460	-0.48154832
0.79561460	-0.48154832
0.98855572	-0.00000000
0.98855572	-0.00000000
0.98855572	-0.00000000
0.79561460	0.48154832
0.79561460	0.48154832
0.79561460	0.48154832
0.79561460	0.48154832
0.79561460	0.48154832
0.98855572	-0.00000000
0.98855572	-0.00000000
0.98855572	-0.00000000
0.98855572	-0.00000000
0.79561460	0.48154832
0.79561460	0.48154832
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.79561460	0.48154832
0.79561460	0.48154832
0.79561460	0.48154832
0.79561460	0.48154832
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
0.13086705	0.96003350
-0.70741891	0.61286396
-0.70741891	0.61286396
-0.70741891	0.61286396
-0.70741891	0.61286396
-0.70741891	0.61286396
0.13086705	0.96003350
-0.70741891	0.61286396
-0.70741891	0.61286396
-0.70741891	0.61286396
-0.70741891	0.61286396
-0.70741891	0.61286396
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.93311038	-0.00000000
-0.70741891	0.61286396


==> Data/Petals/petals_laplacian_n128_t142.txt <==
x	y
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.70750763	-0.61256712
-0.70750763	-0.61256712
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.70750763	-0.61256712
-0.70750763	-0.61256712
-0.70750763	-0.61256712
-0.70750763	-0.61256712
0.13086980	-0.96001278
0.13086980	-0.96001278
-0.70750763	-0.61256712
-0.70750763	-0.61256712
-0.70750763	-0.61256712
-0.70750763	-0.61256712
-0.70750763	-0.61256712
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.79599834	-0.48041118
0.79599834	-0.48041118
0.79599834	-0.48041118
0.79599834	-0.48041118
0.79599834	-0.48041118
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.13086980	-0.96001278
0.79599834	-0.48041118
0.98774807	-0.00000000
0.98774807	-0.00000000
0.98774807	-0.00000000
0.98774807	-0.00000000
0.98774807	-0.00000000
0.79599834	-0.48041118
0.79599834	-0.48041118
0.79599834	-0.48041118
0.79599834	-0.48041118
0.79599834	-0.48041118
0.98774807	-0.00000000
0.98774807	-0.00000000
0.98774807	-0.00000000
0.79599834	0.48041118
0.79599834	0.48041118
0.79599834	0.48041118
0.79599834	0.48041118
0.79599834	0.48041118
0.98774807	-0.00000000
0.98774807	-0.00000000
0.98774807	-0.00000000
0.98774807	-0.00000000
0.79599834	0.48041118
0.79599834	0.48041118
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.79599834	0.48041118
0.79599834	0.48041118
0.79599834	0.48041118
0.79599834	0.48041118
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
0.13086980	0.96001278
-0.70750763	0.61256712
-0.70750763	0.61256712
-0.70750763	0.61256712
-0.70750763	0.61256712
-0.70750763	0.61256712
0.13086980	0.96001278
-0.70750763	0.61256712
-0.70750763	0.61256712
-0.70750763	0.61256712
-0.70750763	0.61256712
-0.70750763	0.61256712
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.93289924	-0.00000000
-0.70750763	0.61256712


==> Data/Petals/petals_laplacian_n128_t143.txt <==
x	y
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.70759684	-0.61226875
-0.70759684	-0.61226875
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.70759684	-0.61226875
-0.70759684	-0.61226875
-0.70759684	-0.61226875
-0.70759684	-0.61226875
0.13087236	-0.95999224
0.13087236	-0.95999224
-0.70759684	-0.61226875
-0.70759684	-0.61226875
-0.70759684	-0.61226875
-0.70759684	-0.61226875
-0.70759684	-0.61226875
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.79638843	-0.47925204
0.79638843	-0.47925204
0.79638843	-0.47925204
0.79638843	-0.47925204
0.79638843	-0.47925204
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.13087236	-0.95999224
0.79638843	-0.47925204
0.98692820	-0.00000000
0.98692820	-0.00000000
0.98692820	-0.00000000
0.98692820	-0.00000000
0.98692820	-0.00000000
0.79638843	-0.47925204
0.79638843	-0.47925204
0.79638843	-0.47925204
0.79638843	-0.47925204
0.79638843	-0.47925204
0.98692820	-0.00000000
0.98692820	-0.00000000
0.98692820	-0.00000000
0.79638843	0.47925204
0.79638843	0.47925204
0.79638843	0.47925204
0.79638843	0.47925204
0.79638843	0.47925204
0.98692820	-0.00000000
0.98692820	-0.00000000
0.98692820	-0.00000000
0.98692820	-0.00000000
0.79638843	0.47925204
0.79638843	0.47925204
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.79638843	0.47925204
0.79638843	0.47925204
0.79638843	0.47925204
0.79638843	0.47925204
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
0.13087236	0.95999224
-0.70759684	0.61226875
-0.70759684	0.61226875
-0.70759684	0.61226875
-0.70759684	0.61226875
-0.70759684	0.61226875
0.13087236	0.95999224
-0.70759684	0.61226875
-0.70759684	0.61226875
-0.70759684	0.61226875
-0.70759684	0.61226875
-0.70759684	0.61226875
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.93268722	-0.00000000
-0.70759684	0.61226875


==> Data/Petals/petals_laplacian_n128_t144.txt <==
x	y
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.70768656	-0.61196884
-0.70768656	-0.61196884
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.70768656	-0.61196884
-0.70768656	-0.61196884
-0.70768656	-0.61196884
-0.70768656	-0.61196884
0.13087472	-0.95997186
0.13087472	-0.95997186
-0.70768656	-0.61196884
-0.70768656	-0.61196884
-0.70768656	-0.61196884
-0.70768656	-0.61196884
-0.70768656	-0.61196884
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.79678507	-0.47807013
0.79678507	-0.47807013
0.79678507	-0.47807013
0.79678507	-0.47807013
0.79678507	-0.47807013
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.13087472	-0.95997186
0.79678507	-0.47807013
0.98609571	-0.00000000
0.98609571	-0.00000000
0.98609571	-0.00000000
0.98609571	-0.00000000
0.98609571	-0.00000000
0.79678507	-0.47807013
0.79678507	-0.47807013
0.79678507	-0.47807013
0.79678507	-0.47807013
0.79678507	-0.47807013
0.98609571	-0.00000000
0.98609571	-0.00000000
0.98609571	-0.00000000
0.79678507	0.47807013
0.79678507	0.47807013
0.79678507	0.47807013
0.79678507	0.47807013
0.79678507	0.47807013
0.98609571	-0.00000000
0.98609571	-0.00000000
0.98609571	-0.00000000
0.98609571	-0.00000000
0.79678507	0.47807013
0.79678507	0.47807013
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.79678507	0.47807013
0.79678507	0.47807013
0.79678507	0.47807013
0.79678507	0.47807013
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
0.13087472	0.95997186
-0.70768656	0.61196884
-0.70768656	0.61196884
-0.70768656	0.61196884
-0.70768656	0.61196884
-0.70768656	0.61196884
0.13087472	0.95997186
-0.70768656	0.61196884
-0.70768656	0.61196884
-0.70768656	0.61196884
-0.70768656	0.61196884
-0.70768656	0.61196884
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.93247433	-0.00000000
-0.70768656	0.61196884


==> Data/Petals/petals_laplacian_n128_t145.txt <==
x	y
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.70777678	-0.61166737
-0.70777678	-0.61166737
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.70777678	-0.61166737
-0.70777678	-0.61166737
-0.70777678	-0.61166737
-0.70777678	-0.61166737
0.13087688	-0.95995167
0.13087688	-0.95995167
-0.70777678	-0.61166737
-0.70777678	-0.61166737
-0.70777678	-0.61166737
-0.70777678	-0.61166737
-0.70777678	-0.61166737
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.79718846	-0.47686459
0.79718846	-0.47686459
0.79718846	-0.47686459
0.79718846	-0.47686459
0.79718846	-0.47686459
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.13087688	-0.95995167
0.79718846	-0.47686459
0.98525021	-0.00000000
0.98525021	-0.00000000
0.98525021	-0.00000000
0.98525021	-0.00000000
0.98525021	-0.00000000
0.79718846	-0.47686459
0.79718846	-0.47686459
0.79718846	-0.47686459
0.79718846	-0.47686459
0.79718846	-0.47686459
0.98525021	-0.00000000
0.98525021	-0.00000000
0.98525021	-0.00000000
0.79718846	0.47686459
0.79718846	0.47686459
0.79718846	0.47686459
0.79718846	0.47686459
0.79718846	0.47686459
0.98525021	-0.00000000
0.98525021	-0.00000000
0.98525021	-0.00000000
0.98525021	-0.00000000
0.79718846	0.47686459
0.79718846	0.47686459
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.79718846	0.47686459
0.79718846	0.47686459
0.79718846	0.47686459
0.79718846	0.47686459
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
0.13087688	0.95995167
-0.70777678	0.61166737
-0.70777678	0.61166737
-0.70777678	0.61166737
-0.70777678	0.61166737
-0.70777678	0.61166737
0.13087688	0.95995167
-0.70777678	0.61166737
-0.70777678	0.61166737
-0.70777678	0.61166737
-0.70777678	0.61166737
-0.70777678	0.61166737
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.93226055	-0.00000000
-0.70777678	0.61166737


==> Data/Petals/petals_laplacian_n128_t146.txt <==
x	y
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.70786751	-0.61136432
-0.70786751	-0.61136432
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.70786751	-0.61136432
-0.70786751	-0.61136432
-0.70786751	-0.61136432
-0.70786751	-0.61136432
0.13087884	-0.95993165
0.13087884	-0.95993165
-0.70786751	-0.61136432
-0.70786751	-0.61136432
-0.70786751	-0.61136432
-0.70786751	-0.61136432
-0.70786751	-0.61136432
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.79759881	-0.47563454
0.79759881	-0.47563454
0.79759881	-0.47563454
0.79759881	-0.47563454
0.79759881	-0.47563454
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.13087884	-0.95993165
0.79759881	-0.47563454
0.98439129	-0.00000000
0.98439129	-0.00000000
0.98439129	-0.00000000
0.98439129	-0.00000000
0.98439129	-0.00000000
0.79759881	-0.47563454
0.79759881	-0.47563454
0.79759881	-0.47563454
0.79759881	-0.47563454
0.79759881	-0.47563454
0.98439129	-0.00000000
0.98439129	-0.00000000
0.98439129	-0.00000000
0.79759881	0.47563454
0.79759881	0.47563454
0.79759881	0.47563454
0.79759881	0.47563454
0.79759881	0.47563454
0.98439129	-0.00000000
0.98439129	-0.00000000
0.98439129	-0.00000000
0.98439129	-0.00000000
0.79759881	0.47563454
0.79759881	0.47563454
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.79759881	0.47563454
0.79759881	0.47563454
0.79759881	0.47563454
0.79759881	0.47563454
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
0.13087884	0.95993165
-0.70786751	0.61136432
-0.70786751	0.61136432
-0.70786751	0.61136432
-0.70786751	0.61136432
-0.70786751	0.61136432
0.13087884	0.95993165
-0.70786751	0.61136432
-0.70786751	0.61136432
-0.70786751	0.61136432
-0.70786751	0.61136432
-0.70786751	0.61136432
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.93204587	-0.00000000
-0.70786751	0.61136432


==> Data/Petals/petals_laplacian_n128_t147.txt <==
x	y
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.70795875	-0.61105968
-0.70795875	-0.61105968
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.70795875	-0.61105968
-0.70795875	-0.61105968
-0.70795875	-0.61105968
-0.70795875	-0.61105968
0.13088060	-0.95991181
0.13088060	-0.95991181
-0.70795875	-0.61105968
-0.70795875	-0.61105968
-0.70795875	-0.61105968
-0.70795875	-0.61105968
-0.70795875	-0.61105968
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.79801633	-0.47437904
0.79801633	-0.47437904
0.79801633	-0.47437904
0.79801633	-0.47437904
0.79801633	-0.47437904
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.13088060	-0.95991181
0.79801633	-0.47437904
0.98351851	-0.00000000
0.98351851	-0.00000000
0.98351851	-0.00000000
0.98351851	-0.00000000
0.98351851	-0.00000000
0.79801633	-0.47437904
0.79801633	-0.47437904
0.79801633	-0.47437904
0.79801633	-0.47437904
0.79801633	-0.47437904
0.98351851	-0.00000000
0.98351851	-0.00000000
0.98351851	-0.00000000
0.79801633	0.47437904
0.79801633	0.47437904
0.79801633	0.47437904
0.79801633	0.47437904
0.79801633	0.47437904
0.98351851	-0.00000000
0.98351851	-0.00000000
0.98351851	-0.00000000
0.98351851	-0.00000000
0.79801633	0.47437904
0.79801633	0.47437904
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.79801633	0.47437904
0.79801633	0.47437904
0.79801633	0.47437904
0.79801633	0.47437904
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
0.13088060	0.95991181
-0.70795875	0.61105968
-0.70795875	0.61105968
-0.70795875	0.61105968
-0.70795875	0.61105968
-0.70795875	0.61105968
0.13088060	0.95991181
-0.70795875	0.61105968
-0.70795875	0.61105968
-0.70795875	0.61105968
-0.70795875	0.61105968
-0.70795875	0.61105968
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.93183030	-0.00000000
-0.70795875	0.61105968


==> Data/Petals/petals_laplacian_n128_t148.txt <==
x	y
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.70805051	-0.61075343
-0.70805051	-0.61075343
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.70805051	-0.61075343
-0.70805051	-0.61075343
-0.70805051	-0.61075343
-0.70805051	-0.61075343
0.13088215	-0.95989215
0.13088215	-0.95989215
-0.70805051	-0.61075343
-0.70805051	-0.61075343
-0.70805051	-0.61075343
-0.70805051	-0.61075343
-0.70805051	-0.61075343
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.79844126	-0.47309710
0.79844126	-0.47309710
0.79844126	-0.47309710
0.79844126	-0.47309710
0.79844126	-0.47309710
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.13088215	-0.95989215
0.79844126	-0.47309710
0.98263142	-0.00000000
0.98263142	-0.00000000
0.98263142	-0.00000000
0.98263142	-0.00000000
0.98263142	-0.00000000
0.79844126	-0.47309710
0.79844126	-0.47309710
0.79844126	-0.47309710
0.79844126	-0.47309710
0.79844126	-0.47309710
0.98263142	-0.00000000
0.98263142	-0.00000000
0.98263142	-0.00000000
0.79844126	0.47309710
0.79844126	0.47309710
0.79844126	0.47309710
0.79844126	0.47309710
0.79844126	0.47309710
0.98263142	-0.00000000
0.98263142	-0.00000000
0.98263142	-0.00000000
0.98263142	-0.00000000
0.79844126	0.47309710
0.79844126	0.47309710
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.79844126	0.47309710
0.79844126	0.47309710
0.79844126	0.47309710
0.79844126	0.47309710
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
0.13088215	0.95989215
-0.70805051	0.61075343
-0.70805051	0.61075343
-0.70805051	0.61075343
-0.70805051	0.61075343
-0.70805051	0.61075343
0.13088215	0.95989215
-0.70805051	0.61075343
-0.70805051	0.61075343
-0.70805051	0.61075343
-0.70805051	0.61075343
-0.70805051	0.61075343
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.93161381	-0.00000000
-0.70805051	0.61075343


==> Data/Petals/petals_laplacian_n128_t149.txt <==
x	y
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.70814279	-0.61044556
-0.70814279	-0.61044556
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.70814279	-0.61044556
-0.70814279	-0.61044556
-0.70814279	-0.61044556
-0.70814279	-0.61044556
0.13088350	-0.95987267
0.13088350	-0.95987267
-0.70814279	-0.61044556
-0.70814279	-0.61044556
-0.70814279	-0.61044556
-0.70814279	-0.61044556
-0.70814279	-0.61044556
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.79887383	-0.47178767
0.79887383	-0.47178767
0.79887383	-0.47178767
0.79887383	-0.47178767
0.79887383	-0.47178767
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.13088350	-0.95987267
0.79887383	-0.47178767
0.98172953	-0.00000000
0.98172953	-0.00000000
0.98172953	-0.00000000
0.98172953	-0.00000000
0.98172953	-0.00000000
0.79887383	-0.47178767
0.79887383	-0.47178767
0.79887383	-0.47178767
0.79887383	-0.47178767
0.79887383	-0.47178767
0.98172953	-0.00000000
0.98172953	-0.00000000
0.98172953	-0.00000000
0.79887383	0.47178767
0.79887383	0.47178767
0.79887383	0.47178767
0.79887383	0.47178767
0.79887383	0.47178767
0.98172953	-0.00000000
0.98172953	-0.00000000
0.98172953	-0.00000000
0.98172953	-0.00000000
0.79887383	0.47178767
0.79887383	0.47178767
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.79887383	0.47178767
0.79887383	0.47178767
0.79887383	0.47178767
0.79887383	0.47178767
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
0.13088350	0.95987267
-0.70814279	0.61044556
-0.70814279	0.61044556
-0.70814279	0.61044556
-0.70814279	0.61044556
-0.70814279	0.61044556
0.13088350	0.95987267
-0.70814279	0.61044556
-0.70814279	0.61044556
-0.70814279	0.61044556
-0.70814279	0.61044556
-0.70814279	0.61044556
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.93139640	-0.00000000
-0.70814279	0.61044556


==> Data/Petals/petals_laplacian_n128_t150.txt <==
x	y
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.70823559	-0.61013606
-0.70823559	-0.61013606
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.70823559	-0.61013606
-0.70823559	-0.61013606
-0.70823559	-0.61013606
-0.70823559	-0.61013606
0.13088464	-0.95985338
0.13088464	-0.95985338
-0.70823559	-0.61013606
-0.70823559	-0.61013606
-0.70823559	-0.61013606
-0.70823559	-0.61013606
-0.70823559	-0.61013606
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.79931430	-0.47044966
0.79931430	-0.47044966
0.79931430	-0.47044966
0.79931430	-0.47044966
0.79931430	-0.47044966
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.13088464	-0.95985338
0.79931430	-0.47044966
0.98081234	-0.00000000
0.98081234	-0.00000000
0.98081234	-0.00000000
0.98081234	-0.00000000
0.98081234	-0.00000000
0.79931430	-0.47044966
0.79931430	-0.47044966
0.79931430	-0.47044966
0.79931430	-0.47044966
0.79931430	-0.47044966
0.98081234	-0.00000000
0.98081234	-0.00000000
0.98081234	-0.00000000
0.79931430	0.47044966
0.79931430	0.47044966
0.79931430	0.47044966
0.79931430	0.47044966
0.79931430	0.47044966
0.98081234	-0.00000000
0.98081234	-0.00000000
0.98081234	-0.00000000
0.98081234	-0.00000000
0.79931430	0.47044966
0.79931430	0.47044966
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.79931430	0.47044966
0.79931430	0.47044966
0.79931430	0.47044966
0.79931430	0.47044966
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
0.13088464	0.95985338
-0.70823559	0.61013606
-0.70823559	0.61013606
-0.70823559	0.61013606
-0.70823559	0.61013606
-0.70823559	0.61013606
0.13088464	0.95985338
-0.70823559	0.61013606
-0.70823559	0.61013606
-0.70823559	0.61013606
-0.70823559	0.61013606
-0.70823559	0.61013606
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.93117807	-0.00000000
-0.70823559	0.61013606


==> Data/Petals/petals_laplacian_n128_t151.txt <==
x	y
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.70832892	-0.60982490
-0.70832892	-0.60982490
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.70832892	-0.60982490
-0.70832892	-0.60982490
-0.70832892	-0.60982490
-0.70832892	-0.60982490
0.13088557	-0.95983427
0.13088557	-0.95983427
-0.70832892	-0.60982490
-0.70832892	-0.60982490
-0.70832892	-0.60982490
-0.70832892	-0.60982490
-0.70832892	-0.60982490
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.79976293	-0.46908188
0.79976293	-0.46908188
0.79976293	-0.46908188
0.79976293	-0.46908188
0.79976293	-0.46908188
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.13088557	-0.95983427
0.79976293	-0.46908188
0.97987932	-0.00000000
0.97987932	-0.00000000
0.97987932	-0.00000000
0.97987932	-0.00000000
0.97987932	-0.00000000
0.79976293	-0.46908188
0.79976293	-0.46908188
0.79976293	-0.46908188
0.79976293	-0.46908188
0.79976293	-0.46908188
0.97987932	-0.00000000
0.97987932	-0.00000000
0.97987932	-0.00000000
0.79976293	0.46908188
0.79976293	0.46908188
0.79976293	0.46908188
0.79976293	0.46908188
0.79976293	0.46908188
0.97987932	-0.00000000
0.97987932	-0.00000000
0.97987932	-0.00000000
0.97987932	-0.00000000
0.79976293	0.46908188
0.79976293	0.46908188
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.79976293	0.46908188
0.79976293	0.46908188
0.79976293	0.46908188
0.79976293	0.46908188
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
0.13088557	0.95983427
-0.70832892	0.60982490
-0.70832892	0.60982490
-0.70832892	0.60982490
-0.70832892	0.60982490
-0.70832892	0.60982490
0.13088557	0.95983427
-0.70832892	0.60982490
-0.70832892	0.60982490
-0.70832892	0.60982490
-0.70832892	0.60982490
-0.70832892	0.60982490
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.93095880	-0.00000000
-0.70832892	0.60982490


==> Data/Petals/petals_laplacian_n128_t152.txt <==
x	y
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.70842278	-0.60951206
-0.70842278	-0.60951206
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.70842278	-0.60951206
-0.70842278	-0.60951206
-0.70842278	-0.60951206
-0.70842278	-0.60951206
0.13088630	-0.95981534
0.13088630	-0.95981534
-0.70842278	-0.60951206
-0.70842278	-0.60951206
-0.70842278	-0.60951206
-0.70842278	-0.60951206
-0.70842278	-0.60951206
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.80022000	-0.46768309
0.80022000	-0.46768309
0.80022000	-0.46768309
0.80022000	-0.46768309
0.80022000	-0.46768309
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.13088630	-0.95981534
0.80022000	-0.46768309
0.97892993	-0.00000000
0.97892993	-0.00000000
0.97892993	-0.00000000
0.97892993	-0.00000000
0.97892993	-0.00000000
0.80022000	-0.46768309
0.80022000	-0.46768309
0.80022000	-0.46768309
0.80022000	-0.46768309
0.80022000	-0.46768309
0.97892993	-0.00000000
0.97892993	-0.00000000
0.97892993	-0.00000000
0.80022000	0.46768309
0.80022000	0.46768309
0.80022000	0.46768309
0.80022000	0.46768309
0.80022000	0.46768309
0.97892993	-0.00000000
0.97892993	-0.00000000
0.97892993	-0.00000000
0.97892993	-0.00000000
0.80022000	0.46768309
0.80022000	0.46768309
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.80022000	0.46768309
0.80022000	0.46768309
0.80022000	0.46768309
0.80022000	0.46768309
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
0.13088630	0.95981534
-0.70842278	0.60951206
-0.70842278	0.60951206
-0.70842278	0.60951206
-0.70842278	0.60951206
-0.70842278	0.60951206
0.13088630	0.95981534
-0.70842278	0.60951206
-0.70842278	0.60951206
-0.70842278	0.60951206
-0.70842278	0.60951206
-0.70842278	0.60951206
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.93073859	-0.00000000
-0.70842278	0.60951206


==> Data/Petals/petals_laplacian_n128_t153.txt <==
x	y
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.70851719	-0.60919754
-0.70851719	-0.60919754
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.70851719	-0.60919754
-0.70851719	-0.60919754
-0.70851719	-0.60919754
-0.70851719	-0.60919754
0.13088681	-0.95979660
0.13088681	-0.95979660
-0.70851719	-0.60919754
-0.70851719	-0.60919754
-0.70851719	-0.60919754
-0.70851719	-0.60919754
-0.70851719	-0.60919754
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.80068580	-0.46625196
0.80068580	-0.46625196
0.80068580	-0.46625196
0.80068580	-0.46625196
0.80068580	-0.46625196
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.13088681	-0.95979660
0.80068580	-0.46625196
0.97796356	-0.00000000
0.97796356	-0.00000000
0.97796356	-0.00000000
0.97796356	-0.00000000
0.97796356	-0.00000000
0.80068580	-0.46625196
0.80068580	-0.46625196
0.80068580	-0.46625196
0.80068580	-0.46625196
0.80068580	-0.46625196
0.97796356	-0.00000000
0.97796356	-0.00000000
0.97796356	-0.00000000
0.80068580	0.46625196
0.80068580	0.46625196
0.80068580	0.46625196
0.80068580	0.46625196
0.80068580	0.46625196
0.97796356	-0.00000000
0.97796356	-0.00000000
0.97796356	-0.00000000
0.97796356	-0.00000000
0.80068580	0.46625196
0.80068580	0.46625196
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.80068580	0.46625196
0.80068580	0.46625196
0.80068580	0.46625196
0.80068580	0.46625196
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
0.13088681	0.95979660
-0.70851719	0.60919754
-0.70851719	0.60919754
-0.70851719	0.60919754
-0.70851719	0.60919754
-0.70851719	0.60919754
0.13088681	0.95979660
-0.70851719	0.60919754
-0.70851719	0.60919754
-0.70851719	0.60919754
-0.70851719	0.60919754
-0.70851719	0.60919754
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.93051743	-0.00000000
-0.70851719	0.60919754


==> Data/Petals/petals_laplacian_n128_t154.txt <==
x	y
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.70861213	-0.60888132
-0.70861213	-0.60888132
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.70861213	-0.60888132
-0.70861213	-0.60888132
-0.70861213	-0.60888132
-0.70861213	-0.60888132
0.13088711	-0.95977806
0.13088711	-0.95977806
-0.70861213	-0.60888132
-0.70861213	-0.60888132
-0.70861213	-0.60888132
-0.70861213	-0.60888132
-0.70861213	-0.60888132
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.80116064	-0.46478710
0.80116064	-0.46478710
0.80116064	-0.46478710
0.80116064	-0.46478710
0.80116064	-0.46478710
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.13088711	-0.95977806
0.80116064	-0.46478710
0.97697961	-0.00000000
0.97697961	-0.00000000
0.97697961	-0.00000000
0.97697961	-0.00000000
0.97697961	-0.00000000
0.80116064	-0.46478710
0.80116064	-0.46478710
0.80116064	-0.46478710
0.80116064	-0.46478710
0.80116064	-0.46478710
0.97697961	-0.00000000
0.97697961	-0.00000000
0.97697961	-0.00000000
0.80116064	0.46478710
0.80116064	0.46478710
0.80116064	0.46478710
0.80116064	0.46478710
0.80116064	0.46478710
0.97697961	-0.00000000
0.97697961	-0.00000000
0.97697961	-0.00000000
0.97697961	-0.00000000
0.80116064	0.46478710
0.80116064	0.46478710
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.80116064	0.46478710
0.80116064	0.46478710
0.80116064	0.46478710
0.80116064	0.46478710
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
0.13088711	0.95977806
-0.70861213	0.60888132
-0.70861213	0.60888132
-0.70861213	0.60888132
-0.70861213	0.60888132
-0.70861213	0.60888132
0.13088711	0.95977806
-0.70861213	0.60888132
-0.70861213	0.60888132
-0.70861213	0.60888132
-0.70861213	0.60888132
-0.70861213	0.60888132
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.93029531	-0.00000000
-0.70861213	0.60888132


==> Data/Petals/petals_laplacian_n128_t155.txt <==
x	y
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.70870762	-0.60856337
-0.70870762	-0.60856337
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.70870762	-0.60856337
-0.70870762	-0.60856337
-0.70870762	-0.60856337
-0.70870762	-0.60856337
0.13088719	-0.95975970
0.13088719	-0.95975970
-0.70870762	-0.60856337
-0.70870762	-0.60856337
-0.70870762	-0.60856337
-0.70870762	-0.60856337
-0.70870762	-0.60856337
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.80164486	-0.46328700
0.80164486	-0.46328700
0.80164486	-0.46328700
0.80164486	-0.46328700
0.80164486	-0.46328700
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.13088719	-0.95975970
0.80164486	-0.46328700
0.97597742	-0.00000000
0.97597742	-0.00000000
0.97597742	-0.00000000
0.97597742	-0.00000000
0.97597742	-0.00000000
0.80164486	-0.46328700
0.80164486	-0.46328700
0.80164486	-0.46328700
0.80164486	-0.46328700
0.80164486	-0.46328700
0.97597742	-0.00000000
0.97597742	-0.00000000
0.97597742	-0.00000000
0.80164486	0.46328700
0.80164486	0.46328700
0.80164486	0.46328700
0.80164486	0.46328700
0.80164486	0.46328700
0.97597742	-0.00000000
0.97597742	-0.00000000
0.97597742	-0.00000000
0.97597742	-0.00000000
0.80164486	0.46328700
0.80164486	0.46328700
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.80164486	0.46328700
0.80164486	0.46328700
0.80164486	0.46328700
0.80164486	0.46328700
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
0.13088719	0.95975970
-0.70870762	0.60856337
-0.70870762	0.60856337
-0.70870762	0.60856337
-0.70870762	0.60856337
-0.70870762	0.60856337
0.13088719	0.95975970
-0.70870762	0.60856337
-0.70870762	0.60856337
-0.70870762	0.60856337
-0.70870762	0.60856337
-0.70870762	0.60856337
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.93007222	-0.00000000
-0.70870762	0.60856337


==> Data/Petals/petals_laplacian_n128_t156.txt <==
x	y
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.70880367	-0.60824367
-0.70880367	-0.60824367
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.70880367	-0.60824367
-0.70880367	-0.60824367
-0.70880367	-0.60824367
-0.70880367	-0.60824367
0.13088706	-0.95974153
0.13088706	-0.95974153
-0.70880367	-0.60824367
-0.70880367	-0.60824367
-0.70880367	-0.60824367
-0.70880367	-0.60824367
-0.70880367	-0.60824367
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.80213878	-0.46175007
0.80213878	-0.46175007
0.80213878	-0.46175007
0.80213878	-0.46175007
0.80213878	-0.46175007
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.13088706	-0.95974153
0.80213878	-0.46175007
0.97495630	-0.00000000
0.97495630	-0.00000000
0.97495630	-0.00000000
0.97495630	-0.00000000
0.97495630	-0.00000000
0.80213878	-0.46175007
0.80213878	-0.46175007
0.80213878	-0.46175007
0.80213878	-0.46175007
0.80213878	-0.46175007
0.97495630	-0.00000000
0.97495630	-0.00000000
0.97495630	-0.00000000
0.80213878	0.46175007
0.80213878	0.46175007
0.80213878	0.46175007
0.80213878	0.46175007
0.80213878	0.46175007
0.97495630	-0.00000000
0.97495630	-0.00000000
0.97495630	-0.00000000
0.97495630	-0.00000000
0.80213878	0.46175007
0.80213878	0.46175007
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.80213878	0.46175007
0.80213878	0.46175007
0.80213878	0.46175007
0.80213878	0.46175007
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
0.13088706	0.95974153
-0.70880367	0.60824367
-0.70880367	0.60824367
-0.70880367	0.60824367
-0.70880367	0.60824367
-0.70880367	0.60824367
0.13088706	0.95974153
-0.70880367	0.60824367
-0.70880367	0.60824367
-0.70880367	0.60824367
-0.70880367	0.60824367
-0.70880367	0.60824367
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.92984815	-0.00000000
-0.70880367	0.60824367


==> Data/Petals/petals_laplacian_n128_t157.txt <==
x	y
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.70890027	-0.60792222
-0.70890027	-0.60792222
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.70890027	-0.60792222
-0.70890027	-0.60792222
-0.70890027	-0.60792222
-0.70890027	-0.60792222
0.13088672	-0.95972356
0.13088672	-0.95972356
-0.70890027	-0.60792222
-0.70890027	-0.60792222
-0.70890027	-0.60792222
-0.70890027	-0.60792222
-0.70890027	-0.60792222
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.80264278	-0.46017461
0.80264278	-0.46017461
0.80264278	-0.46017461
0.80264278	-0.46017461
0.80264278	-0.46017461
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.13088672	-0.95972356
0.80264278	-0.46017461
0.97391553	-0.00000000
0.97391553	-0.00000000
0.97391553	-0.00000000
0.97391553	-0.00000000
0.97391553	-0.00000000
0.80264278	-0.46017461
0.80264278	-0.46017461
0.80264278	-0.46017461
0.80264278	-0.46017461
0.80264278	-0.46017461
0.97391553	-0.00000000
0.97391553	-0.00000000
0.97391553	-0.00000000
0.80264278	0.46017461
0.80264278	0.46017461
0.80264278	0.46017461
0.80264278	0.46017461
0.80264278	0.46017461
0.97391553	-0.00000000
0.97391553	-0.00000000
0.97391553	-0.00000000
0.97391553	-0.00000000
0.80264278	0.46017461
0.80264278	0.46017461
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.80264278	0.46017461
0.80264278	0.46017461
0.80264278	0.46017461
0.80264278	0.46017461
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
0.13088672	0.95972356
-0.70890027	0.60792222
-0.70890027	0.60792222
-0.70890027	0.60792222
-0.70890027	0.60792222
-0.70890027	0.60792222
0.13088672	0.95972356
-0.70890027	0.60792222
-0.70890027	0.60792222
-0.70890027	0.60792222
-0.70890027	0.60792222
-0.70890027	0.60792222
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.92962309	-0.00000000
-0.70890027	0.60792222


==> Data/Petals/petals_laplacian_n128_t158.txt <==
x	y
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.70899743	-0.60759900
-0.70899743	-0.60759900
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.70899743	-0.60759900
-0.70899743	-0.60759900
-0.70899743	-0.60759900
-0.70899743	-0.60759900
0.13088615	-0.95970578
0.13088615	-0.95970578
-0.70899743	-0.60759900
-0.70899743	-0.60759900
-0.70899743	-0.60759900
-0.70899743	-0.60759900
-0.70899743	-0.60759900
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.80315724	-0.45855881
0.80315724	-0.45855881
0.80315724	-0.45855881
0.80315724	-0.45855881
0.80315724	-0.45855881
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.13088615	-0.95970578
0.80315724	-0.45855881
0.97285434	-0.00000000
0.97285434	-0.00000000
0.97285434	-0.00000000
0.97285434	-0.00000000
0.97285434	-0.00000000
0.80315724	-0.45855881
0.80315724	-0.45855881
0.80315724	-0.45855881
0.80315724	-0.45855881
0.80315724	-0.45855881
0.97285434	-0.00000000
0.97285434	-0.00000000
0.97285434	-0.00000000
0.80315724	0.45855881
0.80315724	0.45855881
0.80315724	0.45855881
0.80315724	0.45855881
0.80315724	0.45855881
0.97285434	-0.00000000
0.97285434	-0.00000000
0.97285434	-0.00000000
0.97285434	-0.00000000
0.80315724	0.45855881
0.80315724	0.45855881
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.80315724	0.45855881
0.80315724	0.45855881
0.80315724	0.45855881
0.80315724	0.45855881
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
0.13088615	0.95970578
-0.70899743	0.60759900
-0.70899743	0.60759900
-0.70899743	0.60759900
-0.70899743	0.60759900
-0.70899743	0.60759900
0.13088615	0.95970578
-0.70899743	0.60759900
-0.70899743	0.60759900
-0.70899743	0.60759900
-0.70899743	0.60759900
-0.70899743	0.60759900
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.92939704	-0.00000000
-0.70899743	0.60759900


==> Data/Petals/petals_laplacian_n128_t159.txt <==
x	y
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.70909516	-0.60727397
-0.70909516	-0.60727397
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.70909516	-0.60727397
-0.70909516	-0.60727397
-0.70909516	-0.60727397
-0.70909516	-0.60727397
0.13088536	-0.95968820
0.13088536	-0.95968820
-0.70909516	-0.60727397
-0.70909516	-0.60727397
-0.70909516	-0.60727397
-0.70909516	-0.60727397
-0.70909516	-0.60727397
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.80368256	-0.45690071
0.80368256	-0.45690071
0.80368256	-0.45690071
0.80368256	-0.45690071
0.80368256	-0.45690071
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.13088536	-0.95968820
0.80368256	-0.45690071
0.97177192	-0.00000000
0.97177192	-0.00000000
0.97177192	-0.00000000
0.97177192	-0.00000000
0.97177192	-0.00000000
0.80368256	-0.45690071
0.80368256	-0.45690071
0.80368256	-0.45690071
0.80368256	-0.45690071
0.80368256	-0.45690071
0.97177192	-0.00000000
0.97177192	-0.00000000
0.97177192	-0.00000000
0.80368256	0.45690071
0.80368256	0.45690071
0.80368256	0.45690071
0.80368256	0.45690071
0.80368256	0.45690071
0.97177192	-0.00000000
0.97177192	-0.00000000
0.97177192	-0.00000000
0.97177192	-0.00000000
0.80368256	0.45690071
0.80368256	0.45690071
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.80368256	0.45690071
0.80368256	0.45690071
0.80368256	0.45690071
0.80368256	0.45690071
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
0.13088536	0.95968820
-0.70909516	0.60727397
-0.70909516	0.60727397
-0.70909516	0.60727397
-0.70909516	0.60727397
-0.70909516	0.60727397
0.13088536	0.95968820
-0.70909516	0.60727397
-0.70909516	0.60727397
-0.70909516	0.60727397
-0.70909516	0.60727397
-0.70909516	0.60727397
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.92916998	-0.00000000
-0.70909516	0.60727397


==> Data/Petals/petals_laplacian_n128_t160.txt <==
x	y
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.70919346	-0.60694713
-0.70919346	-0.60694713
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.70919346	-0.60694713
-0.70919346	-0.60694713
-0.70919346	-0.60694713
-0.70919346	-0.60694713
0.13088436	-0.95967081
0.13088436	-0.95967081
-0.70919346	-0.60694713
-0.70919346	-0.60694713
-0.70919346	-0.60694713
-0.70919346	-0.60694713
-0.70919346	-0.60694713
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.80421918	-0.45519824
0.80421918	-0.45519824
0.80421918	-0.45519824
0.80421918	-0.45519824
0.80421918	-0.45519824
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.13088436	-0.95967081
0.80421918	-0.45519824
0.97066740	-0.00000000
0.97066740	-0.00000000
0.97066740	-0.00000000
0.97066740	-0.00000000
0.97066740	-0.00000000
0.80421918	-0.45519824
0.80421918	-0.45519824
0.80421918	-0.45519824
0.80421918	-0.45519824
0.80421918	-0.45519824
0.97066740	-0.00000000
0.97066740	-0.00000000
0.97066740	-0.00000000
0.80421918	0.45519824
0.80421918	0.45519824
0.80421918	0.45519824
0.80421918	0.45519824
0.80421918	0.45519824
0.97066740	-0.00000000
0.97066740	-0.00000000
0.97066740	-0.00000000
0.97066740	-0.00000000
0.80421918	0.45519824
0.80421918	0.45519824
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.80421918	0.45519824
0.80421918	0.45519824
0.80421918	0.45519824
0.80421918	0.45519824
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
0.13088436	0.95967081
-0.70919346	0.60694713
-0.70919346	0.60694713
-0.70919346	0.60694713
-0.70919346	0.60694713
-0.70919346	0.60694713
0.13088436	0.95967081
-0.70919346	0.60694713
-0.70919346	0.60694713
-0.70919346	0.60694713
-0.70919346	0.60694713
-0.70919346	0.60694713
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.92894190	-0.00000000
-0.70919346	0.60694713


==> Data/Petals/petals_laplacian_n128_t161.txt <==
x	y
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.70929233	-0.60661846
-0.70929233	-0.60661846
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.70929233	-0.60661846
-0.70929233	-0.60661846
-0.70929233	-0.60661846
-0.70929233	-0.60661846
0.13088312	-0.95965363
0.13088312	-0.95965363
-0.70929233	-0.60661846
-0.70929233	-0.60661846
-0.70929233	-0.60661846
-0.70929233	-0.60661846
-0.70929233	-0.60661846
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.80476756	-0.45344916
0.80476756	-0.45344916
0.80476756	-0.45344916
0.80476756	-0.45344916
0.80476756	-0.45344916
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.13088312	-0.95965363
0.80476756	-0.45344916
0.96953987	-0.00000000
0.96953987	-0.00000000
0.96953987	-0.00000000
0.96953987	-0.00000000
0.96953987	-0.00000000
0.80476756	-0.45344916
0.80476756	-0.45344916
0.80476756	-0.45344916
0.80476756	-0.45344916
0.80476756	-0.45344916
0.96953987	-0.00000000
0.96953987	-0.00000000
0.96953987	-0.00000000
0.80476756	0.45344916
0.80476756	0.45344916
0.80476756	0.45344916
0.80476756	0.45344916
0.80476756	0.45344916
0.96953987	-0.00000000
0.96953987	-0.00000000
0.96953987	-0.00000000
0.96953987	-0.00000000
0.80476756	0.45344916
0.80476756	0.45344916
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.80476756	0.45344916
0.80476756	0.45344916
0.80476756	0.45344916
0.80476756	0.45344916
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
0.13088312	0.95965363
-0.70929233	0.60661846
-0.70929233	0.60661846
-0.70929233	0.60661846
-0.70929233	0.60661846
-0.70929233	0.60661846
0.13088312	0.95965363
-0.70929233	0.60661846
-0.70929233	0.60661846
-0.70929233	0.60661846
-0.70929233	0.60661846
-0.70929233	0.60661846
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.92871281	-0.00000000
-0.70929233	0.60661846


==> Data/Petals/petals_laplacian_n128_t162.txt <==
x	y
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.70939179	-0.60628794
-0.70939179	-0.60628794
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.70939179	-0.60628794
-0.70939179	-0.60628794
-0.70939179	-0.60628794
-0.70939179	-0.60628794
0.13088166	-0.95963665
0.13088166	-0.95963665
-0.70939179	-0.60628794
-0.70939179	-0.60628794
-0.70939179	-0.60628794
-0.70939179	-0.60628794
-0.70939179	-0.60628794
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.80532817	-0.45165107
0.80532817	-0.45165107
0.80532817	-0.45165107
0.80532817	-0.45165107
0.80532817	-0.45165107
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.13088166	-0.95963665
0.80532817	-0.45165107
0.96838836	-0.00000000
0.96838836	-0.00000000
0.96838836	-0.00000000
0.96838836	-0.00000000
0.96838836	-0.00000000
0.80532817	-0.45165107
0.80532817	-0.45165107
0.80532817	-0.45165107
0.80532817	-0.45165107
0.80532817	-0.45165107
0.96838836	-0.00000000
0.96838836	-0.00000000
0.96838836	-0.00000000
0.80532817	0.45165107
0.80532817	0.45165107
0.80532817	0.45165107
0.80532817	0.45165107
0.80532817	0.45165107
0.96838836	-0.00000000
0.96838836	-0.00000000
0.96838836	-0.00000000
0.96838836	-0.00000000
0.80532817	0.45165107
0.80532817	0.45165107
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.80532817	0.45165107
0.80532817	0.45165107
0.80532817	0.45165107
0.80532817	0.45165107
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
0.13088166	0.95963665
-0.70939179	0.60628794
-0.70939179	0.60628794
-0.70939179	0.60628794
-0.70939179	0.60628794
-0.70939179	0.60628794
0.13088166	0.95963665
-0.70939179	0.60628794
-0.70939179	0.60628794
-0.70939179	0.60628794
-0.70939179	0.60628794
-0.70939179	0.60628794
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.92848268	-0.00000000
-0.70939179	0.60628794


==> Data/Petals/petals_laplacian_n128_t163.txt <==
x	y
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.70949183	-0.60595554
-0.70949183	-0.60595554
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.70949183	-0.60595554
-0.70949183	-0.60595554
-0.70949183	-0.60595554
-0.70949183	-0.60595554
0.13087998	-0.95961987
0.13087998	-0.95961987
-0.70949183	-0.60595554
-0.70949183	-0.60595554
-0.70949183	-0.60595554
-0.70949183	-0.60595554
-0.70949183	-0.60595554
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.80590153	-0.44980138
0.80590153	-0.44980138
0.80590153	-0.44980138
0.80590153	-0.44980138
0.80590153	-0.44980138
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.13087998	-0.95961987
0.80590153	-0.44980138
0.96721183	-0.00000000
0.96721183	-0.00000000
0.96721183	-0.00000000
0.96721183	-0.00000000
0.96721183	-0.00000000
0.80590153	-0.44980138
0.80590153	-0.44980138
0.80590153	-0.44980138
0.80590153	-0.44980138
0.80590153	-0.44980138
0.96721183	-0.00000000
0.96721183	-0.00000000
0.96721183	-0.00000000
0.80590153	0.44980138
0.80590153	0.44980138
0.80590153	0.44980138
0.80590153	0.44980138
0.80590153	0.44980138
0.96721183	-0.00000000
0.96721183	-0.00000000
0.96721183	-0.00000000
0.96721183	-0.00000000
0.80590153	0.44980138
0.80590153	0.44980138
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.80590153	0.44980138
0.80590153	0.44980138
0.80590153	0.44980138
0.80590153	0.44980138
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
0.13087998	0.95961987
-0.70949183	0.60595554
-0.70949183	0.60595554
-0.70949183	0.60595554
-0.70949183	0.60595554
-0.70949183	0.60595554
0.13087998	0.95961987
-0.70949183	0.60595554
-0.70949183	0.60595554
-0.70949183	0.60595554
-0.70949183	0.60595554
-0.70949183	0.60595554
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.92825150	-0.00000000
-0.70949183	0.60595554


==> Data/Petals/petals_laplacian_n128_t164.txt <==
x	y
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.70959246	-0.60562124
-0.70959246	-0.60562124
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.70959246	-0.60562124
-0.70959246	-0.60562124
-0.70959246	-0.60562124
-0.70959246	-0.60562124
0.13087806	-0.95960330
0.13087806	-0.95960330
-0.70959246	-0.60562124
-0.70959246	-0.60562124
-0.70959246	-0.60562124
-0.70959246	-0.60562124
-0.70959246	-0.60562124
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.80648820	-0.44789731
0.80648820	-0.44789731
0.80648820	-0.44789731
0.80648820	-0.44789731
0.80648820	-0.44789731
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.13087806	-0.95960330
0.80648820	-0.44789731
0.96600917	-0.00000000
0.96600917	-0.00000000
0.96600917	-0.00000000
0.96600917	-0.00000000
0.96600917	-0.00000000
0.80648820	-0.44789731
0.80648820	-0.44789731
0.80648820	-0.44789731
0.80648820	-0.44789731
0.80648820	-0.44789731
0.96600917	-0.00000000
0.96600917	-0.00000000
0.96600917	-0.00000000
0.80648820	0.44789731
0.80648820	0.44789731
0.80648820	0.44789731
0.80648820	0.44789731
0.80648820	0.44789731
0.96600917	-0.00000000
0.96600917	-0.00000000
0.96600917	-0.00000000
0.96600917	-0.00000000
0.80648820	0.44789731
0.80648820	0.44789731
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.80648820	0.44789731
0.80648820	0.44789731
0.80648820	0.44789731
0.80648820	0.44789731
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
0.13087806	0.95960330
-0.70959246	0.60562124
-0.70959246	0.60562124
-0.70959246	0.60562124
-0.70959246	0.60562124
-0.70959246	0.60562124
0.13087806	0.95960330
-0.70959246	0.60562124
-0.70959246	0.60562124
-0.70959246	0.60562124
-0.70959246	0.60562124
-0.70959246	0.60562124
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.92801927	-0.00000000
-0.70959246	0.60562124


==> Data/Petals/petals_laplacian_n128_t165.txt <==
x	y
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.70969369	-0.60528504
-0.70969369	-0.60528504
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.70969369	-0.60528504
-0.70969369	-0.60528504
-0.70969369	-0.60528504
-0.70969369	-0.60528504
0.13087592	-0.95958693
0.13087592	-0.95958693
-0.70969369	-0.60528504
-0.70969369	-0.60528504
-0.70969369	-0.60528504
-0.70969369	-0.60528504
-0.70969369	-0.60528504
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.80708876	-0.44593585
0.80708876	-0.44593585
0.80708876	-0.44593585
0.80708876	-0.44593585
0.80708876	-0.44593585
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.13087592	-0.95958693
0.80708876	-0.44593585
0.96477923	-0.00000000
0.96477923	-0.00000000
0.96477923	-0.00000000
0.96477923	-0.00000000
0.96477923	-0.00000000
0.80708876	-0.44593585
0.80708876	-0.44593585
0.80708876	-0.44593585
0.80708876	-0.44593585
0.80708876	-0.44593585
0.96477923	-0.00000000
0.96477923	-0.00000000
0.96477923	-0.00000000
0.80708876	0.44593585
0.80708876	0.44593585
0.80708876	0.44593585
0.80708876	0.44593585
0.80708876	0.44593585
0.96477923	-0.00000000
0.96477923	-0.00000000
0.96477923	-0.00000000
0.96477923	-0.00000000
0.80708876	0.44593585
0.80708876	0.44593585
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.80708876	0.44593585
0.80708876	0.44593585
0.80708876	0.44593585
0.80708876	0.44593585
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
0.13087592	0.95958693
-0.70969369	0.60528504
-0.70969369	0.60528504
-0.70969369	0.60528504
-0.70969369	0.60528504
-0.70969369	0.60528504
0.13087592	0.95958693
-0.70969369	0.60528504
-0.70969369	0.60528504
-0.70969369	0.60528504
-0.70969369	0.60528504
-0.70969369	0.60528504
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.92778598	-0.00000000
-0.70969369	0.60528504


==> Data/Petals/petals_laplacian_n128_t166.txt <==
x	y
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.70979552	-0.60494690
-0.70979552	-0.60494690
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.70979552	-0.60494690
-0.70979552	-0.60494690
-0.70979552	-0.60494690
-0.70979552	-0.60494690
0.13087354	-0.95957077
0.13087354	-0.95957077
-0.70979552	-0.60494690
-0.70979552	-0.60494690
-0.70979552	-0.60494690
-0.70979552	-0.60494690
-0.70979552	-0.60494690
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.80770382	-0.44391375
0.80770382	-0.44391375
0.80770382	-0.44391375
0.80770382	-0.44391375
0.80770382	-0.44391375
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.13087354	-0.95957077
0.80770382	-0.44391375
0.96352074	-0.00000000
0.96352074	-0.00000000
0.96352074	-0.00000000
0.96352074	-0.00000000
0.96352074	-0.00000000
0.80770382	-0.44391375
0.80770382	-0.44391375
0.80770382	-0.44391375
0.80770382	-0.44391375
0.80770382	-0.44391375
0.96352074	-0.00000000
0.96352074	-0.00000000
0.96352074	-0.00000000
0.80770382	0.44391375
0.80770382	0.44391375
0.80770382	0.44391375
0.80770382	0.44391375
0.80770382	0.44391375
0.96352074	-0.00000000
0.96352074	-0.00000000
0.96352074	-0.00000000
0.96352074	-0.00000000
0.80770382	0.44391375
0.80770382	0.44391375
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.80770382	0.44391375
0.80770382	0.44391375
0.80770382	0.44391375
0.80770382	0.44391375
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
0.13087354	0.95957077
-0.70979552	0.60494690
-0.70979552	0.60494690
-0.70979552	0.60494690
-0.70979552	0.60494690
-0.70979552	0.60494690
0.13087354	0.95957077
-0.70979552	0.60494690
-0.70979552	0.60494690
-0.70979552	0.60494690
-0.70979552	0.60494690
-0.70979552	0.60494690
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.92755162	-0.00000000
-0.70979552	0.60494690


==> Data/Petals/petals_laplacian_n128_t167.txt <==
x	y
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.70989796	-0.60460680
-0.70989796	-0.60460680
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.70989796	-0.60460680
-0.70989796	-0.60460680
-0.70989796	-0.60460680
-0.70989796	-0.60460680
0.13087093	-0.95955483
0.13087093	-0.95955483
-0.70989796	-0.60460680
-0.70989796	-0.60460680
-0.70989796	-0.60460680
-0.70989796	-0.60460680
-0.70989796	-0.60460680
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.80833407	-0.44182748
0.80833407	-0.44182748
0.80833407	-0.44182748
0.80833407	-0.44182748
0.80833407	-0.44182748
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.13087093	-0.95955483
0.80833407	-0.44182748
0.96223237	-0.00000000
0.96223237	-0.00000000
0.96223237	-0.00000000
0.96223237	-0.00000000
0.96223237	-0.00000000
0.80833407	-0.44182748
0.80833407	-0.44182748
0.80833407	-0.44182748
0.80833407	-0.44182748
0.80833407	-0.44182748
0.96223237	-0.00000000
0.96223237	-0.00000000
0.96223237	-0.00000000
0.80833407	0.44182748
0.80833407	0.44182748
0.80833407	0.44182748
0.80833407	0.44182748
0.80833407	0.44182748
0.96223237	-0.00000000
0.96223237	-0.00000000
0.96223237	-0.00000000
0.96223237	-0.00000000
0.80833407	0.44182748
0.80833407	0.44182748
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.80833407	0.44182748
0.80833407	0.44182748
0.80833407	0.44182748
0.80833407	0.44182748
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
0.13087093	0.95955483
-0.70989796	0.60460680
-0.70989796	0.60460680
-0.70989796	0.60460680
-0.70989796	0.60460680
-0.70989796	0.60460680
0.13087093	0.95955483
-0.70989796	0.60460680
-0.70989796	0.60460680
-0.70989796	0.60460680
-0.70989796	0.60460680
-0.70989796	0.60460680
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.92731617	-0.00000000
-0.70989796	0.60460680


==> Data/Petals/petals_laplacian_n128_t168.txt <==
x	y
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.71000101	-0.60426473
-0.71000101	-0.60426473
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.71000101	-0.60426473
-0.71000101	-0.60426473
-0.71000101	-0.60426473
-0.71000101	-0.60426473
0.13086808	-0.95953910
0.13086808	-0.95953910
-0.71000101	-0.60426473
-0.71000101	-0.60426473
-0.71000101	-0.60426473
-0.71000101	-0.60426473
-0.71000101	-0.60426473
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.80898021	-0.43967320
0.80898021	-0.43967320
0.80898021	-0.43967320
0.80898021	-0.43967320
0.80898021	-0.43967320
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.13086808	-0.95953910
0.80898021	-0.43967320
0.96091268	-0.00000000
0.96091268	-0.00000000
0.96091268	-0.00000000
0.96091268	-0.00000000
0.96091268	-0.00000000
0.80898021	-0.43967320
0.80898021	-0.43967320
0.80898021	-0.43967320
0.80898021	-0.43967320
0.80898021	-0.43967320
0.96091268	-0.00000000
0.96091268	-0.00000000
0.96091268	-0.00000000
0.80898021	0.43967320
0.80898021	0.43967320
0.80898021	0.43967320
0.80898021	0.43967320
0.80898021	0.43967320
0.96091268	-0.00000000
0.96091268	-0.00000000
0.96091268	-0.00000000
0.96091268	-0.00000000
0.80898021	0.43967320
0.80898021	0.43967320
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.80898021	0.43967320
0.80898021	0.43967320
0.80898021	0.43967320
0.80898021	0.43967320
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
0.13086808	0.95953910
-0.71000101	0.60426473
-0.71000101	0.60426473
-0.71000101	0.60426473
-0.71000101	0.60426473
-0.71000101	0.60426473
0.13086808	0.95953910
-0.71000101	0.60426473
-0.71000101	0.60426473
-0.71000101	0.60426473
-0.71000101	0.60426473
-0.71000101	0.60426473
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.92707962	-0.00000000
-0.71000101	0.60426473


==> Data/Petals/petals_laplacian_n128_t169.txt <==
x	y
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.71010467	-0.60392066
-0.71010467	-0.60392066
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.71010467	-0.60392066
-0.71010467	-0.60392066
-0.71010467	-0.60392066
-0.71010467	-0.60392066
0.13086499	-0.95952358
0.13086499	-0.95952358
-0.71010467	-0.60392066
-0.71010467	-0.60392066
-0.71010467	-0.60392066
-0.71010467	-0.60392066
-0.71010467	-0.60392066
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.80964300	-0.43744675
0.80964300	-0.43744675
0.80964300	-0.43744675
0.80964300	-0.43744675
0.80964300	-0.43744675
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.13086499	-0.95952358
0.80964300	-0.43744675
0.95956014	-0.00000000
0.95956014	-0.00000000
0.95956014	-0.00000000
0.95956014	-0.00000000
0.95956014	-0.00000000
0.80964300	-0.43744675
0.80964300	-0.43744675
0.80964300	-0.43744675
0.80964300	-0.43744675
0.80964300	-0.43744675
0.95956014	-0.00000000
0.95956014	-0.00000000
0.95956014	-0.00000000
0.80964300	0.43744675
0.80964300	0.43744675
0.80964300	0.43744675
0.80964300	0.43744675
0.80964300	0.43744675
0.95956014	-0.00000000
0.95956014	-0.00000000
0.95956014	-0.00000000
0.95956014	-0.00000000
0.80964300	0.43744675
0.80964300	0.43744675
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.80964300	0.43744675
0.80964300	0.43744675
0.80964300	0.43744675
0.80964300	0.43744675
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
0.13086499	0.95952358
-0.71010467	0.60392066
-0.71010467	0.60392066
-0.71010467	0.60392066
-0.71010467	0.60392066
-0.71010467	0.60392066
0.13086499	0.95952358
-0.71010467	0.60392066
-0.71010467	0.60392066
-0.71010467	0.60392066
-0.71010467	0.60392066
-0.71010467	0.60392066
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.92684197	-0.00000000
-0.71010467	0.60392066


==> Data/Petals/petals_laplacian_n128_t170.txt <==
x	y
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.71020897	-0.60357457
-0.71020897	-0.60357457
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.71020897	-0.60357457
-0.71020897	-0.60357457
-0.71020897	-0.60357457
-0.71020897	-0.60357457
0.13086166	-0.95950828
0.13086166	-0.95950828
-0.71020897	-0.60357457
-0.71020897	-0.60357457
-0.71020897	-0.60357457
-0.71020897	-0.60357457
-0.71020897	-0.60357457
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.81032327	-0.43514358
0.81032327	-0.43514358
0.81032327	-0.43514358
0.81032327	-0.43514358
0.81032327	-0.43514358
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.13086166	-0.95950828
0.81032327	-0.43514358
0.95817309	-0.00000000
0.95817309	-0.00000000
0.95817309	-0.00000000
0.95817309	-0.00000000
0.95817309	-0.00000000
0.81032327	-0.43514358
0.81032327	-0.43514358
0.81032327	-0.43514358
0.81032327	-0.43514358
0.81032327	-0.43514358
0.95817309	-0.00000000
0.95817309	-0.00000000
0.95817309	-0.00000000
0.81032327	0.43514358
0.81032327	0.43514358
0.81032327	0.43514358
0.81032327	0.43514358
0.81032327	0.43514358
0.95817309	-0.00000000
0.95817309	-0.00000000
0.95817309	-0.00000000
0.95817309	-0.00000000
0.81032327	0.43514358
0.81032327	0.43514358
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.81032327	0.43514358
0.81032327	0.43514358
0.81032327	0.43514358
0.81032327	0.43514358
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
0.13086166	0.95950828
-0.71020897	0.60357457
-0.71020897	0.60357457
-0.71020897	0.60357457
-0.71020897	0.60357457
-0.71020897	0.60357457
0.13086166	0.95950828
-0.71020897	0.60357457
-0.71020897	0.60357457
-0.71020897	0.60357457
-0.71020897	0.60357457
-0.71020897	0.60357457
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.92660321	-0.00000000
-0.71020897	0.60357457


==> Data/Petals/petals_laplacian_n128_t171.txt <==
x	y
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.71031389	-0.60322644
-0.71031389	-0.60322644
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.71031389	-0.60322644
-0.71031389	-0.60322644
-0.71031389	-0.60322644
-0.71031389	-0.60322644
0.13085809	-0.95949320
0.13085809	-0.95949320
-0.71031389	-0.60322644
-0.71031389	-0.60322644
-0.71031389	-0.60322644
-0.71031389	-0.60322644
-0.71031389	-0.60322644
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.81102189	-0.43275871
0.81102189	-0.43275871
0.81102189	-0.43275871
0.81102189	-0.43275871
0.81102189	-0.43275871
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.13085809	-0.95949320
0.81102189	-0.43275871
0.95674977	-0.00000000
0.95674977	-0.00000000
0.95674977	-0.00000000
0.95674977	-0.00000000
0.95674977	-0.00000000
0.81102189	-0.43275871
0.81102189	-0.43275871
0.81102189	-0.43275871
0.81102189	-0.43275871
0.81102189	-0.43275871
0.95674977	-0.00000000
0.95674977	-0.00000000
0.95674977	-0.00000000
0.81102189	0.43275871
0.81102189	0.43275871
0.81102189	0.43275871
0.81102189	0.43275871
0.81102189	0.43275871
0.95674977	-0.00000000
0.95674977	-0.00000000
0.95674977	-0.00000000
0.95674977	-0.00000000
0.81102189	0.43275871
0.81102189	0.43275871
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.81102189	0.43275871
0.81102189	0.43275871
0.81102189	0.43275871
0.81102189	0.43275871
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
0.13085809	0.95949320
-0.71031389	0.60322644
-0.71031389	0.60322644
-0.71031389	0.60322644
-0.71031389	0.60322644
-0.71031389	0.60322644
0.13085809	0.95949320
-0.71031389	0.60322644
-0.71031389	0.60322644
-0.71031389	0.60322644
-0.71031389	0.60322644
-0.71031389	0.60322644
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.92636331	-0.00000000
-0.71031389	0.60322644


==> Data/Petals/petals_laplacian_n128_t172.txt <==
x	y
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.71041944	-0.60287624
-0.71041944	-0.60287624
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.71041944	-0.60287624
-0.71041944	-0.60287624
-0.71041944	-0.60287624
-0.71041944	-0.60287624
0.13085428	-0.95947835
0.13085428	-0.95947835
-0.71041944	-0.60287624
-0.71041944	-0.60287624
-0.71041944	-0.60287624
-0.71041944	-0.60287624
-0.71041944	-0.60287624
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.81173982	-0.43028669
0.81173982	-0.43028669
0.81173982	-0.43028669
0.81173982	-0.43028669
0.81173982	-0.43028669
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.13085428	-0.95947835
0.81173982	-0.43028669
0.95528826	-0.00000000
0.95528826	-0.00000000
0.95528826	-0.00000000
0.95528826	-0.00000000
0.95528826	-0.00000000
0.81173982	-0.43028669
0.81173982	-0.43028669
0.81173982	-0.43028669
0.81173982	-0.43028669
0.81173982	-0.43028669
0.95528826	-0.00000000
0.95528826	-0.00000000
0.95528826	-0.00000000
0.81173982	0.43028669
0.81173982	0.43028669
0.81173982	0.43028669
0.81173982	0.43028669
0.81173982	0.43028669
0.95528826	-0.00000000
0.95528826	-0.00000000
0.95528826	-0.00000000
0.95528826	-0.00000000
0.81173982	0.43028669
0.81173982	0.43028669
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.81173982	0.43028669
0.81173982	0.43028669
0.81173982	0.43028669
0.81173982	0.43028669
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
0.13085428	0.95947835
-0.71041944	0.60287624
-0.71041944	0.60287624
-0.71041944	0.60287624
-0.71041944	0.60287624
-0.71041944	0.60287624
0.13085428	0.95947835
-0.71041944	0.60287624
-0.71041944	0.60287624
-0.71041944	0.60287624
-0.71041944	0.60287624
-0.71041944	0.60287624
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.92612228	-0.00000000
-0.71041944	0.60287624


==> Data/Petals/petals_laplacian_n128_t173.txt <==
x	y
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.71052564	-0.60252396
-0.71052564	-0.60252396
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.71052564	-0.60252396
-0.71052564	-0.60252396
-0.71052564	-0.60252396
-0.71052564	-0.60252396
0.13085022	-0.95946371
0.13085022	-0.95946371
-0.71052564	-0.60252396
-0.71052564	-0.60252396
-0.71052564	-0.60252396
-0.71052564	-0.60252396
-0.71052564	-0.60252396
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.81247808	-0.42772154
0.81247808	-0.42772154
0.81247808	-0.42772154
0.81247808	-0.42772154
0.81247808	-0.42772154
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.13085022	-0.95946371
0.81247808	-0.42772154
0.95378651	-0.00000000
0.95378651	-0.00000000
0.95378651	-0.00000000
0.95378651	-0.00000000
0.95378651	-0.00000000
0.81247808	-0.42772154
0.81247808	-0.42772154
0.81247808	-0.42772154
0.81247808	-0.42772154
0.81247808	-0.42772154
0.95378651	-0.00000000
0.95378651	-0.00000000
0.95378651	-0.00000000
0.81247808	0.42772154
0.81247808	0.42772154
0.81247808	0.42772154
0.81247808	0.42772154
0.81247808	0.42772154
0.95378651	-0.00000000
0.95378651	-0.00000000
0.95378651	-0.00000000
0.95378651	-0.00000000
0.81247808	0.42772154
0.81247808	0.42772154
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.81247808	0.42772154
0.81247808	0.42772154
0.81247808	0.42772154
0.81247808	0.42772154
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
0.13085022	0.95946371
-0.71052564	0.60252396
-0.71052564	0.60252396
-0.71052564	0.60252396
-0.71052564	0.60252396
-0.71052564	0.60252396
0.13085022	0.95946371
-0.71052564	0.60252396
-0.71052564	0.60252396
-0.71052564	0.60252396
-0.71052564	0.60252396
-0.71052564	0.60252396
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.92588010	-0.00000000
-0.71052564	0.60252396


==> Data/Petals/petals_laplacian_n128_t174.txt <==
x	y
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.71063249	-0.60216956
-0.71063249	-0.60216956
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.71063249	-0.60216956
-0.71063249	-0.60216956
-0.71063249	-0.60216956
-0.71063249	-0.60216956
0.13084591	-0.95944930
0.13084591	-0.95944930
-0.71063249	-0.60216956
-0.71063249	-0.60216956
-0.71063249	-0.60216956
-0.71063249	-0.60216956
-0.71063249	-0.60216956
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.81323777	-0.42505666
0.81323777	-0.42505666
0.81323777	-0.42505666
0.81323777	-0.42505666
0.81323777	-0.42505666
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.13084591	-0.95944930
0.81323777	-0.42505666
0.95224230	-0.00000000
0.95224230	-0.00000000
0.95224230	-0.00000000
0.95224230	-0.00000000
0.95224230	-0.00000000
0.81323777	-0.42505666
0.81323777	-0.42505666
0.81323777	-0.42505666
0.81323777	-0.42505666
0.81323777	-0.42505666
0.95224230	-0.00000000
0.95224230	-0.00000000
0.95224230	-0.00000000
0.81323777	0.42505666
0.81323777	0.42505666
0.81323777	0.42505666
0.81323777	0.42505666
0.81323777	0.42505666
0.95224230	-0.00000000
0.95224230	-0.00000000
0.95224230	-0.00000000
0.95224230	-0.00000000
0.81323777	0.42505666
0.81323777	0.42505666
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.81323777	0.42505666
0.81323777	0.42505666
0.81323777	0.42505666
0.81323777	0.42505666
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
0.13084591	0.95944930
-0.71063249	0.60216956
-0.71063249	0.60216956
-0.71063249	0.60216956
-0.71063249	0.60216956
-0.71063249	0.60216956
0.13084591	0.95944930
-0.71063249	0.60216956
-0.71063249	0.60216956
-0.71063249	0.60216956
-0.71063249	0.60216956
-0.71063249	0.60216956
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.92563676	-0.00000000
-0.71063249	0.60216956


==> Data/Petals/petals_laplacian_n128_t175.txt <==
x	y
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.71073998	-0.60181302
-0.71073998	-0.60181302
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.71073998	-0.60181302
-0.71073998	-0.60181302
-0.71073998	-0.60181302
-0.71073998	-0.60181302
0.13084136	-0.95943512
0.13084136	-0.95943512
-0.71073998	-0.60181302
-0.71073998	-0.60181302
-0.71073998	-0.60181302
-0.71073998	-0.60181302
-0.71073998	-0.60181302
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.81402008	-0.42228476
0.81402008	-0.42228476
0.81402008	-0.42228476
0.81402008	-0.42228476
0.81402008	-0.42228476
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.13084136	-0.95943512
0.81402008	-0.42228476
0.95065321	-0.00000000
0.95065321	-0.00000000
0.95065321	-0.00000000
0.95065321	-0.00000000
0.95065321	-0.00000000
0.81402008	-0.42228476
0.81402008	-0.42228476
0.81402008	-0.42228476
0.81402008	-0.42228476
0.81402008	-0.42228476
0.95065321	-0.00000000
0.95065321	-0.00000000
0.95065321	-0.00000000
0.81402008	0.42228476
0.81402008	0.42228476
0.81402008	0.42228476
0.81402008	0.42228476
0.81402008	0.42228476
0.95065321	-0.00000000
0.95065321	-0.00000000
0.95065321	-0.00000000
0.95065321	-0.00000000
0.81402008	0.42228476
0.81402008	0.42228476
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.81402008	0.42228476
0.81402008	0.42228476
0.81402008	0.42228476
0.81402008	0.42228476
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
0.13084136	0.95943512
-0.71073998	0.60181302
-0.71073998	0.60181302
-0.71073998	0.60181302
-0.71073998	0.60181302
-0.71073998	0.60181302
0.13084136	0.95943512
-0.71073998	0.60181302
-0.71073998	0.60181302
-0.71073998	0.60181302
-0.71073998	0.60181302
-0.71073998	0.60181302
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.92539225	-0.00000000
-0.71073998	0.60181302


==> Data/Petals/petals_laplacian_n128_t176.txt <==
x	y
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.71084814	-0.60145433
-0.71084814	-0.60145433
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.71084814	-0.60145433
-0.71084814	-0.60145433
-0.71084814	-0.60145433
-0.71084814	-0.60145433
0.13083655	-0.95942118
0.13083655	-0.95942118
-0.71084814	-0.60145433
-0.71084814	-0.60145433
-0.71084814	-0.60145433
-0.71084814	-0.60145433
-0.71084814	-0.60145433
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.81482632	-0.41939777
0.81482632	-0.41939777
0.81482632	-0.41939777
0.81482632	-0.41939777
0.81482632	-0.41939777
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.13083655	-0.95942118
0.81482632	-0.41939777
0.94901664	-0.00000000
0.94901664	-0.00000000
0.94901664	-0.00000000
0.94901664	-0.00000000
0.94901664	-0.00000000
0.81482632	-0.41939777
0.81482632	-0.41939777
0.81482632	-0.41939777
0.81482632	-0.41939777
0.81482632	-0.41939777
0.94901664	-0.00000000
0.94901664	-0.00000000
0.94901664	-0.00000000
0.81482632	0.41939777
0.81482632	0.41939777
0.81482632	0.41939777
0.81482632	0.41939777
0.81482632	0.41939777
0.94901664	-0.00000000
0.94901664	-0.00000000
0.94901664	-0.00000000
0.94901664	-0.00000000
0.81482632	0.41939777
0.81482632	0.41939777
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.81482632	0.41939777
0.81482632	0.41939777
0.81482632	0.41939777
0.81482632	0.41939777
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
0.13083655	0.95942118
-0.71084814	0.60145433
-0.71084814	0.60145433
-0.71084814	0.60145433
-0.71084814	0.60145433
-0.71084814	0.60145433
0.13083655	0.95942118
-0.71084814	0.60145433
-0.71084814	0.60145433
-0.71084814	0.60145433
-0.71084814	0.60145433
-0.71084814	0.60145433
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.92514655	-0.00000000
-0.71084814	0.60145433


==> Data/Petals/petals_laplacian_n128_t177.txt <==
x	y
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.71095696	-0.60109345
-0.71095696	-0.60109345
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.71095696	-0.60109345
-0.71095696	-0.60109345
-0.71095696	-0.60109345
-0.71095696	-0.60109345
0.13083148	-0.95940746
0.13083148	-0.95940746
-0.71095696	-0.60109345
-0.71095696	-0.60109345
-0.71095696	-0.60109345
-0.71095696	-0.60109345
-0.71095696	-0.60109345
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.81565787	-0.41638670
0.81565787	-0.41638670
0.81565787	-0.41638670
0.81565787	-0.41638670
0.81565787	-0.41638670
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.13083148	-0.95940746
0.81565787	-0.41638670
0.94732975	-0.00000000
0.94732975	-0.00000000
0.94732975	-0.00000000
0.94732975	-0.00000000
0.94732975	-0.00000000
0.81565787	-0.41638670
0.81565787	-0.41638670
0.81565787	-0.41638670
0.81565787	-0.41638670
0.81565787	-0.41638670
0.94732975	-0.00000000
0.94732975	-0.00000000
0.94732975	-0.00000000
0.81565787	0.41638670
0.81565787	0.41638670
0.81565787	0.41638670
0.81565787	0.41638670
0.81565787	0.41638670
0.94732975	-0.00000000
0.94732975	-0.00000000
0.94732975	-0.00000000
0.94732975	-0.00000000
0.81565787	0.41638670
0.81565787	0.41638670
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.81565787	0.41638670
0.81565787	0.41638670
0.81565787	0.41638670
0.81565787	0.41638670
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
0.13083148	0.95940746
-0.71095696	0.60109345
-0.71095696	0.60109345
-0.71095696	0.60109345
-0.71095696	0.60109345
-0.71095696	0.60109345
0.13083148	0.95940746
-0.71095696	0.60109345
-0.71095696	0.60109345
-0.71095696	0.60109345
-0.71095696	0.60109345
-0.71095696	0.60109345
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.92489966	-0.00000000
-0.71095696	0.60109345


==> Data/Petals/petals_laplacian_n128_t178.txt <==
x	y
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.71106646	-0.60073035
-0.71106646	-0.60073035
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.71106646	-0.60073035
-0.71106646	-0.60073035
-0.71106646	-0.60073035
-0.71106646	-0.60073035
0.13082616	-0.95939398
0.13082616	-0.95939398
-0.71106646	-0.60073035
-0.71106646	-0.60073035
-0.71106646	-0.60073035
-0.71106646	-0.60073035
-0.71106646	-0.60073035
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.81651627	-0.41324154
0.81651627	-0.41324154
0.81651627	-0.41324154
0.81651627	-0.41324154
0.81651627	-0.41324154
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.13082616	-0.95939398
0.81651627	-0.41324154
0.94558946	-0.00000000
0.94558946	-0.00000000
0.94558946	-0.00000000
0.94558946	-0.00000000
0.94558946	-0.00000000
0.81651627	-0.41324154
0.81651627	-0.41324154
0.81651627	-0.41324154
0.81651627	-0.41324154
0.81651627	-0.41324154
0.94558946	-0.00000000
0.94558946	-0.00000000
0.94558946	-0.00000000
0.81651627	0.41324154
0.81651627	0.41324154
0.81651627	0.41324154
0.81651627	0.41324154
0.81651627	0.41324154
0.94558946	-0.00000000
0.94558946	-0.00000000
0.94558946	-0.00000000
0.94558946	-0.00000000
0.81651627	0.41324154
0.81651627	0.41324154
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.81651627	0.41324154
0.81651627	0.41324154
0.81651627	0.41324154
0.81651627	0.41324154
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
0.13082616	0.95939398
-0.71106646	0.60073035
-0.71106646	0.60073035
-0.71106646	0.60073035
-0.71106646	0.60073035
-0.71106646	0.60073035
0.13082616	0.95939398
-0.71106646	0.60073035
-0.71106646	0.60073035
-0.71106646	0.60073035
-0.71106646	0.60073035
-0.71106646	0.60073035
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.92465155	-0.00000000
-0.71106646	0.60073035


==> Data/Petals/petals_laplacian_n128_t179.txt <==
x	y
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.71117663	-0.60036503
-0.71117663	-0.60036503
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.71117663	-0.60036503
-0.71117663	-0.60036503
-0.71117663	-0.60036503
-0.71117663	-0.60036503
0.13082058	-0.95938074
0.13082058	-0.95938074
-0.71117663	-0.60036503
-0.71117663	-0.60036503
-0.71117663	-0.60036503
-0.71117663	-0.60036503
-0.71117663	-0.60036503
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.81740318	-0.40995108
0.81740318	-0.40995108
0.81740318	-0.40995108
0.81740318	-0.40995108
0.81740318	-0.40995108
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.13082058	-0.95938074
0.81740318	-0.40995108
0.94379241	-0.00000000
0.94379241	-0.00000000
0.94379241	-0.00000000
0.94379241	-0.00000000
0.94379241	-0.00000000
0.81740318	-0.40995108
0.81740318	-0.40995108
0.81740318	-0.40995108
0.81740318	-0.40995108
0.81740318	-0.40995108
0.94379241	-0.00000000
0.94379241	-0.00000000
0.94379241	-0.00000000
0.81740318	0.40995108
0.81740318	0.40995108
0.81740318	0.40995108
0.81740318	0.40995108
0.81740318	0.40995108
0.94379241	-0.00000000
0.94379241	-0.00000000
0.94379241	-0.00000000
0.94379241	-0.00000000
0.81740318	0.40995108
0.81740318	0.40995108
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.81740318	0.40995108
0.81740318	0.40995108
0.81740318	0.40995108
0.81740318	0.40995108
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
0.13082058	0.95938074
-0.71117663	0.60036503
-0.71117663	0.60036503
-0.71117663	0.60036503
-0.71117663	0.60036503
-0.71117663	0.60036503
0.13082058	0.95938074
-0.71117663	0.60036503
-0.71117663	0.60036503
-0.71117663	0.60036503
-0.71117663	0.60036503
-0.71117663	0.60036503
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.92440223	-0.00000000
-0.71117663	0.60036503


==> Data/Petals/petals_laplacian_n128_t180.txt <==
x	y
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.71128748	-0.59999744
-0.71128748	-0.59999744
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.71128748	-0.59999744
-0.71128748	-0.59999744
-0.71128748	-0.59999744
-0.71128748	-0.59999744
0.13081475	-0.95936774
0.13081475	-0.95936774
-0.71128748	-0.59999744
-0.71128748	-0.59999744
-0.71128748	-0.59999744
-0.71128748	-0.59999744
-0.71128748	-0.59999744
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.81832041	-0.40650273
0.81832041	-0.40650273
0.81832041	-0.40650273
0.81832041	-0.40650273
0.81832041	-0.40650273
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.13081475	-0.95936774
0.81832041	-0.40650273
0.94193493	-0.00000000
0.94193493	-0.00000000
0.94193493	-0.00000000
0.94193493	-0.00000000
0.94193493	-0.00000000
0.81832041	-0.40650273
0.81832041	-0.40650273
0.81832041	-0.40650273
0.81832041	-0.40650273
0.81832041	-0.40650273
0.94193493	-0.00000000
0.94193493	-0.00000000
0.94193493	-0.00000000
0.81832041	0.40650273
0.81832041	0.40650273
0.81832041	0.40650273
0.81832041	0.40650273
0.81832041	0.40650273
0.94193493	-0.00000000
0.94193493	-0.00000000
0.94193493	-0.00000000
0.94193493	-0.00000000
0.81832041	0.40650273
0.81832041	0.40650273
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.81832041	0.40650273
0.81832041	0.40650273
0.81832041	0.40650273
0.81832041	0.40650273
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
0.13081475	0.95936774
-0.71128748	0.59999744
-0.71128748	0.59999744
-0.71128748	0.59999744
-0.71128748	0.59999744
-0.71128748	0.59999744
0.13081475	0.95936774
-0.71128748	0.59999744
-0.71128748	0.59999744
-0.71128748	0.59999744
-0.71128748	0.59999744
-0.71128748	0.59999744
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.92415167	-0.00000000
-0.71128748	0.59999744


==> Data/Petals/petals_laplacian_n128_t181.txt <==
x	y
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.71139903	-0.59962756
-0.71139903	-0.59962756
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.71139903	-0.59962756
-0.71139903	-0.59962756
-0.71139903	-0.59962756
-0.71139903	-0.59962756
0.13080864	-0.95935499
0.13080864	-0.95935499
-0.71139903	-0.59962756
-0.71139903	-0.59962756
-0.71139903	-0.59962756
-0.71139903	-0.59962756
-0.71139903	-0.59962756
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.81926995	-0.40288228
0.81926995	-0.40288228
0.81926995	-0.40288228
0.81926995	-0.40288228
0.81926995	-0.40288228
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.13080864	-0.95935499
0.81926995	-0.40288228
0.94001299	-0.00000000
0.94001299	-0.00000000
0.94001299	-0.00000000
0.94001299	-0.00000000
0.94001299	-0.00000000
0.81926995	-0.40288228
0.81926995	-0.40288228
0.81926995	-0.40288228
0.81926995	-0.40288228
0.81926995	-0.40288228
0.94001299	-0.00000000
0.94001299	-0.00000000
0.94001299	-0.00000000
0.81926995	0.40288228
0.81926995	0.40288228
0.81926995	0.40288228
0.81926995	0.40288228
0.81926995	0.40288228
0.94001299	-0.00000000
0.94001299	-0.00000000
0.94001299	-0.00000000
0.94001299	-0.00000000
0.81926995	0.40288228
0.81926995	0.40288228
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.81926995	0.40288228
0.81926995	0.40288228
0.81926995	0.40288228
0.81926995	0.40288228
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
0.13080864	0.95935499
-0.71139903	0.59962756
-0.71139903	0.59962756
-0.71139903	0.59962756
-0.71139903	0.59962756
-0.71139903	0.59962756
0.13080864	0.95935499
-0.71139903	0.59962756
-0.71139903	0.59962756
-0.71139903	0.59962756
-0.71139903	0.59962756
-0.71139903	0.59962756
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.92389987	-0.00000000
-0.71139903	0.59962756


==> Data/Petals/petals_laplacian_n128_t182.txt <==
x	y
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.71151128	-0.59925537
-0.71151128	-0.59925537
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.71151128	-0.59925537
-0.71151128	-0.59925537
-0.71151128	-0.59925537
-0.71151128	-0.59925537
0.13080228	-0.95934248
0.13080228	-0.95934248
-0.71151128	-0.59925537
-0.71151128	-0.59925537
-0.71151128	-0.59925537
-0.71151128	-0.59925537
-0.71151128	-0.59925537
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.82025398	-0.39907361
0.82025398	-0.39907361
0.82025398	-0.39907361
0.82025398	-0.39907361
0.82025398	-0.39907361
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.13080228	-0.95934248
0.82025398	-0.39907361
0.93802219	-0.00000000
0.93802219	-0.00000000
0.93802219	-0.00000000
0.93802219	-0.00000000
0.93802219	-0.00000000
0.82025398	-0.39907361
0.82025398	-0.39907361
0.82025398	-0.39907361
0.82025398	-0.39907361
0.82025398	-0.39907361
0.93802219	-0.00000000
0.93802219	-0.00000000
0.93802219	-0.00000000
0.82025398	0.39907361
0.82025398	0.39907361
0.82025398	0.39907361
0.82025398	0.39907361
0.82025398	0.39907361
0.93802219	-0.00000000
0.93802219	-0.00000000
0.93802219	-0.00000000
0.93802219	-0.00000000
0.82025398	0.39907361
0.82025398	0.39907361
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.82025398	0.39907361
0.82025398	0.39907361
0.82025398	0.39907361
0.82025398	0.39907361
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
0.13080228	0.95934248
-0.71151128	0.59925537
-0.71151128	0.59925537
-0.71151128	0.59925537
-0.71151128	0.59925537
-0.71151128	0.59925537
0.13080228	0.95934248
-0.71151128	0.59925537
-0.71151128	0.59925537
-0.71151128	0.59925537
-0.71151128	0.59925537
-0.71151128	0.59925537
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.92364681	-0.00000000
-0.71151128	0.59925537


==> Data/Petals/petals_laplacian_n128_t183.txt <==
x	y
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.71162423	-0.59888083
-0.71162423	-0.59888083
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.71162423	-0.59888083
-0.71162423	-0.59888083
-0.71162423	-0.59888083
-0.71162423	-0.59888083
0.13079564	-0.95933022
0.13079564	-0.95933022
-0.71162423	-0.59888083
-0.71162423	-0.59888083
-0.71162423	-0.59888083
-0.71162423	-0.59888083
-0.71162423	-0.59888083
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.82127487	-0.39505839
0.82127487	-0.39505839
0.82127487	-0.39505839
0.82127487	-0.39505839
0.82127487	-0.39505839
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.13079564	-0.95933022
0.82127487	-0.39505839
0.93595770	-0.00000000
0.93595770	-0.00000000
0.93595770	-0.00000000
0.93595770	-0.00000000
0.93595770	-0.00000000
0.82127487	-0.39505839
0.82127487	-0.39505839
0.82127487	-0.39505839
0.82127487	-0.39505839
0.82127487	-0.39505839
0.93595770	-0.00000000
0.93595770	-0.00000000
0.93595770	-0.00000000
0.82127487	0.39505839
0.82127487	0.39505839
0.82127487	0.39505839
0.82127487	0.39505839
0.82127487	0.39505839
0.93595770	-0.00000000
0.93595770	-0.00000000
0.93595770	-0.00000000
0.93595770	-0.00000000
0.82127487	0.39505839
0.82127487	0.39505839
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.82127487	0.39505839
0.82127487	0.39505839
0.82127487	0.39505839
0.82127487	0.39505839
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
0.13079564	0.95933022
-0.71162423	0.59888083
-0.71162423	0.59888083
-0.71162423	0.59888083
-0.71162423	0.59888083
-0.71162423	0.59888083
0.13079564	0.95933022
-0.71162423	0.59888083
-0.71162423	0.59888083
-0.71162423	0.59888083
-0.71162423	0.59888083
-0.71162423	0.59888083
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.92339247	-0.00000000
-0.71162423	0.59888083


==> Data/Petals/petals_laplacian_n128_t184.txt <==
x	y
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.71173789	-0.59850393
-0.71173789	-0.59850393
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.71173789	-0.59850393
-0.71173789	-0.59850393
-0.71173789	-0.59850393
-0.71173789	-0.59850393
0.13078874	-0.95931822
0.13078874	-0.95931822
-0.71173789	-0.59850393
-0.71173789	-0.59850393
-0.71173789	-0.59850393
-0.71173789	-0.59850393
-0.71173789	-0.59850393
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.82233524	-0.39081567
0.82233524	-0.39081567
0.82233524	-0.39081567
0.82233524	-0.39081567
0.82233524	-0.39081567
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.13078874	-0.95931822
0.82233524	-0.39081567
0.93381417	-0.00000000
0.93381417	-0.00000000
0.93381417	-0.00000000
0.93381417	-0.00000000
0.93381417	-0.00000000
0.82233524	-0.39081567
0.82233524	-0.39081567
0.82233524	-0.39081567
0.82233524	-0.39081567
0.82233524	-0.39081567
0.93381417	-0.00000000
0.93381417	-0.00000000
0.93381417	-0.00000000
0.82233524	0.39081567
0.82233524	0.39081567
0.82233524	0.39081567
0.82233524	0.39081567
0.82233524	0.39081567
0.93381417	-0.00000000
0.93381417	-0.00000000
0.93381417	-0.00000000
0.93381417	-0.00000000
0.82233524	0.39081567
0.82233524	0.39081567
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.82233524	0.39081567
0.82233524	0.39081567
0.82233524	0.39081567
0.82233524	0.39081567
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
0.13078874	0.95931822
-0.71173789	0.59850393
-0.71173789	0.59850393
-0.71173789	0.59850393
-0.71173789	0.59850393
-0.71173789	0.59850393
0.13078874	0.95931822
-0.71173789	0.59850393
-0.71173789	0.59850393
-0.71173789	0.59850393
-0.71173789	0.59850393
-0.71173789	0.59850393
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.92313685	-0.00000000
-0.71173789	0.59850393


==> Data/Petals/petals_laplacian_n128_t185.txt <==
x	y
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.71185227	-0.59812462
-0.71185227	-0.59812462
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.71185227	-0.59812462
-0.71185227	-0.59812462
-0.71185227	-0.59812462
-0.71185227	-0.59812462
0.13078157	-0.95930647
0.13078157	-0.95930647
-0.71185227	-0.59812462
-0.71185227	-0.59812462
-0.71185227	-0.59812462
-0.71185227	-0.59812462
-0.71185227	-0.59812462
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.82343799	-0.38632130
0.82343799	-0.38632130
0.82343799	-0.38632130
0.82343799	-0.38632130
0.82343799	-0.38632130
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.13078157	-0.95930647
0.82343799	-0.38632130
0.93158575	-0.00000000
0.93158575	-0.00000000
0.93158575	-0.00000000
0.93158575	-0.00000000
0.93158575	-0.00000000
0.82343799	-0.38632130
0.82343799	-0.38632130
0.82343799	-0.38632130
0.82343799	-0.38632130
0.82343799	-0.38632130
0.93158575	-0.00000000
0.93158575	-0.00000000
0.93158575	-0.00000000
0.82343799	0.38632130
0.82343799	0.38632130
0.82343799	0.38632130
0.82343799	0.38632130
0.82343799	0.38632130
0.93158575	-0.00000000
0.93158575	-0.00000000
0.93158575	-0.00000000
0.93158575	-0.00000000
0.82343799	0.38632130
0.82343799	0.38632130
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.82343799	0.38632130
0.82343799	0.38632130
0.82343799	0.38632130
0.82343799	0.38632130
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
0.13078157	0.95930647
-0.71185227	0.59812462
-0.71185227	0.59812462
-0.71185227	0.59812462
-0.71185227	0.59812462
-0.71185227	0.59812462
0.13078157	0.95930647
-0.71185227	0.59812462
-0.71185227	0.59812462
-0.71185227	0.59812462
-0.71185227	0.59812462
-0.71185227	0.59812462
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.92287993	-0.00000000
-0.71185227	0.59812462


==> Data/Petals/petals_laplacian_n128_t186.txt <==
x	y
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.71196738	-0.59774289
-0.71196738	-0.59774289
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.71196738	-0.59774289
-0.71196738	-0.59774289
-0.71196738	-0.59774289
-0.71196738	-0.59774289
0.13077412	-0.95929497
0.13077412	-0.95929497
-0.71196738	-0.59774289
-0.71196738	-0.59774289
-0.71196738	-0.59774289
-0.71196738	-0.59774289
-0.71196738	-0.59774289
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.82458630	-0.38154741
0.82458630	-0.38154741
0.82458630	-0.38154741
0.82458630	-0.38154741
0.82458630	-0.38154741
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.13077412	-0.95929497
0.82458630	-0.38154741
0.92926594	-0.00000000
0.92926594	-0.00000000
0.92926594	-0.00000000
0.92926594	-0.00000000
0.92926594	-0.00000000
0.82458630	-0.38154741
0.82458630	-0.38154741
0.82458630	-0.38154741
0.82458630	-0.38154741
0.82458630	-0.38154741
0.92926594	-0.00000000
0.92926594	-0.00000000
0.92926594	-0.00000000
0.82458630	0.38154741
0.82458630	0.38154741
0.82458630	0.38154741
0.82458630	0.38154741
0.82458630	0.38154741
0.92926594	-0.00000000
0.92926594	-0.00000000
0.92926594	-0.00000000
0.92926594	-0.00000000
0.82458630	0.38154741
0.82458630	0.38154741
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.82458630	0.38154741
0.82458630	0.38154741
0.82458630	0.38154741
0.82458630	0.38154741
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
0.13077412	0.95929497
-0.71196738	0.59774289
-0.71196738	0.59774289
-0.71196738	0.59774289
-0.71196738	0.59774289
-0.71196738	0.59774289
0.13077412	0.95929497
-0.71196738	0.59774289
-0.71196738	0.59774289
-0.71196738	0.59774289
-0.71196738	0.59774289
-0.71196738	0.59774289
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.92262170	-0.00000000
-0.71196738	0.59774289


==> Data/Petals/petals_laplacian_n128_t187.txt <==
x	y
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.71208322	-0.59735870
-0.71208322	-0.59735870
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.71208322	-0.59735870
-0.71208322	-0.59735870
-0.71208322	-0.59735870
-0.71208322	-0.59735870
0.13076640	-0.95928374
0.13076640	-0.95928374
-0.71208322	-0.59735870
-0.71208322	-0.59735870
-0.71208322	-0.59735870
-0.71208322	-0.59735870
-0.71208322	-0.59735870
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.82578367	-0.37646152
0.82578367	-0.37646152
0.82578367	-0.37646152
0.82578367	-0.37646152
0.82578367	-0.37646152
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.13076640	-0.95928374
0.82578367	-0.37646152
0.92684758	-0.00000000
0.92684758	-0.00000000
0.92684758	-0.00000000
0.92684758	-0.00000000
0.92684758	-0.00000000
0.82578367	-0.37646152
0.82578367	-0.37646152
0.82578367	-0.37646152
0.82578367	-0.37646152
0.82578367	-0.37646152
0.92684758	-0.00000000
0.92684758	-0.00000000
0.92684758	-0.00000000
0.82578367	0.37646152
0.82578367	0.37646152
0.82578367	0.37646152
0.82578367	0.37646152
0.82578367	0.37646152
0.92684758	-0.00000000
0.92684758	-0.00000000
0.92684758	-0.00000000
0.92684758	-0.00000000
0.82578367	0.37646152
0.82578367	0.37646152
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.82578367	0.37646152
0.82578367	0.37646152
0.82578367	0.37646152
0.82578367	0.37646152
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
0.13076640	0.95928374
-0.71208322	0.59735870
-0.71208322	0.59735870
-0.71208322	0.59735870
-0.71208322	0.59735870
-0.71208322	0.59735870
0.13076640	0.95928374
-0.71208322	0.59735870
-0.71208322	0.59735870
-0.71208322	0.59735870
-0.71208322	0.59735870
-0.71208322	0.59735870
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.92236214	-0.00000000
-0.71208322	0.59735870


==> Data/Petals/petals_laplacian_n128_t188.txt <==
x	y
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.71219980	-0.59697202
-0.71219980	-0.59697202
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.71219980	-0.59697202
-0.71219980	-0.59697202
-0.71219980	-0.59697202
-0.71219980	-0.59697202
0.13075840	-0.95927278
0.13075840	-0.95927278
-0.71219980	-0.59697202
-0.71219980	-0.59697202
-0.71219980	-0.59697202
-0.71219980	-0.59697202
-0.71219980	-0.59697202
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.82703397	-0.37102561
0.82703397	-0.37102561
0.82703397	-0.37102561
0.82703397	-0.37102561
0.82703397	-0.37102561
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.13075840	-0.95927278
0.82703397	-0.37102561
0.92432276	-0.00000000
0.92432276	-0.00000000
0.92432276	-0.00000000
0.92432276	-0.00000000
0.92432276	-0.00000000
0.82703397	-0.37102561
0.82703397	-0.37102561
0.82703397	-0.37102561
0.82703397	-0.37102561
0.82703397	-0.37102561
0.92432276	-0.00000000
0.92432276	-0.00000000
0.92432276	-0.00000000
0.82703397	0.37102561
0.82703397	0.37102561
0.82703397	0.37102561
0.82703397	0.37102561
0.82703397	0.37102561
0.92432276	-0.00000000
0.92432276	-0.00000000
0.92432276	-0.00000000
0.92432276	-0.00000000
0.82703397	0.37102561
0.82703397	0.37102561
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.82703397	0.37102561
0.82703397	0.37102561
0.82703397	0.37102561
0.82703397	0.37102561
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
0.13075840	0.95927278
-0.71219980	0.59697202
-0.71219980	0.59697202
-0.71219980	0.59697202
-0.71219980	0.59697202
-0.71219980	0.59697202
0.13075840	0.95927278
-0.71219980	0.59697202
-0.71219980	0.59697202
-0.71219980	0.59697202
-0.71219980	0.59697202
-0.71219980	0.59697202
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.92210124	-0.00000000
-0.71219980	0.59697202


==> Data/Petals/petals_laplacian_n128_t189.txt <==
x	y
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.71231713	-0.59658283
-0.71231713	-0.59658283
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.71231713	-0.59658283
-0.71231713	-0.59658283
-0.71231713	-0.59658283
-0.71231713	-0.59658283
0.13075013	-0.95926208
0.13075013	-0.95926208
-0.71231713	-0.59658283
-0.71231713	-0.59658283
-0.71231713	-0.59658283
-0.71231713	-0.59658283
-0.71231713	-0.59658283
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.82834147	-0.36519482
0.82834147	-0.36519482
0.82834147	-0.36519482
0.82834147	-0.36519482
0.82834147	-0.36519482
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.13075013	-0.95926208
0.82834147	-0.36519482
0.92168272	-0.00000000
0.92168272	-0.00000000
0.92168272	-0.00000000
0.92168272	-0.00000000
0.92168272	-0.00000000
0.82834147	-0.36519482
0.82834147	-0.36519482
0.82834147	-0.36519482
0.82834147	-0.36519482
0.82834147	-0.36519482
0.92168272	-0.00000000
0.92168272	-0.00000000
0.92168272	-0.00000000
0.82834147	0.36519482
0.82834147	0.36519482
0.82834147	0.36519482
0.82834147	0.36519482
0.82834147	0.36519482
0.92168272	-0.00000000
0.92168272	-0.00000000
0.92168272	-0.00000000
0.92168272	-0.00000000
0.82834147	0.36519482
0.82834147	0.36519482
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.82834147	0.36519482
0.82834147	0.36519482
0.82834147	0.36519482
0.82834147	0.36519482
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
0.13075013	0.95926208
-0.71231713	0.59658283
-0.71231713	0.59658283
-0.71231713	0.59658283
-0.71231713	0.59658283
-0.71231713	0.59658283
0.13075013	0.95926208
-0.71231713	0.59658283
-0.71231713	0.59658283
-0.71231713	0.59658283
-0.71231713	0.59658283
-0.71231713	0.59658283
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.92183898	-0.00000000
-0.71231713	0.59658283


==> Data/Petals/petals_laplacian_n128_t190.txt <==
x	y
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.71243522	-0.59619109
-0.71243522	-0.59619109
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.71243522	-0.59619109
-0.71243522	-0.59619109
-0.71243522	-0.59619109
-0.71243522	-0.59619109
0.13074157	-0.95925166
0.13074157	-0.95925166
-0.71243522	-0.59619109
-0.71243522	-0.59619109
-0.71243522	-0.59619109
-0.71243522	-0.59619109
-0.71243522	-0.59619109
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.82971088	-0.35891583
0.82971088	-0.35891583
0.82971088	-0.35891583
0.82971088	-0.35891583
0.82971088	-0.35891583
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.13074157	-0.95925166
0.82971088	-0.35891583
0.91891781	-0.00000000
0.91891781	-0.00000000
0.91891781	-0.00000000
0.91891781	-0.00000000
0.91891781	-0.00000000
0.82971088	-0.35891583
0.82971088	-0.35891583
0.82971088	-0.35891583
0.82971088	-0.35891583
0.82971088	-0.35891583
0.91891781	-0.00000000
0.91891781	-0.00000000
0.91891781	-0.00000000
0.82971088	0.35891583
0.82971088	0.35891583
0.82971088	0.35891583
0.82971088	0.35891583
0.82971088	0.35891583
0.91891781	-0.00000000
0.91891781	-0.00000000
0.91891781	-0.00000000
0.91891781	-0.00000000
0.82971088	0.35891583
0.82971088	0.35891583
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.82971088	0.35891583
0.82971088	0.35891583
0.82971088	0.35891583
0.82971088	0.35891583
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
0.13074157	0.95925166
-0.71243522	0.59619109
-0.71243522	0.59619109
-0.71243522	0.59619109
-0.71243522	0.59619109
-0.71243522	0.59619109
0.13074157	0.95925166
-0.71243522	0.59619109
-0.71243522	0.59619109
-0.71243522	0.59619109
-0.71243522	0.59619109
-0.71243522	0.59619109
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.92157535	-0.00000000
-0.71243522	0.59619109


==> Data/Petals/petals_laplacian_n128_t191.txt <==
x	y
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.71255407	-0.59579676
-0.71255407	-0.59579676
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.71255407	-0.59579676
-0.71255407	-0.59579676
-0.71255407	-0.59579676
-0.71255407	-0.59579676
0.13073273	-0.95924151
0.13073273	-0.95924151
-0.71255407	-0.59579676
-0.71255407	-0.59579676
-0.71255407	-0.59579676
-0.71255407	-0.59579676
-0.71255407	-0.59579676
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.83114732	-0.35212472
0.83114732	-0.35212472
0.83114732	-0.35212472
0.83114732	-0.35212472
0.83114732	-0.35212472
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.13073273	-0.95924151
0.83114732	-0.35212472
0.91601742	-0.00000000
0.91601742	-0.00000000
0.91601742	-0.00000000
0.91601742	-0.00000000
0.91601742	-0.00000000
0.83114732	-0.35212472
0.83114732	-0.35212472
0.83114732	-0.35212472
0.83114732	-0.35212472
0.83114732	-0.35212472
0.91601742	-0.00000000
0.91601742	-0.00000000
0.91601742	-0.00000000
0.83114732	0.35212472
0.83114732	0.35212472
0.83114732	0.35212472
0.83114732	0.35212472
0.83114732	0.35212472
0.91601742	-0.00000000
0.91601742	-0.00000000
0.91601742	-0.00000000
0.91601742	-0.00000000
0.83114732	0.35212472
0.83114732	0.35212472
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.83114732	0.35212472
0.83114732	0.35212472
0.83114732	0.35212472
0.83114732	0.35212472
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
0.13073273	0.95924151
-0.71255407	0.59579676
-0.71255407	0.59579676
-0.71255407	0.59579676
-0.71255407	0.59579676
-0.71255407	0.59579676
0.13073273	0.95924151
-0.71255407	0.59579676
-0.71255407	0.59579676
-0.71255407	0.59579676
-0.71255407	0.59579676
-0.71255407	0.59579676
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.92131034	-0.00000000
-0.71255407	0.59579676


==> Data/Petals/petals_laplacian_n128_t192.txt <==
x	y
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.71267369	-0.59539983
-0.71267369	-0.59539983
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.71267369	-0.59539983
-0.71267369	-0.59539983
-0.71267369	-0.59539983
-0.71267369	-0.59539983
0.13072361	-0.95923164
0.13072361	-0.95923164
-0.71267369	-0.59539983
-0.71267369	-0.59539983
-0.71267369	-0.59539983
-0.71267369	-0.59539983
-0.71267369	-0.59539983
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.83265639	-0.34474419
0.83265639	-0.34474419
0.83265639	-0.34474419
0.83265639	-0.34474419
0.83265639	-0.34474419
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.13072361	-0.95923164
0.83265639	-0.34474419
0.91296996	-0.00000000
0.91296996	-0.00000000
0.91296996	-0.00000000
0.91296996	-0.00000000
0.91296996	-0.00000000
0.83265639	-0.34474419
0.83265639	-0.34474419
0.83265639	-0.34474419
0.83265639	-0.34474419
0.83265639	-0.34474419
0.91296996	-0.00000000
0.91296996	-0.00000000
0.91296996	-0.00000000
0.83265639	0.34474419
0.83265639	0.34474419
0.83265639	0.34474419
0.83265639	0.34474419
0.83265639	0.34474419
0.91296996	-0.00000000
0.91296996	-0.00000000
0.91296996	-0.00000000
0.91296996	-0.00000000
0.83265639	0.34474419
0.83265639	0.34474419
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.83265639	0.34474419
0.83265639	0.34474419
0.83265639	0.34474419
0.83265639	0.34474419
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
0.13072361	0.95923164
-0.71267369	0.59539983
-0.71267369	0.59539983
-0.71267369	0.59539983
-0.71267369	0.59539983
-0.71267369	0.59539983
0.13072361	0.95923164
-0.71267369	0.59539983
-0.71267369	0.59539983
-0.71267369	0.59539983
-0.71267369	0.59539983
-0.71267369	0.59539983
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.92104392	-0.00000000
-0.71267369	0.59539983


==> Data/Petals/petals_laplacian_n128_t193.txt <==
x	y
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.71279408	-0.59500025
-0.71279408	-0.59500025
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.71279408	-0.59500025
-0.71279408	-0.59500025
-0.71279408	-0.59500025
-0.71279408	-0.59500025
0.13071421	-0.95922205
0.13071421	-0.95922205
-0.71279408	-0.59500025
-0.71279408	-0.59500025
-0.71279408	-0.59500025
-0.71279408	-0.59500025
-0.71279408	-0.59500025
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.83424411	-0.33667989
0.83424411	-0.33667989
0.83424411	-0.33667989
0.83424411	-0.33667989
0.83424411	-0.33667989
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.13071421	-0.95922205
0.83424411	-0.33667989
0.90976294	-0.00000000
0.90976294	-0.00000000
0.90976294	-0.00000000
0.90976294	-0.00000000
0.90976294	-0.00000000
0.83424411	-0.33667989
0.83424411	-0.33667989
0.83424411	-0.33667989
0.83424411	-0.33667989
0.83424411	-0.33667989
0.90976294	-0.00000000
0.90976294	-0.00000000
0.90976294	-0.00000000
0.83424411	0.33667989
0.83424411	0.33667989
0.83424411	0.33667989
0.83424411	0.33667989
0.83424411	0.33667989
0.90976294	-0.00000000
0.90976294	-0.00000000
0.90976294	-0.00000000
0.90976294	-0.00000000
0.83424411	0.33667989
0.83424411	0.33667989
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.83424411	0.33667989
0.83424411	0.33667989
0.83424411	0.33667989
0.83424411	0.33667989
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
0.13071421	0.95922205
-0.71279408	0.59500025
-0.71279408	0.59500025
-0.71279408	0.59500025
-0.71279408	0.59500025
-0.71279408	0.59500025
0.13071421	0.95922205
-0.71279408	0.59500025
-0.71279408	0.59500025
-0.71279408	0.59500025
-0.71279408	0.59500025
-0.71279408	0.59500025
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.92077609	-0.00000000
-0.71279408	0.59500025


==> Data/Petals/petals_laplacian_n128_t194.txt <==
x	y
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.71291527	-0.59459799
-0.71291527	-0.59459799
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.71291527	-0.59459799
-0.71291527	-0.59459799
-0.71291527	-0.59459799
-0.71291527	-0.59459799
0.13070452	-0.95921275
0.13070452	-0.95921275
-0.71291527	-0.59459799
-0.71291527	-0.59459799
-0.71291527	-0.59459799
-0.71291527	-0.59459799
-0.71291527	-0.59459799
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.83591678	-0.32781543
0.83591678	-0.32781543
0.83591678	-0.32781543
0.83591678	-0.32781543
0.83591678	-0.32781543
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.13070452	-0.95921275
0.83591678	-0.32781543
0.90638314	-0.00000000
0.90638314	-0.00000000
0.90638314	-0.00000000
0.90638314	-0.00000000
0.90638314	-0.00000000
0.83591678	-0.32781543
0.83591678	-0.32781543
0.83591678	-0.32781543
0.83591678	-0.32781543
0.83591678	-0.32781543
0.90638314	-0.00000000
0.90638314	-0.00000000
0.90638314	-0.00000000
0.83591678	0.32781543
0.83591678	0.32781543
0.83591678	0.32781543
0.83591678	0.32781543
0.83591678	0.32781543
0.90638314	-0.00000000
0.90638314	-0.00000000
0.90638314	-0.00000000
0.90638314	-0.00000000
0.83591678	0.32781543
0.83591678	0.32781543
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.83591678	0.32781543
0.83591678	0.32781543
0.83591678	0.32781543
0.83591678	0.32781543
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
0.13070452	0.95921275
-0.71291527	0.59459799
-0.71291527	0.59459799
-0.71291527	0.59459799
-0.71291527	0.59459799
-0.71291527	0.59459799
0.13070452	0.95921275
-0.71291527	0.59459799
-0.71291527	0.59459799
-0.71291527	0.59459799
-0.71291527	0.59459799
-0.71291527	0.59459799
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.92050683	-0.00000000
-0.71291527	0.59459799


==> Data/Petals/petals_laplacian_n128_t195.txt <==
x	y
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.71303725	-0.59419302
-0.71303725	-0.59419302
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.71303725	-0.59419302
-0.71303725	-0.59419302
-0.71303725	-0.59419302
-0.71303725	-0.59419302
0.13069455	-0.95920373
0.13069455	-0.95920373
-0.71303725	-0.59419302
-0.71303725	-0.59419302
-0.71303725	-0.59419302
-0.71303725	-0.59419302
-0.71303725	-0.59419302
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.83768080	-0.31800564
0.83768080	-0.31800564
0.83768080	-0.31800564
0.83768080	-0.31800564
0.83768080	-0.31800564
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.13069455	-0.95920373
0.83768080	-0.31800564
0.90281704	-0.00000000
0.90281704	-0.00000000
0.90281704	-0.00000000
0.90281704	-0.00000000
0.90281704	-0.00000000
0.83768080	-0.31800564
0.83768080	-0.31800564
0.83768080	-0.31800564
0.83768080	-0.31800564
0.83768080	-0.31800564
0.90281704	-0.00000000
0.90281704	-0.00000000
0.90281704	-0.00000000
0.83768080	0.31800564
0.83768080	0.31800564
0.83768080	0.31800564
0.83768080	0.31800564
0.83768080	0.31800564
0.90281704	-0.00000000
0.90281704	-0.00000000
0.90281704	-0.00000000
0.90281704	-0.00000000
0.83768080	0.31800564
0.83768080	0.31800564
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.83768080	0.31800564
0.83768080	0.31800564
0.83768080	0.31800564
0.83768080	0.31800564
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
0.13069455	0.95920373
-0.71303725	0.59419302
-0.71303725	0.59419302
-0.71303725	0.59419302
-0.71303725	0.59419302
-0.71303725	0.59419302
0.13069455	0.95920373
-0.71303725	0.59419302
-0.71303725	0.59419302
-0.71303725	0.59419302
-0.71303725	0.59419302
-0.71303725	0.59419302
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.92023611	-0.00000000
-0.71303725	0.59419302


==> Data/Petals/petals_laplacian_n128_t196.txt <==
x	y
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.71316003	-0.59378531
-0.71316003	-0.59378531
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.71316003	-0.59378531
-0.71316003	-0.59378531
-0.71316003	-0.59378531
-0.71316003	-0.59378531
0.13068430	-0.95919500
0.13068430	-0.95919500
-0.71316003	-0.59378531
-0.71316003	-0.59378531
-0.71316003	-0.59378531
-0.71316003	-0.59378531
-0.71316003	-0.59378531
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.83954218	-0.30706744
0.83954218	-0.30706744
0.83954218	-0.30706744
0.83954218	-0.30706744
0.83954218	-0.30706744
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.13068430	-0.95919500
0.83954218	-0.30706744
0.89905175	-0.00000000
0.89905175	-0.00000000
0.89905175	-0.00000000
0.89905175	-0.00000000
0.89905175	-0.00000000
0.83954218	-0.30706744
0.83954218	-0.30706744
0.83954218	-0.30706744
0.83954218	-0.30706744
0.83954218	-0.30706744
0.89905175	-0.00000000
0.89905175	-0.00000000
0.89905175	-0.00000000
0.83954218	0.30706744
0.83954218	0.30706744
0.83954218	0.30706744
0.83954218	0.30706744
0.83954218	0.30706744
0.89905175	-0.00000000
0.89905175	-0.00000000
0.89905175	-0.00000000
0.89905175	-0.00000000
0.83954218	0.30706744
0.83954218	0.30706744
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.83954218	0.30706744
0.83954218	0.30706744
0.83954218	0.30706744
0.83954218	0.30706744
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
0.13068430	0.95919500
-0.71316003	0.59378531
-0.71316003	0.59378531
-0.71316003	0.59378531
-0.71316003	0.59378531
-0.71316003	0.59378531
0.13068430	0.95919500
-0.71316003	0.59378531
-0.71316003	0.59378531
-0.71316003	0.59378531
-0.71316003	0.59378531
-0.71316003	0.59378531
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.91996393	-0.00000000
-0.71316003	0.59378531


==> Data/Petals/petals_laplacian_n128_t197.txt <==
x	y
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.71328363	-0.59337481
-0.71328363	-0.59337481
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.71328363	-0.59337481
-0.71328363	-0.59337481
-0.71328363	-0.59337481
-0.71328363	-0.59337481
0.13067377	-0.95918657
0.13067377	-0.95918657
-0.71328363	-0.59337481
-0.71328363	-0.59337481
-0.71328363	-0.59337481
-0.71328363	-0.59337481
-0.71328363	-0.59337481
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.84150574	-0.29476714
0.84150574	-0.29476714
0.84150574	-0.29476714
0.84150574	-0.29476714
0.84150574	-0.29476714
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.13067377	-0.95918657
0.84150574	-0.29476714
0.89507665	-0.00000000
0.89507665	-0.00000000
0.89507665	-0.00000000
0.89507665	-0.00000000
0.89507665	-0.00000000
0.84150574	-0.29476714
0.84150574	-0.29476714
0.84150574	-0.29476714
0.84150574	-0.29476714
0.84150574	-0.29476714
0.89507665	-0.00000000
0.89507665	-0.00000000
0.89507665	-0.00000000
0.84150574	0.29476714
0.84150574	0.29476714
0.84150574	0.29476714
0.84150574	0.29476714
0.84150574	0.29476714
0.89507665	-0.00000000
0.89507665	-0.00000000
0.89507665	-0.00000000
0.89507665	-0.00000000
0.84150574	0.29476714
0.84150574	0.29476714
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.84150574	0.29476714
0.84150574	0.29476714
0.84150574	0.29476714
0.84150574	0.29476714
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
0.13067377	0.95918657
-0.71328363	0.59337481
-0.71328363	0.59337481
-0.71328363	0.59337481
-0.71328363	0.59337481
-0.71328363	0.59337481
0.13067377	0.95918657
-0.71328363	0.59337481
-0.71328363	0.59337481
-0.71328363	0.59337481
-0.71328363	0.59337481
-0.71328363	0.59337481
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.91969027	-0.00000000
-0.71328363	0.59337481


==> Data/Petals/petals_laplacian_n128_t198.txt <==
x	y
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.71340805	-0.59296150
-0.71340805	-0.59296150
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.71340805	-0.59296150
-0.71340805	-0.59296150
-0.71340805	-0.59296150
-0.71340805	-0.59296150
0.13066297	-0.95917843
0.13066297	-0.95917843
-0.71340805	-0.59296150
-0.71340805	-0.59296150
-0.71340805	-0.59296150
-0.71340805	-0.59296150
-0.71340805	-0.59296150
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.84357358	-0.28080306
0.84357358	-0.28080306
0.84357358	-0.28080306
0.84357358	-0.28080306
0.84357358	-0.28080306
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.13066297	-0.95917843
0.84357358	-0.28080306
0.89088651	-0.00000000
0.89088651	-0.00000000
0.89088651	-0.00000000
0.89088651	-0.00000000
0.89088651	-0.00000000
0.84357358	-0.28080306
0.84357358	-0.28080306
0.84357358	-0.28080306
0.84357358	-0.28080306
0.84357358	-0.28080306
0.89088651	-0.00000000
0.89088651	-0.00000000
0.89088651	-0.00000000
0.84357358	0.28080306
0.84357358	0.28080306
0.84357358	0.28080306
0.84357358	0.28080306
0.84357358	0.28080306
0.89088651	-0.00000000
0.89088651	-0.00000000
0.89088651	-0.00000000
0.89088651	-0.00000000
0.84357358	0.28080306
0.84357358	0.28080306
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.84357358	0.28080306
0.84357358	0.28080306
0.84357358	0.28080306
0.84357358	0.28080306
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
0.13066297	0.95917843
-0.71340805	0.59296150
-0.71340805	0.59296150
-0.71340805	0.59296150
-0.71340805	0.59296150
-0.71340805	0.59296150
0.13066297	0.95917843
-0.71340805	0.59296150
-0.71340805	0.59296150
-0.71340805	0.59296150
-0.71340805	0.59296150
-0.71340805	0.59296150
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.91941512	-0.00000000
-0.71340805	0.59296150


==> Data/Petals/petals_laplacian_n128_t199.txt <==
x	y
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.71353329	-0.59254533
-0.71353329	-0.59254533
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.71353329	-0.59254533
-0.71353329	-0.59254533
-0.71353329	-0.59254533
-0.71353329	-0.59254533
0.13065189	-0.95917058
0.13065189	-0.95917058
-0.71353329	-0.59254533
-0.71353329	-0.59254533
-0.71353329	-0.59254533
-0.71353329	-0.59254533
-0.71353329	-0.59254533
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.84574248	-0.26478173
0.84574248	-0.26478173
0.84574248	-0.26478173
0.84574248	-0.26478173
0.84574248	-0.26478173
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.13065189	-0.95917058
0.84574248	-0.26478173
0.88648692	-0.00000000
0.88648692	-0.00000000
0.88648692	-0.00000000
0.88648692	-0.00000000
0.88648692	-0.00000000
0.84574248	-0.26478173
0.84574248	-0.26478173
0.84574248	-0.26478173
0.84574248	-0.26478173
0.84574248	-0.26478173
0.88648692	-0.00000000
0.88648692	-0.00000000
0.88648692	-0.00000000
0.84574248	0.26478173
0.84574248	0.26478173
0.84574248	0.26478173
0.84574248	0.26478173
0.84574248	0.26478173
0.88648692	-0.00000000
0.88648692	-0.00000000
0.88648692	-0.00000000
0.88648692	-0.00000000
0.84574248	0.26478173
0.84574248	0.26478173
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.84574248	0.26478173
0.84574248	0.26478173
0.84574248	0.26478173
0.84574248	0.26478173
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
0.13065189	0.95917058
-0.71353329	0.59254533
-0.71353329	0.59254533
-0.71353329	0.59254533
-0.71353329	0.59254533
-0.71353329	0.59254533
0.13065189	0.95917058
-0.71353329	0.59254533
-0.71353329	0.59254533
-0.71353329	0.59254533
-0.71353329	0.59254533
-0.71353329	0.59254533
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.91913844	-0.00000000
-0.71353329	0.59254533


==> Data/Petals/petals_laplacian_n128_t200.txt <==
x	y
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.71365937	-0.59212627
-0.71365937	-0.59212627
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.71365937	-0.59212627
-0.71365937	-0.59212627
-0.71365937	-0.59212627
-0.71365937	-0.59212627
0.13064055	-0.95916303
0.13064055	-0.95916303
-0.71365937	-0.59212627
-0.71365937	-0.59212627
-0.71365937	-0.59212627
-0.71365937	-0.59212627
-0.71365937	-0.59212627
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.84799931	-0.24618667
0.84799931	-0.24618667
0.84799931	-0.24618667
0.84799931	-0.24618667
0.84799931	-0.24618667
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.13064055	-0.95916303
0.84799931	-0.24618667
0.88190411	-0.00000000
0.88190411	-0.00000000
0.88190411	-0.00000000
0.88190411	-0.00000000
0.88190411	-0.00000000
0.84799931	-0.24618667
0.84799931	-0.24618667
0.84799931	-0.24618667
0.84799931	-0.24618667
0.84799931	-0.24618667
0.88190411	-0.00000000
0.88190411	-0.00000000
0.88190411	-0.00000000
0.84799931	0.24618667
0.84799931	0.24618667
0.84799931	0.24618667
0.84799931	0.24618667
0.84799931	0.24618667
0.88190411	-0.00000000
0.88190411	-0.00000000
0.88190411	-0.00000000
0.88190411	-0.00000000
0.84799931	0.24618667
0.84799931	0.24618667
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.84799931	0.24618667
0.84799931	0.24618667
0.84799931	0.24618667
0.84799931	0.24618667
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
0.13064055	0.95916303
-0.71365937	0.59212627
-0.71365937	0.59212627
-0.71365937	0.59212627
-0.71365937	0.59212627
-0.71365937	0.59212627
0.13064055	0.95916303
-0.71365937	0.59212627
-0.71365937	0.59212627
-0.71365937	0.59212627
-0.71365937	0.59212627
-0.71365937	0.59212627
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.91886023	-0.00000000
-0.71365937	0.59212627


==> Data/Petals/petals_laplacian_n128_t201.txt <==
x	y
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.71378630	-0.59170428
-0.71378630	-0.59170428
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.71378630	-0.59170428
-0.71378630	-0.59170428
-0.71378630	-0.59170428
-0.71378630	-0.59170428
0.13062896	-0.95915577
0.13062896	-0.95915577
-0.71378630	-0.59170428
-0.71378630	-0.59170428
-0.71378630	-0.59170428
-0.71378630	-0.59170428
-0.71378630	-0.59170428
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.85031336	-0.22434135
0.85031336	-0.22434135
0.85031336	-0.22434135
0.85031336	-0.22434135
0.85031336	-0.22434135
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.13062896	-0.95915577
0.85031336	-0.22434135
0.87720153	-0.00000000
0.87720153	-0.00000000
0.87720153	-0.00000000
0.87720153	-0.00000000
0.87720153	-0.00000000
0.85031336	-0.22434135
0.85031336	-0.22434135
0.85031336	-0.22434135
0.85031336	-0.22434135
0.85031336	-0.22434135
0.87720153	-0.00000000
0.87720153	-0.00000000
0.87720153	-0.00000000
0.85031336	0.22434135
0.85031336	0.22434135
0.85031336	0.22434135
0.85031336	0.22434135
0.85031336	0.22434135
0.87720153	-0.00000000
0.87720153	-0.00000000
0.87720153	-0.00000000
0.87720153	-0.00000000
0.85031336	0.22434135
0.85031336	0.22434135
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.85031336	0.22434135
0.85031336	0.22434135
0.85031336	0.22434135
0.85031336	0.22434135
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
0.13062896	0.95915577
-0.71378630	0.59170428
-0.71378630	0.59170428
-0.71378630	0.59170428
-0.71378630	0.59170428
-0.71378630	0.59170428
0.13062896	0.95915577
-0.71378630	0.59170428
-0.71378630	0.59170428
-0.71378630	0.59170428
-0.71378630	0.59170428
-0.71378630	0.59170428
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.91858047	-0.00000000
-0.71378630	0.59170428


==> Data/Petals/petals_laplacian_n128_t202.txt <==
x	y
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.71391409	-0.59127932
-0.71391409	-0.59127932
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.71391409	-0.59127932
-0.71391409	-0.59127932
-0.71391409	-0.59127932
-0.71391409	-0.59127932
0.13061714	-0.95914879
0.13061714	-0.95914879
-0.71391409	-0.59127932
-0.71391409	-0.59127932
-0.71391409	-0.59127932
-0.71391409	-0.59127932
-0.71391409	-0.59127932
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.85262422	-0.19837908
0.85262422	-0.19837908
0.85262422	-0.19837908
0.85262422	-0.19837908
0.85262422	-0.19837908
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.13061714	-0.95914879
0.85262422	-0.19837908
0.87250655	-0.00000000
0.87250655	-0.00000000
0.87250655	-0.00000000
0.87250655	-0.00000000
0.87250655	-0.00000000
0.85262422	-0.19837908
0.85262422	-0.19837908
0.85262422	-0.19837908
0.85262422	-0.19837908
0.85262422	-0.19837908
0.87250655	-0.00000000
0.87250655	-0.00000000
0.87250655	-0.00000000
0.85262422	0.19837908
0.85262422	0.19837908
0.85262422	0.19837908
0.85262422	0.19837908
0.85262422	0.19837908
0.87250655	-0.00000000
0.87250655	-0.00000000
0.87250655	-0.00000000
0.87250655	-0.00000000
0.85262422	0.19837908
0.85262422	0.19837908
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.85262422	0.19837908
0.85262422	0.19837908
0.85262422	0.19837908
0.85262422	0.19837908
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
0.13061714	0.95914879
-0.71391409	0.59127932
-0.71391409	0.59127932
-0.71391409	0.59127932
-0.71391409	0.59127932
-0.71391409	0.59127932
0.13061714	0.95914879
-0.71391409	0.59127932
-0.71391409	0.59127932
-0.71391409	0.59127932
-0.71391409	0.59127932
-0.71391409	0.59127932
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.91829914	-0.00000000
-0.71391409	0.59127932


==> Data/Petals/petals_laplacian_n128_t203.txt <==
x	y
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.71404274	-0.59085136
-0.71404274	-0.59085136
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.71404274	-0.59085136
-0.71404274	-0.59085136
-0.71404274	-0.59085136
-0.71404274	-0.59085136
0.13060510	-0.95914209
0.13060510	-0.95914209
-0.71404274	-0.59085136
-0.71404274	-0.59085136
-0.71404274	-0.59085136
-0.71404274	-0.59085136
-0.71404274	-0.59085136
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.85482526	-0.16727136
0.85482526	-0.16727136
0.85482526	-0.16727136
0.85482526	-0.16727136
0.85482526	-0.16727136
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.13060510	-0.95914209
0.85482526	-0.16727136
0.86804713	-0.00000000
0.86804713	-0.00000000
0.86804713	-0.00000000
0.86804713	-0.00000000
0.86804713	-0.00000000
0.85482526	-0.16727136
0.85482526	-0.16727136
0.85482526	-0.16727136
0.85482526	-0.16727136
0.85482526	-0.16727136
0.86804713	-0.00000000
0.86804713	-0.00000000
0.86804713	-0.00000000
0.85482526	0.16727136
0.85482526	0.16727136
0.85482526	0.16727136
0.85482526	0.16727136
0.85482526	0.16727136
0.86804713	-0.00000000
0.86804713	-0.00000000
0.86804713	-0.00000000
0.86804713	-0.00000000
0.85482526	0.16727136
0.85482526	0.16727136
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.85482526	0.16727136
0.85482526	0.16727136
0.85482526	0.16727136
0.85482526	0.16727136
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
0.13060510	0.95914209
-0.71404274	0.59085136
-0.71404274	0.59085136
-0.71404274	0.59085136
-0.71404274	0.59085136
-0.71404274	0.59085136
0.13060510	0.95914209
-0.71404274	0.59085136
-0.71404274	0.59085136
-0.71404274	0.59085136
-0.71404274	0.59085136
-0.71404274	0.59085136
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.91801622	-0.00000000
-0.71404274	0.59085136


==> Data/Petals/petals_laplacian_n128_t204.txt <==
x	y
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.71417226	-0.59042035
-0.71417226	-0.59042035
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.71417226	-0.59042035
-0.71417226	-0.59042035
-0.71417226	-0.59042035
-0.71417226	-0.59042035
0.13059289	-0.95913564
0.13059289	-0.95913564
-0.71417226	-0.59042035
-0.71417226	-0.59042035
-0.71417226	-0.59042035
-0.71417226	-0.59042035
-0.71417226	-0.59042035
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.85674983	-0.13009487
0.85674983	-0.13009487
0.85674983	-0.13009487
0.85674983	-0.13009487
0.85674983	-0.13009487
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.13059289	-0.95913564
0.85674983	-0.13009487
0.86418043	-0.00000000
0.86418043	-0.00000000
0.86418043	-0.00000000
0.86418043	-0.00000000
0.86418043	-0.00000000
0.85674983	-0.13009487
0.85674983	-0.13009487
0.85674983	-0.13009487
0.85674983	-0.13009487
0.85674983	-0.13009487
0.86418043	-0.00000000
0.86418043	-0.00000000
0.86418043	-0.00000000
0.85674983	0.13009487
0.85674983	0.13009487
0.85674983	0.13009487
0.85674983	0.13009487
0.85674983	0.13009487
0.86418043	-0.00000000
0.86418043	-0.00000000
0.86418043	-0.00000000
0.86418043	-0.00000000
0.85674983	0.13009487
0.85674983	0.13009487
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.85674983	0.13009487
0.85674983	0.13009487
0.85674983	0.13009487
0.85674983	0.13009487
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
0.13059289	0.95913564
-0.71417226	0.59042035
-0.71417226	0.59042035
-0.71417226	0.59042035
-0.71417226	0.59042035
-0.71417226	0.59042035
0.13059289	0.95913564
-0.71417226	0.59042035
-0.71417226	0.59042035
-0.71417226	0.59042035
-0.71417226	0.59042035
-0.71417226	0.59042035
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.91773169	-0.00000000
-0.71417226	0.59042035


==> Data/Petals/petals_laplacian_n128_t205.txt <==
x	y
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.71430266	-0.58998625
-0.71430266	-0.58998625
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.71430266	-0.58998625
-0.71430266	-0.58998625
-0.71430266	-0.58998625
-0.71430266	-0.58998625
0.13058052	-0.95912942
0.13058052	-0.95912942
-0.71430266	-0.58998625
-0.71430266	-0.58998625
-0.71430266	-0.58998625
-0.71430266	-0.58998625
-0.71430266	-0.58998625
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.85818750	-0.08711950
0.85818750	-0.08711950
0.85818750	-0.08711950
0.85818750	-0.08711950
0.85818750	-0.08711950
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.13058052	-0.95912942
0.85818750	-0.08711950
0.86134508	-0.00000000
0.86134508	-0.00000000
0.86134508	-0.00000000
0.86134508	-0.00000000
0.86134508	-0.00000000
0.85818750	-0.08711950
0.85818750	-0.08711950
0.85818750	-0.08711950
0.85818750	-0.08711950
0.85818750	-0.08711950
0.86134508	-0.00000000
0.86134508	-0.00000000
0.86134508	-0.00000000
0.85818750	0.08711950
0.85818750	0.08711950
0.85818750	0.08711950
0.85818750	0.08711950
0.85818750	0.08711950
0.86134508	-0.00000000
0.86134508	-0.00000000
0.86134508	-0.00000000
0.86134508	-0.00000000
0.85818750	0.08711950
0.85818750	0.08711950
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.85818750	0.08711950
0.85818750	0.08711950
0.85818750	0.08711950
0.85818750	0.08711950
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
0.13058052	0.95912942
-0.71430266	0.58998625
-0.71430266	0.58998625
-0.71430266	0.58998625
-0.71430266	0.58998625
-0.71430266	0.58998625
0.13058052	0.95912942
-0.71430266	0.58998625
-0.71430266	0.58998625
-0.71430266	0.58998625
-0.71430266	0.58998625
-0.71430266	0.58998625
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.91744554	-0.00000000
-0.71430266	0.58998625


==> Data/Petals/petals_laplacian_n128_t206.txt <==
x	y
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.71443395	-0.58954902
-0.71443395	-0.58954902
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.71443395	-0.58954902
-0.71443395	-0.58954902
-0.71443395	-0.58954902
-0.71443395	-0.58954902
0.13056806	-0.95912340
0.13056806	-0.95912340
-0.71443395	-0.58954902
-0.71443395	-0.58954902
-0.71443395	-0.58954902
-0.71443395	-0.58954902
-0.71443395	-0.58954902
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.85898720	-0.04306237
0.85898720	-0.04306237
0.85898720	-0.04306237
0.85898720	-0.04306237
0.85898720	-0.04306237
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.13056806	-0.95912340
0.85898720	-0.04306237
0.85981496	-0.00000000
0.85981496	-0.00000000
0.85981496	-0.00000000
0.85981496	-0.00000000
0.85981496	-0.00000000
0.85898720	-0.04306237
0.85898720	-0.04306237
0.85898720	-0.04306237
0.85898720	-0.04306237
0.85898720	-0.04306237
0.85981496	-0.00000000
0.85981496	-0.00000000
0.85981496	-0.00000000
0.85898720	0.04306237
0.85898720	0.04306237
0.85898720	0.04306237
0.85898720	0.04306237
0.85898720	0.04306237
0.85981496	-0.00000000
0.85981496	-0.00000000
0.85981496	-0.00000000
0.85981496	-0.00000000
0.85898720	0.04306237
0.85898720	0.04306237
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.85898720	0.04306237
0.85898720	0.04306237
0.85898720	0.04306237
0.85898720	0.04306237
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
0.13056806	0.95912340
-0.71443395	0.58954902
-0.71443395	0.58954902
-0.71443395	0.58954902
-0.71443395	0.58954902
-0.71443395	0.58954902
0.13056806	0.95912340
-0.71443395	0.58954902
-0.71443395	0.58954902
-0.71443395	0.58954902
-0.71443395	0.58954902
-0.71443395	0.58954902
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.91715775	-0.00000000
-0.71443395	0.58954902


==> Data/Petals/petals_laplacian_n128_t207.txt <==
x	y
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.71456614	-0.58910861
-0.71456614	-0.58910861
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.71456614	-0.58910861
-0.71456614	-0.58910861
-0.71456614	-0.58910861
-0.71456614	-0.58910861
0.13055556	-0.95911752
0.13055556	-0.95911752
-0.71456614	-0.58910861
-0.71456614	-0.58910861
-0.71456614	-0.58910861
-0.71456614	-0.58910861
-0.71456614	-0.58910861
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.85924421	-0.01111242
0.85924421	-0.01111242
0.85924421	-0.01111242
0.85924421	-0.01111242
0.85924421	-0.01111242
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.13055556	-0.95911752
0.85924421	-0.01111242
0.85933683	-0.00000000
0.85933683	-0.00000000
0.85933683	-0.00000000
0.85933683	-0.00000000
0.85933683	-0.00000000
0.85924421	-0.01111242
0.85924421	-0.01111242
0.85924421	-0.01111242
0.85924421	-0.01111242
0.85924421	-0.01111242
0.85933683	-0.00000000
0.85933683	-0.00000000
0.85933683	-0.00000000
0.85924421	0.01111242
0.85924421	0.01111242
0.85924421	0.01111242
0.85924421	0.01111242
0.85924421	0.01111242
0.85933683	-0.00000000
0.85933683	-0.00000000
0.85933683	-0.00000000
0.85933683	-0.00000000
0.85924421	0.01111242
0.85924421	0.01111242
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.85924421	0.01111242
0.85924421	0.01111242
0.85924421	0.01111242
0.85924421	0.01111242
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
0.13055556	0.95911752
-0.71456614	0.58910861
-0.71456614	0.58910861
-0.71456614	0.58910861
-0.71456614	0.58910861
-0.71456614	0.58910861
0.13055556	0.95911752
-0.71456614	0.58910861
-0.71456614	0.58910861
-0.71456614	0.58910861
-0.71456614	0.58910861
-0.71456614	0.58910861
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.91686831	-0.00000000
-0.71456614	0.58910861


==> Data/Petals/petals_laplacian_n128_t208.txt <==
x	y
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.71469923	-0.58866499
-0.71469923	-0.58866499
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.71469923	-0.58866499
-0.71469923	-0.58866499
-0.71469923	-0.58866499
-0.71469923	-0.58866499
0.13054307	-0.95911172
0.13054307	-0.95911172
-0.71469923	-0.58866499
-0.71469923	-0.58866499
-0.71469923	-0.58866499
-0.71469923	-0.58866499
-0.71469923	-0.58866499
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.85927562	-0.00073813
0.85927562	-0.00073813
0.85927562	-0.00073813
0.85927562	-0.00073813
0.85927562	-0.00073813
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.13054307	-0.95911172
0.85927562	-0.00073813
0.85927793	0.00000000
0.85927793	0.00000000
0.85927793	0.00000000
0.85927793	0.00000000
0.85927793	0.00000000
0.85927562	-0.00073813
0.85927562	-0.00073813
0.85927562	-0.00073813
0.85927562	-0.00073813
0.85927562	-0.00073813
0.85927793	0.00000000
0.85927793	0.00000000
0.85927793	0.00000000
0.85927562	0.00073813
0.85927562	0.00073813
0.85927562	0.00073813
0.85927562	0.00073813
0.85927562	0.00073813
0.85927793	0.00000000
0.85927793	0.00000000
0.85927793	0.00000000
0.85927793	0.00000000
0.85927562	0.00073813
0.85927562	0.00073813
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.85927562	0.00073813
0.85927562	0.00073813
0.85927562	0.00073813
0.85927562	0.00073813
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
0.13054307	0.95911172
-0.71469923	0.58866499
-0.71469923	0.58866499
-0.71469923	0.58866499
-0.71469923	0.58866499
-0.71469923	0.58866499
0.13054307	0.95911172
-0.71469923	0.58866499
-0.71469923	0.58866499
-0.71469923	0.58866499
-0.71469923	0.58866499
-0.71469923	0.58866499
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.91657719	-0.00000000
-0.71469923	0.58866499


==> Data/Petals/petals_laplacian_n128_t209.txt <==
x	y
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.71483324	-0.58821810
-0.71483324	-0.58821810
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.71483324	-0.58821810
-0.71483324	-0.58821810
-0.71483324	-0.58821810
-0.71483324	-0.58821810
0.13053063	-0.95910596
0.13053063	-0.95910596
-0.71483324	-0.58821810
-0.71483324	-0.58821810
-0.71483324	-0.58821810
-0.71483324	-0.58821810
-0.71483324	-0.58821810
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.85927598	-0.00000323
0.85927598	-0.00000323
0.85927598	-0.00000323
0.85927598	-0.00000323
0.85927598	-0.00000323
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.13053063	-0.95910596
0.85927598	-0.00000323
0.85927598	0.00000000
0.85927598	0.00000000
0.85927598	0.00000000
0.85927598	0.00000000
0.85927598	0.00000000
0.85927598	-0.00000323
0.85927598	-0.00000323
0.85927598	-0.00000323
0.85927598	-0.00000323
0.85927598	-0.00000323
0.85927598	0.00000000
0.85927598	0.00000000
0.85927598	0.00000000
0.85927598	0.00000323
0.85927598	0.00000323
0.85927598	0.00000323
0.85927598	0.00000323
0.85927598	0.00000323
0.85927598	0.00000000
0.85927598	0.00000000
0.85927598	0.00000000
0.85927598	0.00000000
0.85927598	0.00000323
0.85927598	0.00000323
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.85927598	0.00000323
0.85927598	0.00000323
0.85927598	0.00000323
0.85927598	0.00000323
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
0.13053063	0.95910596
-0.71483324	0.58821810
-0.71483324	0.58821810
-0.71483324	0.58821810
-0.71483324	0.58821810
-0.71483324	0.58821810
0.13053063	0.95910596
-0.71483324	0.58821810
-0.71483324	0.58821810
-0.71483324	0.58821810
-0.71483324	0.58821810
-0.71483324	0.58821810
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.91628438	-0.00000000
-0.71483324	0.58821810


==> Data/Petals/petals_laplacian_n128_t210.txt <==
x	y
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.71496818	-0.58776791
-0.71496818	-0.58776791
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.71496818	-0.58776791
-0.71496818	-0.58776791
-0.71496818	-0.58776791
-0.71496818	-0.58776791
0.13051826	-0.95910022
0.13051826	-0.95910022
-0.71496818	-0.58776791
-0.71496818	-0.58776791
-0.71496818	-0.58776791
-0.71496818	-0.58776791
-0.71496818	-0.58776791
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.85927553	-0.00000000
0.85927553	-0.00000000
0.85927553	-0.00000000
0.85927553	-0.00000000
0.85927553	-0.00000000
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.13051826	-0.95910022
0.85927553	-0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	-0.00000000
0.85927553	-0.00000000
0.85927553	-0.00000000
0.85927553	-0.00000000
0.85927553	-0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.85927553	0.00000000
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
0.13051826	0.95910022
-0.71496818	0.58776791
-0.71496818	0.58776791
-0.71496818	0.58776791
-0.71496818	0.58776791
-0.71496818	0.58776791
0.13051826	0.95910022
-0.71496818	0.58776791
-0.71496818	0.58776791
-0.71496818	0.58776791
-0.71496818	0.58776791
-0.71496818	0.58776791
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.91598985	-0.00000000
-0.71496818	0.58776791


==> Data/Petals/petals_laplacian_n128_t211.txt <==
x	y
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.71510405	-0.58731436
-0.71510405	-0.58731436
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.71510405	-0.58731436
-0.71510405	-0.58731436
-0.71510405	-0.58731436
-0.71510405	-0.58731436
0.13050594	-0.95909451
0.13050594	-0.95909451
-0.71510405	-0.58731436
-0.71510405	-0.58731436
-0.71510405	-0.58731436
-0.71510405	-0.58731436
-0.71510405	-0.58731436
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.13050594	-0.95909451
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.85927507	0.00000000
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
0.13050594	0.95909451
-0.71510405	0.58731436
-0.71510405	0.58731436
-0.71510405	0.58731436
-0.71510405	0.58731436
-0.71510405	0.58731436
0.13050594	0.95909451
-0.71510405	0.58731436
-0.71510405	0.58731436
-0.71510405	0.58731436
-0.71510405	0.58731436
-0.71510405	0.58731436
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.91569358	-0.00000000
-0.71510405	0.58731436


==> Data/Petals/petals_laplacian_n128_t212.txt <==
x	y
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.71524087	-0.58685742
-0.71524087	-0.58685742
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.71524087	-0.58685742
-0.71524087	-0.58685742
-0.71524087	-0.58685742
-0.71524087	-0.58685742
0.13049369	-0.95908882
0.13049369	-0.95908882
-0.71524087	-0.58685742
-0.71524087	-0.58685742
-0.71524087	-0.58685742
-0.71524087	-0.58685742
-0.71524087	-0.58685742
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.13049369	-0.95908882
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.85927461	0.00000000
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
0.13049369	0.95908882
-0.71524087	0.58685742
-0.71524087	0.58685742
-0.71524087	0.58685742
-0.71524087	0.58685742
-0.71524087	0.58685742
0.13049369	0.95908882
-0.71524087	0.58685742
-0.71524087	0.58685742
-0.71524087	0.58685742
-0.71524087	0.58685742
-0.71524087	0.58685742
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.91539555	-0.00000000
-0.71524087	0.58685742


==> Data/Petals/petals_laplacian_n128_t213.txt <==
x	y
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.71537865	-0.58639702
-0.71537865	-0.58639702
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.71537865	-0.58639702
-0.71537865	-0.58639702
-0.71537865	-0.58639702
-0.71537865	-0.58639702
0.13048151	-0.95908315
0.13048151	-0.95908315
-0.71537865	-0.58639702
-0.71537865	-0.58639702
-0.71537865	-0.58639702
-0.71537865	-0.58639702
-0.71537865	-0.58639702
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.13048151	-0.95908315
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.85927415	0.00000000
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
0.13048151	0.95908315
-0.71537865	0.58639702
-0.71537865	0.58639702
-0.71537865	0.58639702
-0.71537865	0.58639702
-0.71537865	0.58639702
0.13048151	0.95908315
-0.71537865	0.58639702
-0.71537865	0.58639702
-0.71537865	0.58639702
-0.71537865	0.58639702
-0.71537865	0.58639702
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.91509573	-0.00000000
-0.71537865	0.58639702


==> Data/Petals/petals_laplacian_n128_t214.txt <==
x	y
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.71551740	-0.58593312
-0.71551740	-0.58593312
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.71551740	-0.58593312
-0.71551740	-0.58593312
-0.71551740	-0.58593312
-0.71551740	-0.58593312
0.13046938	-0.95907750
0.13046938	-0.95907750
-0.71551740	-0.58593312
-0.71551740	-0.58593312
-0.71551740	-0.58593312
-0.71551740	-0.58593312
-0.71551740	-0.58593312
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.13046938	-0.95907750
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.85927370	0.00000000
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
0.13046938	0.95907750
-0.71551740	0.58593312
-0.71551740	0.58593312
-0.71551740	0.58593312
-0.71551740	0.58593312
-0.71551740	0.58593312
0.13046938	0.95907750
-0.71551740	0.58593312
-0.71551740	0.58593312
-0.71551740	0.58593312
-0.71551740	0.58593312
-0.71551740	0.58593312
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.91479411	-0.00000000
-0.71551740	0.58593312


==> Data/Petals/petals_laplacian_n128_t215.txt <==
x	y
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.71565714	-0.58546568
-0.71565714	-0.58546568
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.71565714	-0.58546568
-0.71565714	-0.58546568
-0.71565714	-0.58546568
-0.71565714	-0.58546568
0.13045732	-0.95907187
0.13045732	-0.95907187
-0.71565714	-0.58546568
-0.71565714	-0.58546568
-0.71565714	-0.58546568
-0.71565714	-0.58546568
-0.71565714	-0.58546568
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.13045732	-0.95907187
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.85927324	0.00000000
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
0.13045732	0.95907187
-0.71565714	0.58546568
-0.71565714	0.58546568
-0.71565714	0.58546568
-0.71565714	0.58546568
-0.71565714	0.58546568
0.13045732	0.95907187
-0.71565714	0.58546568
-0.71565714	0.58546568
-0.71565714	0.58546568
-0.71565714	0.58546568
-0.71565714	0.58546568
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.91449067	-0.00000000
-0.71565714	0.58546568


==> Data/Petals/petals_laplacian_n128_t216.txt <==
x	y
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.71579786	-0.58499463
-0.71579786	-0.58499463
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.71579786	-0.58499463
-0.71579786	-0.58499463
-0.71579786	-0.58499463
-0.71579786	-0.58499463
0.13044533	-0.95906627
0.13044533	-0.95906627
-0.71579786	-0.58499463
-0.71579786	-0.58499463
-0.71579786	-0.58499463
-0.71579786	-0.58499463
-0.71579786	-0.58499463
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.13044533	-0.95906627
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.85927278	0.00000000
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
0.13044533	0.95906627
-0.71579786	0.58499463
-0.71579786	0.58499463
-0.71579786	0.58499463
-0.71579786	0.58499463
-0.71579786	0.58499463
0.13044533	0.95906627
-0.71579786	0.58499463
-0.71579786	0.58499463
-0.71579786	0.58499463
-0.71579786	0.58499463
-0.71579786	0.58499463
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.91418537	-0.00000000
-0.71579786	0.58499463


==> Data/Petals/petals_laplacian_n128_t217.txt <==
x	y
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.71593959	-0.58451993
-0.71593959	-0.58451993
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.71593959	-0.58451993
-0.71593959	-0.58451993
-0.71593959	-0.58451993
-0.71593959	-0.58451993
0.13043339	-0.95906069
0.13043339	-0.95906069
-0.71593959	-0.58451993
-0.71593959	-0.58451993
-0.71593959	-0.58451993
-0.71593959	-0.58451993
-0.71593959	-0.58451993
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.13043339	-0.95906069
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.85927232	0.00000000
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
0.13043339	0.95906069
-0.71593959	0.58451993
-0.71593959	0.58451993
-0.71593959	0.58451993
-0.71593959	0.58451993
-0.71593959	0.58451993
0.13043339	0.95906069
-0.71593959	0.58451993
-0.71593959	0.58451993
-0.71593959	0.58451993
-0.71593959	0.58451993
-0.71593959	0.58451993
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.91387820	-0.00000000
-0.71593959	0.58451993


==> Data/Petals/petals_laplacian_n128_t218.txt <==
x	y
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.71608234	-0.58404153
-0.71608234	-0.58404153
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.71608234	-0.58404153
-0.71608234	-0.58404153
-0.71608234	-0.58404153
-0.71608234	-0.58404153
0.13042153	-0.95905513
0.13042153	-0.95905513
-0.71608234	-0.58404153
-0.71608234	-0.58404153
-0.71608234	-0.58404153
-0.71608234	-0.58404153
-0.71608234	-0.58404153
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.13042153	-0.95905513
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.85927186	0.00000000
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
0.13042153	0.95905513
-0.71608234	0.58404153
-0.71608234	0.58404153
-0.71608234	0.58404153
-0.71608234	0.58404153
-0.71608234	0.58404153
0.13042153	0.95905513
-0.71608234	0.58404153
-0.71608234	0.58404153
-0.71608234	0.58404153
-0.71608234	0.58404153
-0.71608234	0.58404153
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.91356914	-0.00000000
-0.71608234	0.58404153


==> Data/Petals/petals_laplacian_n128_t219.txt <==
x	y
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.71622611	-0.58355937
-0.71622611	-0.58355937
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.71622611	-0.58355937
-0.71622611	-0.58355937
-0.71622611	-0.58355937
-0.71622611	-0.58355937
0.13040972	-0.95904959
0.13040972	-0.95904959
-0.71622611	-0.58355937
-0.71622611	-0.58355937
-0.71622611	-0.58355937
-0.71622611	-0.58355937
-0.71622611	-0.58355937
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.13040972	-0.95904959
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.85927140	0.00000000
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
0.13040972	0.95904959
-0.71622611	0.58355937
-0.71622611	0.58355937
-0.71622611	0.58355937
-0.71622611	0.58355937
-0.71622611	0.58355937
0.13040972	0.95904959
-0.71622611	0.58355937
-0.71622611	0.58355937
-0.71622611	0.58355937
-0.71622611	0.58355937
-0.71622611	0.58355937
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.91325815	-0.00000000
-0.71622611	0.58355937


==> Data/Petals/petals_laplacian_n128_t220.txt <==
x	y
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.71637093	-0.58307338
-0.71637093	-0.58307338
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.71637093	-0.58307338
-0.71637093	-0.58307338
-0.71637093	-0.58307338
-0.71637093	-0.58307338
0.13039798	-0.95904408
0.13039798	-0.95904408
-0.71637093	-0.58307338
-0.71637093	-0.58307338
-0.71637093	-0.58307338
-0.71637093	-0.58307338
-0.71637093	-0.58307338
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.13039798	-0.95904408
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.85927094	0.00000000
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
0.13039798	0.95904408
-0.71637093	0.58307338
-0.71637093	0.58307338
-0.71637093	0.58307338
-0.71637093	0.58307338
-0.71637093	0.58307338
0.13039798	0.95904408
-0.71637093	0.58307338
-0.71637093	0.58307338
-0.71637093	0.58307338
-0.71637093	0.58307338
-0.71637093	0.58307338
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.91294521	-0.00000000
-0.71637093	0.58307338


==> Data/Petals/petals_laplacian_n128_t221.txt <==
x	y
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.71651681	-0.58258353
-0.71651681	-0.58258353
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.71651681	-0.58258353
-0.71651681	-0.58258353
-0.71651681	-0.58258353
-0.71651681	-0.58258353
0.13038631	-0.95903859
0.13038631	-0.95903859
-0.71651681	-0.58258353
-0.71651681	-0.58258353
-0.71651681	-0.58258353
-0.71651681	-0.58258353
-0.71651681	-0.58258353
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.13038631	-0.95903859
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.85927048	0.00000000
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
0.13038631	0.95903859
-0.71651681	0.58258353
-0.71651681	0.58258353
-0.71651681	0.58258353
-0.71651681	0.58258353
-0.71651681	0.58258353
0.13038631	0.95903859
-0.71651681	0.58258353
-0.71651681	0.58258353
-0.71651681	0.58258353
-0.71651681	0.58258353
-0.71651681	0.58258353
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.91263031	-0.00000000
-0.71651681	0.58258353


==> Data/Petals/petals_laplacian_n128_t222.txt <==
x	y
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.71666375	-0.58208975
-0.71666375	-0.58208975
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.71666375	-0.58208975
-0.71666375	-0.58208975
-0.71666375	-0.58208975
-0.71666375	-0.58208975
0.13037470	-0.95903312
0.13037470	-0.95903312
-0.71666375	-0.58208975
-0.71666375	-0.58208975
-0.71666375	-0.58208975
-0.71666375	-0.58208975
-0.71666375	-0.58208975
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.13037470	-0.95903312
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.85927002	0.00000000
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
0.13037470	0.95903312
-0.71666375	0.58208975
-0.71666375	0.58208975
-0.71666375	0.58208975
-0.71666375	0.58208975
-0.71666375	0.58208975
0.13037470	0.95903312
-0.71666375	0.58208975
-0.71666375	0.58208975
-0.71666375	0.58208975
-0.71666375	0.58208975
-0.71666375	0.58208975
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.91231340	-0.00000000
-0.71666375	0.58208975


==> Data/Petals/petals_laplacian_n128_t223.txt <==
x	y
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.71681177	-0.58159197
-0.71681177	-0.58159197
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.71681177	-0.58159197
-0.71681177	-0.58159197
-0.71681177	-0.58159197
-0.71681177	-0.58159197
0.13036315	-0.95902767
0.13036315	-0.95902767
-0.71681177	-0.58159197
-0.71681177	-0.58159197
-0.71681177	-0.58159197
-0.71681177	-0.58159197
-0.71681177	-0.58159197
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.13036315	-0.95902767
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.85926956	0.00000000
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
0.13036315	0.95902767
-0.71681177	0.58159197
-0.71681177	0.58159197
-0.71681177	0.58159197
-0.71681177	0.58159197
-0.71681177	0.58159197
0.13036315	0.95902767
-0.71681177	0.58159197
-0.71681177	0.58159197
-0.71681177	0.58159197
-0.71681177	0.58159197
-0.71681177	0.58159197
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.91199448	-0.00000000
-0.71681177	0.58159197


==> Data/Petals/petals_laplacian_n128_t224.txt <==
x	y
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.71696089	-0.58109014
-0.71696089	-0.58109014
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.71696089	-0.58109014
-0.71696089	-0.58109014
-0.71696089	-0.58109014
-0.71696089	-0.58109014
0.13035167	-0.95902225
0.13035167	-0.95902225
-0.71696089	-0.58109014
-0.71696089	-0.58109014
-0.71696089	-0.58109014
-0.71696089	-0.58109014
-0.71696089	-0.58109014
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.13035167	-0.95902225
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.85926910	0.00000000
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
0.13035167	0.95902225
-0.71696089	0.58109014
-0.71696089	0.58109014
-0.71696089	0.58109014
-0.71696089	0.58109014
-0.71696089	0.58109014
0.13035167	0.95902225
-0.71696089	0.58109014
-0.71696089	0.58109014
-0.71696089	0.58109014
-0.71696089	0.58109014
-0.71696089	0.58109014
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.91167350	-0.00000000
-0.71696089	0.58109014


==> Data/Petals/petals_laplacian_n128_t225.txt <==
x	y
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.71711112	-0.58058420
-0.71711112	-0.58058420
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.71711112	-0.58058420
-0.71711112	-0.58058420
-0.71711112	-0.58058420
-0.71711112	-0.58058420
0.13034026	-0.95901685
0.13034026	-0.95901685
-0.71711112	-0.58058420
-0.71711112	-0.58058420
-0.71711112	-0.58058420
-0.71711112	-0.58058420
-0.71711112	-0.58058420
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.13034026	-0.95901685
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.85926863	0.00000000
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
0.13034026	0.95901685
-0.71711112	0.58058420
-0.71711112	0.58058420
-0.71711112	0.58058420
-0.71711112	0.58058420
-0.71711112	0.58058420
0.13034026	0.95901685
-0.71711112	0.58058420
-0.71711112	0.58058420
-0.71711112	0.58058420
-0.71711112	0.58058420
-0.71711112	0.58058420
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.91135045	-0.00000000
-0.71711112	0.58058420


==> Data/Petals/petals_laplacian_n128_t226.txt <==
x	y
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.71726248	-0.58007407
-0.71726248	-0.58007407
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.71726248	-0.58007407
-0.71726248	-0.58007407
-0.71726248	-0.58007407
-0.71726248	-0.58007407
0.13032891	-0.95901148
0.13032891	-0.95901148
-0.71726248	-0.58007407
-0.71726248	-0.58007407
-0.71726248	-0.58007407
-0.71726248	-0.58007407
-0.71726248	-0.58007407
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.13032891	-0.95901148
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.85926817	0.00000000
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
0.13032891	0.95901148
-0.71726248	0.58007407
-0.71726248	0.58007407
-0.71726248	0.58007407
-0.71726248	0.58007407
-0.71726248	0.58007407
0.13032891	0.95901148
-0.71726248	0.58007407
-0.71726248	0.58007407
-0.71726248	0.58007407
-0.71726248	0.58007407
-0.71726248	0.58007407
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.91102529	-0.00000000
-0.71726248	0.58007407


==> Data/Petals/petals_laplacian_n128_t227.txt <==
x	y
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.71741497	-0.57955971
-0.71741497	-0.57955971
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.71741497	-0.57955971
-0.71741497	-0.57955971
-0.71741497	-0.57955971
-0.71741497	-0.57955971
0.13031763	-0.95900613
0.13031763	-0.95900613
-0.71741497	-0.57955971
-0.71741497	-0.57955971
-0.71741497	-0.57955971
-0.71741497	-0.57955971
-0.71741497	-0.57955971
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.13031763	-0.95900613
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.85926771	0.00000000
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
0.13031763	0.95900613
-0.71741497	0.57955971
-0.71741497	0.57955971
-0.71741497	0.57955971
-0.71741497	0.57955971
-0.71741497	0.57955971
0.13031763	0.95900613
-0.71741497	0.57955971
-0.71741497	0.57955971
-0.71741497	0.57955971
-0.71741497	0.57955971
-0.71741497	0.57955971
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.91069799	-0.00000000
-0.71741497	0.57955971


==> Data/Petals/petals_laplacian_n128_t228.txt <==
x	y
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.71756861	-0.57904103
-0.71756861	-0.57904103
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.71756861	-0.57904103
-0.71756861	-0.57904103
-0.71756861	-0.57904103
-0.71756861	-0.57904103
0.13030641	-0.95900080
0.13030641	-0.95900080
-0.71756861	-0.57904103
-0.71756861	-0.57904103
-0.71756861	-0.57904103
-0.71756861	-0.57904103
-0.71756861	-0.57904103
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.13030641	-0.95900080
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.85926724	0.00000000
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
0.13030641	0.95900080
-0.71756861	0.57904103
-0.71756861	0.57904103
-0.71756861	0.57904103
-0.71756861	0.57904103
-0.71756861	0.57904103
0.13030641	0.95900080
-0.71756861	0.57904103
-0.71756861	0.57904103
-0.71756861	0.57904103
-0.71756861	0.57904103
-0.71756861	0.57904103
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.91036854	-0.00000000
-0.71756861	0.57904103


==> Data/Petals/petals_laplacian_n128_t229.txt <==
x	y
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.71772342	-0.57851798
-0.71772342	-0.57851798
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.71772342	-0.57851798
-0.71772342	-0.57851798
-0.71772342	-0.57851798
-0.71772342	-0.57851798
0.13029526	-0.95899549
0.13029526	-0.95899549
-0.71772342	-0.57851798
-0.71772342	-0.57851798
-0.71772342	-0.57851798
-0.71772342	-0.57851798
-0.71772342	-0.57851798
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.13029526	-0.95899549
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.85926678	0.00000000
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
0.13029526	0.95899549
-0.71772342	0.57851798
-0.71772342	0.57851798
-0.71772342	0.57851798
-0.71772342	0.57851798
-0.71772342	0.57851798
0.13029526	0.95899549
-0.71772342	0.57851798
-0.71772342	0.57851798
-0.71772342	0.57851798
-0.71772342	0.57851798
-0.71772342	0.57851798
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.91003689	-0.00000000
-0.71772342	0.57851798


==> Data/Petals/petals_laplacian_n128_t230.txt <==
x	y
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.71787942	-0.57799048
-0.71787942	-0.57799048
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.71787942	-0.57799048
-0.71787942	-0.57799048
-0.71787942	-0.57799048
-0.71787942	-0.57799048
0.13028418	-0.95899021
0.13028418	-0.95899021
-0.71787942	-0.57799048
-0.71787942	-0.57799048
-0.71787942	-0.57799048
-0.71787942	-0.57799048
-0.71787942	-0.57799048
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.13028418	-0.95899021
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.85926631	0.00000000
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
0.13028418	0.95899021
-0.71787942	0.57799048
-0.71787942	0.57799048
-0.71787942	0.57799048
-0.71787942	0.57799048
-0.71787942	0.57799048
0.13028418	0.95899021
-0.71787942	0.57799048
-0.71787942	0.57799048
-0.71787942	0.57799048
-0.71787942	0.57799048
-0.71787942	0.57799048
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.90970302	-0.00000000
-0.71787942	0.57799048


==> Data/Petals/petals_laplacian_n128_t231.txt <==
x	y
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.71803661	-0.57745846
-0.71803661	-0.57745846
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.71803661	-0.57745846
-0.71803661	-0.57745846
-0.71803661	-0.57745846
-0.71803661	-0.57745846
0.13027316	-0.95898495
0.13027316	-0.95898495
-0.71803661	-0.57745846
-0.71803661	-0.57745846
-0.71803661	-0.57745846
-0.71803661	-0.57745846
-0.71803661	-0.57745846
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.13027316	-0.95898495
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.85926585	0.00000000
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
0.13027316	0.95898495
-0.71803661	0.57745846
-0.71803661	0.57745846
-0.71803661	0.57745846
-0.71803661	0.57745846
-0.71803661	0.57745846
0.13027316	0.95898495
-0.71803661	0.57745846
-0.71803661	0.57745846
-0.71803661	0.57745846
-0.71803661	0.57745846
-0.71803661	0.57745846
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.90936690	-0.00000000
-0.71803661	0.57745846


==> Data/Petals/petals_laplacian_n128_t232.txt <==
x	y
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.71819502	-0.57692184
-0.71819502	-0.57692184
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.71819502	-0.57692184
-0.71819502	-0.57692184
-0.71819502	-0.57692184
-0.71819502	-0.57692184
0.13026221	-0.95897972
0.13026221	-0.95897972
-0.71819502	-0.57692184
-0.71819502	-0.57692184
-0.71819502	-0.57692184
-0.71819502	-0.57692184
-0.71819502	-0.57692184
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.13026221	-0.95897972
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.85926538	0.00000000
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
0.13026221	0.95897972
-0.71819502	0.57692184
-0.71819502	0.57692184
-0.71819502	0.57692184
-0.71819502	0.57692184
-0.71819502	0.57692184
0.13026221	0.95897972
-0.71819502	0.57692184
-0.71819502	0.57692184
-0.71819502	0.57692184
-0.71819502	0.57692184
-0.71819502	0.57692184
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.90902849	-0.00000000
-0.71819502	0.57692184


==> Data/Petals/petals_laplacian_n128_t233.txt <==
x	y
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.71835466	-0.57638056
-0.71835466	-0.57638056
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.71835466	-0.57638056
-0.71835466	-0.57638056
-0.71835466	-0.57638056
-0.71835466	-0.57638056
0.13025132	-0.95897451
0.13025132	-0.95897451
-0.71835466	-0.57638056
-0.71835466	-0.57638056
-0.71835466	-0.57638056
-0.71835466	-0.57638056
-0.71835466	-0.57638056
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.13025132	-0.95897451
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.85926492	0.00000000
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
0.13025132	0.95897451
-0.71835466	0.57638056
-0.71835466	0.57638056
-0.71835466	0.57638056
-0.71835466	0.57638056
-0.71835466	0.57638056
0.13025132	0.95897451
-0.71835466	0.57638056
-0.71835466	0.57638056
-0.71835466	0.57638056
-0.71835466	0.57638056
-0.71835466	0.57638056
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.90868777	-0.00000000
-0.71835466	0.57638056


==> Data/Petals/petals_laplacian_n128_t234.txt <==
x	y
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.71851555	-0.57583454
-0.71851555	-0.57583454
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.71851555	-0.57583454
-0.71851555	-0.57583454
-0.71851555	-0.57583454
-0.71851555	-0.57583454
0.13024050	-0.95896933
0.13024050	-0.95896933
-0.71851555	-0.57583454
-0.71851555	-0.57583454
-0.71851555	-0.57583454
-0.71851555	-0.57583454
-0.71851555	-0.57583454
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.13024050	-0.95896933
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.85926445	0.00000000
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
0.13024050	0.95896933
-0.71851555	0.57583454
-0.71851555	0.57583454
-0.71851555	0.57583454
-0.71851555	0.57583454
-0.71851555	0.57583454
0.13024050	0.95896933
-0.71851555	0.57583454
-0.71851555	0.57583454
-0.71851555	0.57583454
-0.71851555	0.57583454
-0.71851555	0.57583454
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.90834470	-0.00000000
-0.71851555	0.57583454


==> Data/Petals/petals_laplacian_n128_t235.txt <==
x	y
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.71867771	-0.57528369
-0.71867771	-0.57528369
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.71867771	-0.57528369
-0.71867771	-0.57528369
-0.71867771	-0.57528369
-0.71867771	-0.57528369
0.13022975	-0.95896416
0.13022975	-0.95896416
-0.71867771	-0.57528369
-0.71867771	-0.57528369
-0.71867771	-0.57528369
-0.71867771	-0.57528369
-0.71867771	-0.57528369
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.13022975	-0.95896416
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.85926398	0.00000000
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
0.13022975	0.95896416
-0.71867771	0.57528369
-0.71867771	0.57528369
-0.71867771	0.57528369
-0.71867771	0.57528369
-0.71867771	0.57528369
0.13022975	0.95896416
-0.71867771	0.57528369
-0.71867771	0.57528369
-0.71867771	0.57528369
-0.71867771	0.57528369
-0.71867771	0.57528369
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.90799924	-0.00000000
-0.71867771	0.57528369


==> Data/Petals/petals_laplacian_n128_t236.txt <==
x	y
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.71884114	-0.57472794
-0.71884114	-0.57472794
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.71884114	-0.57472794
-0.71884114	-0.57472794
-0.71884114	-0.57472794
-0.71884114	-0.57472794
0.13021907	-0.95895903
0.13021907	-0.95895903
-0.71884114	-0.57472794
-0.71884114	-0.57472794
-0.71884114	-0.57472794
-0.71884114	-0.57472794
-0.71884114	-0.57472794
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.13021907	-0.95895903
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.85926351	0.00000000
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
0.13021907	0.95895903
-0.71884114	0.57472794
-0.71884114	0.57472794
-0.71884114	0.57472794
-0.71884114	0.57472794
-0.71884114	0.57472794
0.13021907	0.95895903
-0.71884114	0.57472794
-0.71884114	0.57472794
-0.71884114	0.57472794
-0.71884114	0.57472794
-0.71884114	0.57472794
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.90765137	-0.00000000
-0.71884114	0.57472794


==> Data/Petals/petals_laplacian_n128_t237.txt <==
x	y
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.71900588	-0.57416720
-0.71900588	-0.57416720
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.71900588	-0.57416720
-0.71900588	-0.57416720
-0.71900588	-0.57416720
-0.71900588	-0.57416720
0.13020846	-0.95895392
0.13020846	-0.95895392
-0.71900588	-0.57416720
-0.71900588	-0.57416720
-0.71900588	-0.57416720
-0.71900588	-0.57416720
-0.71900588	-0.57416720
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.13020846	-0.95895392
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.85926304	0.00000000
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
0.13020846	0.95895392
-0.71900588	0.57416720
-0.71900588	0.57416720
-0.71900588	0.57416720
-0.71900588	0.57416720
-0.71900588	0.57416720
0.13020846	0.95895392
-0.71900588	0.57416720
-0.71900588	0.57416720
-0.71900588	0.57416720
-0.71900588	0.57416720
-0.71900588	0.57416720
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.90730104	-0.00000000
-0.71900588	0.57416720


==> Data/Petals/petals_laplacian_n128_t238.txt <==
x	y
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.71917193	-0.57360140
-0.71917193	-0.57360140
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.71917193	-0.57360140
-0.71917193	-0.57360140
-0.71917193	-0.57360140
-0.71917193	-0.57360140
0.13019791	-0.95894883
0.13019791	-0.95894883
-0.71917193	-0.57360140
-0.71917193	-0.57360140
-0.71917193	-0.57360140
-0.71917193	-0.57360140
-0.71917193	-0.57360140
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.13019791	-0.95894883
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.85926257	0.00000000
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
0.13019791	0.95894883
-0.71917193	0.57360140
-0.71917193	0.57360140
-0.71917193	0.57360140
-0.71917193	0.57360140
-0.71917193	0.57360140
0.13019791	0.95894883
-0.71917193	0.57360140
-0.71917193	0.57360140
-0.71917193	0.57360140
-0.71917193	0.57360140
-0.71917193	0.57360140
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.90694823	-0.00000000
-0.71917193	0.57360140


==> Data/Petals/petals_laplacian_n128_t239.txt <==
x	y
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.71933933	-0.57303044
-0.71933933	-0.57303044
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.71933933	-0.57303044
-0.71933933	-0.57303044
-0.71933933	-0.57303044
-0.71933933	-0.57303044
0.13018743	-0.95894376
0.13018743	-0.95894376
-0.71933933	-0.57303044
-0.71933933	-0.57303044
-0.71933933	-0.57303044
-0.71933933	-0.57303044
-0.71933933	-0.57303044
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.13018743	-0.95894376
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.85926211	0.00000000
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
0.13018743	0.95894376
-0.71933933	0.57303044
-0.71933933	0.57303044
-0.71933933	0.57303044
-0.71933933	0.57303044
-0.71933933	0.57303044
0.13018743	0.95894376
-0.71933933	0.57303044
-0.71933933	0.57303044
-0.71933933	0.57303044
-0.71933933	0.57303044
-0.71933933	0.57303044
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.90659290	-0.00000000
-0.71933933	0.57303044


==> Data/Petals/petals_laplacian_n128_t240.txt <==
x	y
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.71950808	-0.57245423
-0.71950808	-0.57245423
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.71950808	-0.57245423
-0.71950808	-0.57245423
-0.71950808	-0.57245423
-0.71950808	-0.57245423
0.13017702	-0.95893873
0.13017702	-0.95893873
-0.71950808	-0.57245423
-0.71950808	-0.57245423
-0.71950808	-0.57245423
-0.71950808	-0.57245423
-0.71950808	-0.57245423
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.13017702	-0.95893873
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.85926163	0.00000000
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
0.13017702	0.95893873
-0.71950808	0.57245423
-0.71950808	0.57245423
-0.71950808	0.57245423
-0.71950808	0.57245423
-0.71950808	0.57245423
0.13017702	0.95893873
-0.71950808	0.57245423
-0.71950808	0.57245423
-0.71950808	0.57245423
-0.71950808	0.57245423
-0.71950808	0.57245423
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.90623500	-0.00000000
-0.71950808	0.57245423


==> Data/Petals/petals_laplacian_n128_t241.txt <==
x	y
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.71967820	-0.57187269
-0.71967820	-0.57187269
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.71967820	-0.57187269
-0.71967820	-0.57187269
-0.71967820	-0.57187269
-0.71967820	-0.57187269
0.13016667	-0.95893371
0.13016667	-0.95893371
-0.71967820	-0.57187269
-0.71967820	-0.57187269
-0.71967820	-0.57187269
-0.71967820	-0.57187269
-0.71967820	-0.57187269
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.13016667	-0.95893371
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.85926116	0.00000000
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
0.13016667	0.95893371
-0.71967820	0.57187269
-0.71967820	0.57187269
-0.71967820	0.57187269
-0.71967820	0.57187269
-0.71967820	0.57187269
0.13016667	0.95893371
-0.71967820	0.57187269
-0.71967820	0.57187269
-0.71967820	0.57187269
-0.71967820	0.57187269
-0.71967820	0.57187269
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.90587451	-0.00000000
-0.71967820	0.57187269


==> Data/Petals/petals_laplacian_n128_t242.txt <==
x	y
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.71984972	-0.57128571
-0.71984972	-0.57128571
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.71984972	-0.57128571
-0.71984972	-0.57128571
-0.71984972	-0.57128571
-0.71984972	-0.57128571
0.13015640	-0.95892872
0.13015640	-0.95892872
-0.71984972	-0.57128571
-0.71984972	-0.57128571
-0.71984972	-0.57128571
-0.71984972	-0.57128571
-0.71984972	-0.57128571
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.13015640	-0.95892872
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.85926069	0.00000000
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
0.13015640	0.95892872
-0.71984972	0.57128571
-0.71984972	0.57128571
-0.71984972	0.57128571
-0.71984972	0.57128571
-0.71984972	0.57128571
0.13015640	0.95892872
-0.71984972	0.57128571
-0.71984972	0.57128571
-0.71984972	0.57128571
-0.71984972	0.57128571
-0.71984972	0.57128571
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.90551137	-0.00000000
-0.71984972	0.57128571


==> Data/Petals/petals_laplacian_n128_t243.txt <==
x	y
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.72002266	-0.57069321
-0.72002266	-0.57069321
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.72002266	-0.57069321
-0.72002266	-0.57069321
-0.72002266	-0.57069321
-0.72002266	-0.57069321
0.13014619	-0.95892376
0.13014619	-0.95892376
-0.72002266	-0.57069321
-0.72002266	-0.57069321
-0.72002266	-0.57069321
-0.72002266	-0.57069321
-0.72002266	-0.57069321
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.13014619	-0.95892376
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.85926022	0.00000000
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
0.13014619	0.95892376
-0.72002266	0.57069321
-0.72002266	0.57069321
-0.72002266	0.57069321
-0.72002266	0.57069321
-0.72002266	0.57069321
0.13014619	0.95892376
-0.72002266	0.57069321
-0.72002266	0.57069321
-0.72002266	0.57069321
-0.72002266	0.57069321
-0.72002266	0.57069321
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.90514556	-0.00000000
-0.72002266	0.57069321


==> Data/Petals/petals_laplacian_n128_t244.txt <==
x	y
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.72019703	-0.57009509
-0.72019703	-0.57009509
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.72019703	-0.57009509
-0.72019703	-0.57009509
-0.72019703	-0.57009509
-0.72019703	-0.57009509
0.13013605	-0.95891882
0.13013605	-0.95891882
-0.72019703	-0.57009509
-0.72019703	-0.57009509
-0.72019703	-0.57009509
-0.72019703	-0.57009509
-0.72019703	-0.57009509
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.13013605	-0.95891882
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.85925975	0.00000000
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
0.13013605	0.95891882
-0.72019703	0.57009509
-0.72019703	0.57009509
-0.72019703	0.57009509
-0.72019703	0.57009509
-0.72019703	0.57009509
0.13013605	0.95891882
-0.72019703	0.57009509
-0.72019703	0.57009509
-0.72019703	0.57009509
-0.72019703	0.57009509
-0.72019703	0.57009509
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.90477703	-0.00000000
-0.72019703	0.57009509


==> Data/Petals/petals_laplacian_n128_t245.txt <==
x	y
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.72037287	-0.56949125
-0.72037287	-0.56949125
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.72037287	-0.56949125
-0.72037287	-0.56949125
-0.72037287	-0.56949125
-0.72037287	-0.56949125
0.13012598	-0.95891391
0.13012598	-0.95891391
-0.72037287	-0.56949125
-0.72037287	-0.56949125
-0.72037287	-0.56949125
-0.72037287	-0.56949125
-0.72037287	-0.56949125
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.13012598	-0.95891391
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.85925928	0.00000000
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
0.13012598	0.95891391
-0.72037287	0.56949125
-0.72037287	0.56949125
-0.72037287	0.56949125
-0.72037287	0.56949125
-0.72037287	0.56949125
0.13012598	0.95891391
-0.72037287	0.56949125
-0.72037287	0.56949125
-0.72037287	0.56949125
-0.72037287	0.56949125
-0.72037287	0.56949125
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.90440574	-0.00000000
-0.72037287	0.56949125


==> Data/Petals/petals_laplacian_n128_t246.txt <==
x	y
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.72055018	-0.56888157
-0.72055018	-0.56888157
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.72055018	-0.56888157
-0.72055018	-0.56888157
-0.72055018	-0.56888157
-0.72055018	-0.56888157
0.13011598	-0.95890902
0.13011598	-0.95890902
-0.72055018	-0.56888157
-0.72055018	-0.56888157
-0.72055018	-0.56888157
-0.72055018	-0.56888157
-0.72055018	-0.56888157
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.13011598	-0.95890902
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.85925880	0.00000000
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
0.13011598	0.95890902
-0.72055018	0.56888157
-0.72055018	0.56888157
-0.72055018	0.56888157
-0.72055018	0.56888157
-0.72055018	0.56888157
0.13011598	0.95890902
-0.72055018	0.56888157
-0.72055018	0.56888157
-0.72055018	0.56888157
-0.72055018	0.56888157
-0.72055018	0.56888157
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.90403165	-0.00000000
-0.72055018	0.56888157


==> Data/Petals/petals_laplacian_n128_t247.txt <==
x	y
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.72072899	-0.56826597
-0.72072899	-0.56826597
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.72072899	-0.56826597
-0.72072899	-0.56826597
-0.72072899	-0.56826597
-0.72072899	-0.56826597
0.13010605	-0.95890416
0.13010605	-0.95890416
-0.72072899	-0.56826597
-0.72072899	-0.56826597
-0.72072899	-0.56826597
-0.72072899	-0.56826597
-0.72072899	-0.56826597
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.13010605	-0.95890416
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.85925833	0.00000000
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
0.13010605	0.95890416
-0.72072899	0.56826597
-0.72072899	0.56826597
-0.72072899	0.56826597
-0.72072899	0.56826597
-0.72072899	0.56826597
0.13010605	0.95890416
-0.72072899	0.56826597
-0.72072899	0.56826597
-0.72072899	0.56826597
-0.72072899	0.56826597
-0.72072899	0.56826597
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.90365471	-0.00000000
-0.72072899	0.56826597


==> Data/Petals/petals_laplacian_n128_t248.txt <==
x	y
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.72090933	-0.56764432
-0.72090933	-0.56764432
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.72090933	-0.56764432
-0.72090933	-0.56764432
-0.72090933	-0.56764432
-0.72090933	-0.56764432
0.13009619	-0.95889932
0.13009619	-0.95889932
-0.72090933	-0.56764432
-0.72090933	-0.56764432
-0.72090933	-0.56764432
-0.72090933	-0.56764432
-0.72090933	-0.56764432
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.13009619	-0.95889932
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.85925785	0.00000000
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
0.13009619	0.95889932
-0.72090933	0.56764432
-0.72090933	0.56764432
-0.72090933	0.56764432
-0.72090933	0.56764432
-0.72090933	0.56764432
0.13009619	0.95889932
-0.72090933	0.56764432
-0.72090933	0.56764432
-0.72090933	0.56764432
-0.72090933	0.56764432
-0.72090933	0.56764432
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.90327487	-0.00000000
-0.72090933	0.56764432


==> Data/Petals/petals_laplacian_n128_t249.txt <==
x	y
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.72109121	-0.56701651
-0.72109121	-0.56701651
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.72109121	-0.56701651
-0.72109121	-0.56701651
-0.72109121	-0.56701651
-0.72109121	-0.56701651
0.13008640	-0.95889451
0.13008640	-0.95889451
-0.72109121	-0.56701651
-0.72109121	-0.56701651
-0.72109121	-0.56701651
-0.72109121	-0.56701651
-0.72109121	-0.56701651
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.13008640	-0.95889451
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.85925738	0.00000000
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
0.13008640	0.95889451
-0.72109121	0.56701651
-0.72109121	0.56701651
-0.72109121	0.56701651
-0.72109121	0.56701651
-0.72109121	0.56701651
0.13008640	0.95889451
-0.72109121	0.56701651
-0.72109121	0.56701651
-0.72109121	0.56701651
-0.72109121	0.56701651
-0.72109121	0.56701651
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.90289210	-0.00000000
-0.72109121	0.56701651


==> Data/Petals/petals_laplacian_n128_t250.txt <==
x	y
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.72127467	-0.56638244
-0.72127467	-0.56638244
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.72127467	-0.56638244
-0.72127467	-0.56638244
-0.72127467	-0.56638244
-0.72127467	-0.56638244
0.13007668	-0.95888972
0.13007668	-0.95888972
-0.72127467	-0.56638244
-0.72127467	-0.56638244
-0.72127467	-0.56638244
-0.72127467	-0.56638244
-0.72127467	-0.56638244
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.13007668	-0.95888972
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.85925690	0.00000000
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
0.13007668	0.95888972
-0.72127467	0.56638244
-0.72127467	0.56638244
-0.72127467	0.56638244
-0.72127467	0.56638244
-0.72127467	0.56638244
0.13007668	0.95888972
-0.72127467	0.56638244
-0.72127467	0.56638244
-0.72127467	0.56638244
-0.72127467	0.56638244
-0.72127467	0.56638244
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.90250635	-0.00000000
-0.72127467	0.56638244


==> Data/Petals/petals_laplacian_n128_t251.txt <==
x	y
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.72145973	-0.56574198
-0.72145973	-0.56574198
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.72145973	-0.56574198
-0.72145973	-0.56574198
-0.72145973	-0.56574198
-0.72145973	-0.56574198
0.13006703	-0.95888497
0.13006703	-0.95888497
-0.72145973	-0.56574198
-0.72145973	-0.56574198
-0.72145973	-0.56574198
-0.72145973	-0.56574198
-0.72145973	-0.56574198
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.13006703	-0.95888497
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.85925642	0.00000000
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
0.13006703	0.95888497
-0.72145973	0.56574198
-0.72145973	0.56574198
-0.72145973	0.56574198
-0.72145973	0.56574198
-0.72145973	0.56574198
0.13006703	0.95888497
-0.72145973	0.56574198
-0.72145973	0.56574198
-0.72145973	0.56574198
-0.72145973	0.56574198
-0.72145973	0.56574198
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.90211757	-0.00000000
-0.72145973	0.56574198


==> Data/Petals/petals_laplacian_n128_t252.txt <==
x	y
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.72164640	-0.56509501
-0.72164640	-0.56509501
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.72164640	-0.56509501
-0.72164640	-0.56509501
-0.72164640	-0.56509501
-0.72164640	-0.56509501
0.13005745	-0.95888023
0.13005745	-0.95888023
-0.72164640	-0.56509501
-0.72164640	-0.56509501
-0.72164640	-0.56509501
-0.72164640	-0.56509501
-0.72164640	-0.56509501
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.13005745	-0.95888023
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.85925595	0.00000000
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
0.13005745	0.95888023
-0.72164640	0.56509501
-0.72164640	0.56509501
-0.72164640	0.56509501
-0.72164640	0.56509501
-0.72164640	0.56509501
0.13005745	0.95888023
-0.72164640	0.56509501
-0.72164640	0.56509501
-0.72164640	0.56509501
-0.72164640	0.56509501
-0.72164640	0.56509501
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.90172570	-0.00000000
-0.72164640	0.56509501


==> Data/Petals/petals_laplacian_n128_t253.txt <==
x	y
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.72183473	-0.56444140
-0.72183473	-0.56444140
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.72183473	-0.56444140
-0.72183473	-0.56444140
-0.72183473	-0.56444140
-0.72183473	-0.56444140
0.13004794	-0.95887553
0.13004794	-0.95887553
-0.72183473	-0.56444140
-0.72183473	-0.56444140
-0.72183473	-0.56444140
-0.72183473	-0.56444140
-0.72183473	-0.56444140
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.13004794	-0.95887553
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.85925547	0.00000000
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
0.13004794	0.95887553
-0.72183473	0.56444140
-0.72183473	0.56444140
-0.72183473	0.56444140
-0.72183473	0.56444140
-0.72183473	0.56444140
0.13004794	0.95887553
-0.72183473	0.56444140
-0.72183473	0.56444140
-0.72183473	0.56444140
-0.72183473	0.56444140
-0.72183473	0.56444140
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.90133070	-0.00000000
-0.72183473	0.56444140


==> Data/Petals/petals_laplacian_n128_t254.txt <==
x	y
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.72202472	-0.56378103
-0.72202472	-0.56378103
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.72202472	-0.56378103
-0.72202472	-0.56378103
-0.72202472	-0.56378103
-0.72202472	-0.56378103
0.13003851	-0.95887085
0.13003851	-0.95887085
-0.72202472	-0.56378103
-0.72202472	-0.56378103
-0.72202472	-0.56378103
-0.72202472	-0.56378103
-0.72202472	-0.56378103
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.13003851	-0.95887085
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.85925499	0.00000000
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
0.13003851	0.95887085
-0.72202472	0.56378103
-0.72202472	0.56378103
-0.72202472	0.56378103
-0.72202472	0.56378103
-0.72202472	0.56378103
0.13003851	0.95887085
-0.72202472	0.56378103
-0.72202472	0.56378103
-0.72202472	0.56378103
-0.72202472	0.56378103
-0.72202472	0.56378103
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.90093252	-0.00000000
-0.72202472	0.56378103


==> Data/Petals/petals_laplacian_n128_t255.txt <==
x	y
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.72221642	-0.56311377
-0.72221642	-0.56311377
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.72221642	-0.56311377
-0.72221642	-0.56311377
-0.72221642	-0.56311377
-0.72221642	-0.56311377
0.13002914	-0.95886619
0.13002914	-0.95886619
-0.72221642	-0.56311377
-0.72221642	-0.56311377
-0.72221642	-0.56311377
-0.72221642	-0.56311377
-0.72221642	-0.56311377
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.13002914	-0.95886619
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.85925451	0.00000000
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
0.13002914	0.95886619
-0.72221642	0.56311377
-0.72221642	0.56311377
-0.72221642	0.56311377
-0.72221642	0.56311377
-0.72221642	0.56311377
0.13002914	0.95886619
-0.72221642	0.56311377
-0.72221642	0.56311377
-0.72221642	0.56311377
-0.72221642	0.56311377
-0.72221642	0.56311377
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.90053111	-0.00000000
-0.72221642	0.56311377


==> Data/Petals/petals_laplacian_n128_t256.txt <==
x	y
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.72240985	-0.56243947
-0.72240985	-0.56243947
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.72240985	-0.56243947
-0.72240985	-0.56243947
-0.72240985	-0.56243947
-0.72240985	-0.56243947
0.13001984	-0.95886157
0.13001984	-0.95886157
-0.72240985	-0.56243947
-0.72240985	-0.56243947
-0.72240985	-0.56243947
-0.72240985	-0.56243947
-0.72240985	-0.56243947
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.13001984	-0.95886157
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.85925403	0.00000000
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
0.13001984	0.95886157
-0.72240985	0.56243947
-0.72240985	0.56243947
-0.72240985	0.56243947
-0.72240985	0.56243947
-0.72240985	0.56243947
0.13001984	0.95886157
-0.72240985	0.56243947
-0.72240985	0.56243947
-0.72240985	0.56243947
-0.72240985	0.56243947
-0.72240985	0.56243947
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.90012640	-0.00000000
-0.72240985	0.56243947


==> Data/Petals/petals_laplacian_n128_t257.txt <==
x	y
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.72260503	-0.56175801
-0.72260503	-0.56175801
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.72260503	-0.56175801
-0.72260503	-0.56175801
-0.72260503	-0.56175801
-0.72260503	-0.56175801
0.13001062	-0.95885697
0.13001062	-0.95885697
-0.72260503	-0.56175801
-0.72260503	-0.56175801
-0.72260503	-0.56175801
-0.72260503	-0.56175801
-0.72260503	-0.56175801
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.13001062	-0.95885697
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.85925355	0.00000000
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
0.13001062	0.95885697
-0.72260503	0.56175801
-0.72260503	0.56175801
-0.72260503	0.56175801
-0.72260503	0.56175801
-0.72260503	0.56175801
0.13001062	0.95885697
-0.72260503	0.56175801
-0.72260503	0.56175801
-0.72260503	0.56175801
-0.72260503	0.56175801
-0.72260503	0.56175801
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.89971835	-0.00000000
-0.72260503	0.56175801


==> Data/Petals/petals_laplacian_n128_t258.txt <==
x	y
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.72280200	-0.56106923
-0.72280200	-0.56106923
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.72280200	-0.56106923
-0.72280200	-0.56106923
-0.72280200	-0.56106923
-0.72280200	-0.56106923
0.13000147	-0.95885239
0.13000147	-0.95885239
-0.72280200	-0.56106923
-0.72280200	-0.56106923
-0.72280200	-0.56106923
-0.72280200	-0.56106923
-0.72280200	-0.56106923
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.13000147	-0.95885239
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.85925307	0.00000000
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
0.13000147	0.95885239
-0.72280200	0.56106923
-0.72280200	0.56106923
-0.72280200	0.56106923
-0.72280200	0.56106923
-0.72280200	0.56106923
0.13000147	0.95885239
-0.72280200	0.56106923
-0.72280200	0.56106923
-0.72280200	0.56106923
-0.72280200	0.56106923
-0.72280200	0.56106923
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.89930689	-0.00000000
-0.72280200	0.56106923


==> Data/Petals/petals_laplacian_n128_t259.txt <==
x	y
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.72300078	-0.56037298
-0.72300078	-0.56037298
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.72300078	-0.56037298
-0.72300078	-0.56037298
-0.72300078	-0.56037298
-0.72300078	-0.56037298
0.12999239	-0.95884785
0.12999239	-0.95884785
-0.72300078	-0.56037298
-0.72300078	-0.56037298
-0.72300078	-0.56037298
-0.72300078	-0.56037298
-0.72300078	-0.56037298
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.12999239	-0.95884785
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.85925259	0.00000000
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
0.12999239	0.95884785
-0.72300078	0.56037298
-0.72300078	0.56037298
-0.72300078	0.56037298
-0.72300078	0.56037298
-0.72300078	0.56037298
0.12999239	0.95884785
-0.72300078	0.56037298
-0.72300078	0.56037298
-0.72300078	0.56037298
-0.72300078	0.56037298
-0.72300078	0.56037298
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.89889198	-0.00000000
-0.72300078	0.56037298


==> Data/Petals/petals_laplacian_n128_t260.txt <==
x	y
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.72320141	-0.55966912
-0.72320141	-0.55966912
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.72320141	-0.55966912
-0.72320141	-0.55966912
-0.72320141	-0.55966912
-0.72320141	-0.55966912
0.12998338	-0.95884333
0.12998338	-0.95884333
-0.72320141	-0.55966912
-0.72320141	-0.55966912
-0.72320141	-0.55966912
-0.72320141	-0.55966912
-0.72320141	-0.55966912
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.12998338	-0.95884333
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.85925211	0.00000000
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
0.12998338	0.95884333
-0.72320141	0.55966912
-0.72320141	0.55966912
-0.72320141	0.55966912
-0.72320141	0.55966912
-0.72320141	0.55966912
0.12998338	0.95884333
-0.72320141	0.55966912
-0.72320141	0.55966912
-0.72320141	0.55966912
-0.72320141	0.55966912
-0.72320141	0.55966912
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.89847354	-0.00000000
-0.72320141	0.55966912


==> Data/Petals/petals_laplacian_n128_t261.txt <==
x	y
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.72340392	-0.55895749
-0.72340392	-0.55895749
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.72340392	-0.55895749
-0.72340392	-0.55895749
-0.72340392	-0.55895749
-0.72340392	-0.55895749
0.12997444	-0.95883883
0.12997444	-0.95883883
-0.72340392	-0.55895749
-0.72340392	-0.55895749
-0.72340392	-0.55895749
-0.72340392	-0.55895749
-0.72340392	-0.55895749
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.12997444	-0.95883883
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.85925162	0.00000000
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
0.12997444	0.95883883
-0.72340392	0.55895749
-0.72340392	0.55895749
-0.72340392	0.55895749
-0.72340392	0.55895749
-0.72340392	0.55895749
0.12997444	0.95883883
-0.72340392	0.55895749
-0.72340392	0.55895749
-0.72340392	0.55895749
-0.72340392	0.55895749
-0.72340392	0.55895749
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.89805152	-0.00000000
-0.72340392	0.55895749


==> Data/Petals/petals_laplacian_n128_t262.txt <==
x	y
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.72360833	-0.55823792
-0.72360833	-0.55823792
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.72360833	-0.55823792
-0.72360833	-0.55823792
-0.72360833	-0.55823792
-0.72360833	-0.55823792
0.12996558	-0.95883437
0.12996558	-0.95883437
-0.72360833	-0.55823792
-0.72360833	-0.55823792
-0.72360833	-0.55823792
-0.72360833	-0.55823792
-0.72360833	-0.55823792
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.12996558	-0.95883437
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.85925114	0.00000000
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
0.12996558	0.95883437
-0.72360833	0.55823792
-0.72360833	0.55823792
-0.72360833	0.55823792
-0.72360833	0.55823792
-0.72360833	0.55823792
0.12996558	0.95883437
-0.72360833	0.55823792
-0.72360833	0.55823792
-0.72360833	0.55823792
-0.72360833	0.55823792
-0.72360833	0.55823792
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.89762586	-0.00000000
-0.72360833	0.55823792


==> Data/Petals/petals_laplacian_n128_t263.txt <==
x	y
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.72381469	-0.55751025
-0.72381469	-0.55751025
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.72381469	-0.55751025
-0.72381469	-0.55751025
-0.72381469	-0.55751025
-0.72381469	-0.55751025
0.12995679	-0.95882993
0.12995679	-0.95882993
-0.72381469	-0.55751025
-0.72381469	-0.55751025
-0.72381469	-0.55751025
-0.72381469	-0.55751025
-0.72381469	-0.55751025
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.12995679	-0.95882993
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.85925065	0.00000000
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
0.12995679	0.95882993
-0.72381469	0.55751025
-0.72381469	0.55751025
-0.72381469	0.55751025
-0.72381469	0.55751025
-0.72381469	0.55751025
0.12995679	0.95882993
-0.72381469	0.55751025
-0.72381469	0.55751025
-0.72381469	0.55751025
-0.72381469	0.55751025
-0.72381469	0.55751025
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.89719649	-0.00000000
-0.72381469	0.55751025


==> Data/Petals/petals_laplacian_n128_t264.txt <==
x	y
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.72402303	-0.55677431
-0.72402303	-0.55677431
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.72402303	-0.55677431
-0.72402303	-0.55677431
-0.72402303	-0.55677431
-0.72402303	-0.55677431
0.12994807	-0.95882552
0.12994807	-0.95882552
-0.72402303	-0.55677431
-0.72402303	-0.55677431
-0.72402303	-0.55677431
-0.72402303	-0.55677431
-0.72402303	-0.55677431
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.12994807	-0.95882552
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.85925017	0.00000000
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
0.12994807	0.95882552
-0.72402303	0.55677431
-0.72402303	0.55677431
-0.72402303	0.55677431
-0.72402303	0.55677431
-0.72402303	0.55677431
0.12994807	0.95882552
-0.72402303	0.55677431
-0.72402303	0.55677431
-0.72402303	0.55677431
-0.72402303	0.55677431
-0.72402303	0.55677431
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.89676334	-0.00000000
-0.72402303	0.55677431


==> Data/Petals/petals_laplacian_n128_t265.txt <==
x	y
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.72423337	-0.55602992
-0.72423337	-0.55602992
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.72423337	-0.55602992
-0.72423337	-0.55602992
-0.72423337	-0.55602992
-0.72423337	-0.55602992
0.12993942	-0.95882114
0.12993942	-0.95882114
-0.72423337	-0.55602992
-0.72423337	-0.55602992
-0.72423337	-0.55602992
-0.72423337	-0.55602992
-0.72423337	-0.55602992
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.12993942	-0.95882114
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.85924968	0.00000000
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
0.12993942	0.95882114
-0.72423337	0.55602992
-0.72423337	0.55602992
-0.72423337	0.55602992
-0.72423337	0.55602992
-0.72423337	0.55602992
0.12993942	0.95882114
-0.72423337	0.55602992
-0.72423337	0.55602992
-0.72423337	0.55602992
-0.72423337	0.55602992
-0.72423337	0.55602992
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.89632634	-0.00000000
-0.72423337	0.55602992


==> Data/Petals/petals_laplacian_n128_t266.txt <==
x	y
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.72444577	-0.55527689
-0.72444577	-0.55527689
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.72444577	-0.55527689
-0.72444577	-0.55527689
-0.72444577	-0.55527689
-0.72444577	-0.55527689
0.12993085	-0.95881679
0.12993085	-0.95881679
-0.72444577	-0.55527689
-0.72444577	-0.55527689
-0.72444577	-0.55527689
-0.72444577	-0.55527689
-0.72444577	-0.55527689
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.12993085	-0.95881679
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.85924919	0.00000000
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
0.12993085	0.95881679
-0.72444577	0.55527689
-0.72444577	0.55527689
-0.72444577	0.55527689
-0.72444577	0.55527689
-0.72444577	0.55527689
0.12993085	0.95881679
-0.72444577	0.55527689
-0.72444577	0.55527689
-0.72444577	0.55527689
-0.72444577	0.55527689
-0.72444577	0.55527689
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.89588543	-0.00000000
-0.72444577	0.55527689


==> Data/Petals/petals_laplacian_n128_t267.txt <==
x	y
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.72466024	-0.55451503
-0.72466024	-0.55451503
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.72466024	-0.55451503
-0.72466024	-0.55451503
-0.72466024	-0.55451503
-0.72466024	-0.55451503
0.12992235	-0.95881246
0.12992235	-0.95881246
-0.72466024	-0.55451503
-0.72466024	-0.55451503
-0.72466024	-0.55451503
-0.72466024	-0.55451503
-0.72466024	-0.55451503
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.12992235	-0.95881246
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.85924871	0.00000000
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
0.12992235	0.95881246
-0.72466024	0.55451503
-0.72466024	0.55451503
-0.72466024	0.55451503
-0.72466024	0.55451503
-0.72466024	0.55451503
0.12992235	0.95881246
-0.72466024	0.55451503
-0.72466024	0.55451503
-0.72466024	0.55451503
-0.72466024	0.55451503
-0.72466024	0.55451503
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.89544053	-0.00000000
-0.72466024	0.55451503


==> Data/Petals/petals_laplacian_n128_t268.txt <==
x	y
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.72487684	-0.55374416
-0.72487684	-0.55374416
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.72487684	-0.55374416
-0.72487684	-0.55374416
-0.72487684	-0.55374416
-0.72487684	-0.55374416
0.12991393	-0.95880817
0.12991393	-0.95880817
-0.72487684	-0.55374416
-0.72487684	-0.55374416
-0.72487684	-0.55374416
-0.72487684	-0.55374416
-0.72487684	-0.55374416
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.12991393	-0.95880817
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.85924822	0.00000000
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
0.12991393	0.95880817
-0.72487684	0.55374416
-0.72487684	0.55374416
-0.72487684	0.55374416
-0.72487684	0.55374416
-0.72487684	0.55374416
0.12991393	0.95880817
-0.72487684	0.55374416
-0.72487684	0.55374416
-0.72487684	0.55374416
-0.72487684	0.55374416
-0.72487684	0.55374416
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.89499157	-0.00000000
-0.72487684	0.55374416


==> Data/Petals/petals_laplacian_n128_t269.txt <==
x	y
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.72509561	-0.55296407
-0.72509561	-0.55296407
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.72509561	-0.55296407
-0.72509561	-0.55296407
-0.72509561	-0.55296407
-0.72509561	-0.55296407
0.12990558	-0.95880390
0.12990558	-0.95880390
-0.72509561	-0.55296407
-0.72509561	-0.55296407
-0.72509561	-0.55296407
-0.72509561	-0.55296407
-0.72509561	-0.55296407
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.12990558	-0.95880390
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.85924773	0.00000000
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
0.12990558	0.95880390
-0.72509561	0.55296407
-0.72509561	0.55296407
-0.72509561	0.55296407
-0.72509561	0.55296407
-0.72509561	0.55296407
0.12990558	0.95880390
-0.72509561	0.55296407
-0.72509561	0.55296407
-0.72509561	0.55296407
-0.72509561	0.55296407
-0.72509561	0.55296407
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.89453847	-0.00000000
-0.72509561	0.55296407


==> Data/Petals/petals_laplacian_n128_t270.txt <==
x	y
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.72531657	-0.55217454
-0.72531657	-0.55217454
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.72531657	-0.55217454
-0.72531657	-0.55217454
-0.72531657	-0.55217454
-0.72531657	-0.55217454
0.12989730	-0.95879966
0.12989730	-0.95879966
-0.72531657	-0.55217454
-0.72531657	-0.55217454
-0.72531657	-0.55217454
-0.72531657	-0.55217454
-0.72531657	-0.55217454
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.12989730	-0.95879966
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.85924724	0.00000000
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
0.12989730	0.95879966
-0.72531657	0.55217454
-0.72531657	0.55217454
-0.72531657	0.55217454
-0.72531657	0.55217454
-0.72531657	0.55217454
0.12989730	0.95879966
-0.72531657	0.55217454
-0.72531657	0.55217454
-0.72531657	0.55217454
-0.72531657	0.55217454
-0.72531657	0.55217454
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.89408115	-0.00000000
-0.72531657	0.55217454


==> Data/Petals/petals_laplacian_n128_t271.txt <==
x	y
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.72553977	-0.55137538
-0.72553977	-0.55137538
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.72553977	-0.55137538
-0.72553977	-0.55137538
-0.72553977	-0.55137538
-0.72553977	-0.55137538
0.12988910	-0.95879544
0.12988910	-0.95879544
-0.72553977	-0.55137538
-0.72553977	-0.55137538
-0.72553977	-0.55137538
-0.72553977	-0.55137538
-0.72553977	-0.55137538
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.12988910	-0.95879544
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.85924675	0.00000000
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
0.12988910	0.95879544
-0.72553977	0.55137538
-0.72553977	0.55137538
-0.72553977	0.55137538
-0.72553977	0.55137538
-0.72553977	0.55137538
0.12988910	0.95879544
-0.72553977	0.55137538
-0.72553977	0.55137538
-0.72553977	0.55137538
-0.72553977	0.55137538
-0.72553977	0.55137538
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.89361954	-0.00000000
-0.72553977	0.55137538


==> Data/Petals/petals_laplacian_n128_t272.txt <==
x	y
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.72576526	-0.55056634
-0.72576526	-0.55056634
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.72576526	-0.55056634
-0.72576526	-0.55056634
-0.72576526	-0.55056634
-0.72576526	-0.55056634
0.12988097	-0.95879126
0.12988097	-0.95879126
-0.72576526	-0.55056634
-0.72576526	-0.55056634
-0.72576526	-0.55056634
-0.72576526	-0.55056634
-0.72576526	-0.55056634
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.12988097	-0.95879126
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.85924626	0.00000000
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
0.12988097	0.95879126
-0.72576526	0.55056634
-0.72576526	0.55056634
-0.72576526	0.55056634
-0.72576526	0.55056634
-0.72576526	0.55056634
0.12988097	0.95879126
-0.72576526	0.55056634
-0.72576526	0.55056634
-0.72576526	0.55056634
-0.72576526	0.55056634
-0.72576526	0.55056634
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.89315354	-0.00000000
-0.72576526	0.55056634


==> Data/Petals/petals_laplacian_n128_t273.txt <==
x	y
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.72599308	-0.54974721
-0.72599308	-0.54974721
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.72599308	-0.54974721
-0.72599308	-0.54974721
-0.72599308	-0.54974721
-0.72599308	-0.54974721
0.12987292	-0.95878711
0.12987292	-0.95878711
-0.72599308	-0.54974721
-0.72599308	-0.54974721
-0.72599308	-0.54974721
-0.72599308	-0.54974721
-0.72599308	-0.54974721
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.12987292	-0.95878711
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.85924576	0.00000000
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
0.12987292	0.95878711
-0.72599308	0.54974721
-0.72599308	0.54974721
-0.72599308	0.54974721
-0.72599308	0.54974721
-0.72599308	0.54974721
0.12987292	0.95878711
-0.72599308	0.54974721
-0.72599308	0.54974721
-0.72599308	0.54974721
-0.72599308	0.54974721
-0.72599308	0.54974721
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.89268308	-0.00000000
-0.72599308	0.54974721


==> Data/Petals/petals_laplacian_n128_t274.txt <==
x	y
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.72622327	-0.54891775
-0.72622327	-0.54891775
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.72622327	-0.54891775
-0.72622327	-0.54891775
-0.72622327	-0.54891775
-0.72622327	-0.54891775
0.12986495	-0.95878298
0.12986495	-0.95878298
-0.72622327	-0.54891775
-0.72622327	-0.54891775
-0.72622327	-0.54891775
-0.72622327	-0.54891775
-0.72622327	-0.54891775
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.12986495	-0.95878298
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.85924527	0.00000000
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
0.12986495	0.95878298
-0.72622327	0.54891775
-0.72622327	0.54891775
-0.72622327	0.54891775
-0.72622327	0.54891775
-0.72622327	0.54891775
0.12986495	0.95878298
-0.72622327	0.54891775
-0.72622327	0.54891775
-0.72622327	0.54891775
-0.72622327	0.54891775
-0.72622327	0.54891775
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.89220807	-0.00000000
-0.72622327	0.54891775


==> Data/Petals/petals_laplacian_n128_t275.txt <==
x	y
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.72645588	-0.54807771
-0.72645588	-0.54807771
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.72645588	-0.54807771
-0.72645588	-0.54807771
-0.72645588	-0.54807771
-0.72645588	-0.54807771
0.12985705	-0.95877889
0.12985705	-0.95877889
-0.72645588	-0.54807771
-0.72645588	-0.54807771
-0.72645588	-0.54807771
-0.72645588	-0.54807771
-0.72645588	-0.54807771
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.12985705	-0.95877889
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.85924478	0.00000000
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
0.12985705	0.95877889
-0.72645588	0.54807771
-0.72645588	0.54807771
-0.72645588	0.54807771
-0.72645588	0.54807771
-0.72645588	0.54807771
0.12985705	0.95877889
-0.72645588	0.54807771
-0.72645588	0.54807771
-0.72645588	0.54807771
-0.72645588	0.54807771
-0.72645588	0.54807771
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.89172841	-0.00000000
-0.72645588	0.54807771


==> Data/Petals/petals_laplacian_n128_t276.txt <==
x	y
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.72669096	-0.54722683
-0.72669096	-0.54722683
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.72669096	-0.54722683
-0.72669096	-0.54722683
-0.72669096	-0.54722683
-0.72669096	-0.54722683
0.12984922	-0.95877482
0.12984922	-0.95877482
-0.72669096	-0.54722683
-0.72669096	-0.54722683
-0.72669096	-0.54722683
-0.72669096	-0.54722683
-0.72669096	-0.54722683
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.12984922	-0.95877482
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.85924428	0.00000000
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
0.12984922	0.95877482
-0.72669096	0.54722683
-0.72669096	0.54722683
-0.72669096	0.54722683
-0.72669096	0.54722683
-0.72669096	0.54722683
0.12984922	0.95877482
-0.72669096	0.54722683
-0.72669096	0.54722683
-0.72669096	0.54722683
-0.72669096	0.54722683
-0.72669096	0.54722683
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.89124401	-0.00000000
-0.72669096	0.54722683


==> Data/Petals/petals_laplacian_n128_t277.txt <==
x	y
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.72692855	-0.54636485
-0.72692855	-0.54636485
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.72692855	-0.54636485
-0.72692855	-0.54636485
-0.72692855	-0.54636485
-0.72692855	-0.54636485
0.12984147	-0.95877079
0.12984147	-0.95877079
-0.72692855	-0.54636485
-0.72692855	-0.54636485
-0.72692855	-0.54636485
-0.72692855	-0.54636485
-0.72692855	-0.54636485
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.12984147	-0.95877079
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.85924379	0.00000000
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
0.12984147	0.95877079
-0.72692855	0.54636485
-0.72692855	0.54636485
-0.72692855	0.54636485
-0.72692855	0.54636485
-0.72692855	0.54636485
0.12984147	0.95877079
-0.72692855	0.54636485
-0.72692855	0.54636485
-0.72692855	0.54636485
-0.72692855	0.54636485
-0.72692855	0.54636485
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.89075478	-0.00000000
-0.72692855	0.54636485


==> Data/Petals/petals_laplacian_n128_t278.txt <==
x	y
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.72716871	-0.54549151
-0.72716871	-0.54549151
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.72716871	-0.54549151
-0.72716871	-0.54549151
-0.72716871	-0.54549151
-0.72716871	-0.54549151
0.12983380	-0.95876678
0.12983380	-0.95876678
-0.72716871	-0.54549151
-0.72716871	-0.54549151
-0.72716871	-0.54549151
-0.72716871	-0.54549151
-0.72716871	-0.54549151
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.12983380	-0.95876678
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.85924329	0.00000000
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
0.12983380	0.95876678
-0.72716871	0.54549151
-0.72716871	0.54549151
-0.72716871	0.54549151
-0.72716871	0.54549151
-0.72716871	0.54549151
0.12983380	0.95876678
-0.72716871	0.54549151
-0.72716871	0.54549151
-0.72716871	0.54549151
-0.72716871	0.54549151
-0.72716871	0.54549151
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.89026061	-0.00000000
-0.72716871	0.54549151


==> Data/Petals/petals_laplacian_n128_t279.txt <==
x	y
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.72741150	-0.54460650
-0.72741150	-0.54460650
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.72741150	-0.54460650
-0.72741150	-0.54460650
-0.72741150	-0.54460650
-0.72741150	-0.54460650
0.12982620	-0.95876280
0.12982620	-0.95876280
-0.72741150	-0.54460650
-0.72741150	-0.54460650
-0.72741150	-0.54460650
-0.72741150	-0.54460650
-0.72741150	-0.54460650
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.12982620	-0.95876280
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.85924279	0.00000000
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
0.12982620	0.95876280
-0.72741150	0.54460650
-0.72741150	0.54460650
-0.72741150	0.54460650
-0.72741150	0.54460650
-0.72741150	0.54460650
0.12982620	0.95876280
-0.72741150	0.54460650
-0.72741150	0.54460650
-0.72741150	0.54460650
-0.72741150	0.54460650
-0.72741150	0.54460650
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.88976141	-0.00000000
-0.72741150	0.54460650


==> Data/Petals/petals_laplacian_n128_t280.txt <==
x	y
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.72765695	-0.54370955
-0.72765695	-0.54370955
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.72765695	-0.54370955
-0.72765695	-0.54370955
-0.72765695	-0.54370955
-0.72765695	-0.54370955
0.12981868	-0.95875886
0.12981868	-0.95875886
-0.72765695	-0.54370955
-0.72765695	-0.54370955
-0.72765695	-0.54370955
-0.72765695	-0.54370955
-0.72765695	-0.54370955
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.12981868	-0.95875886
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.85924229	0.00000000
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
0.12981868	0.95875886
-0.72765695	0.54370955
-0.72765695	0.54370955
-0.72765695	0.54370955
-0.72765695	0.54370955
-0.72765695	0.54370955
0.12981868	0.95875886
-0.72765695	0.54370955
-0.72765695	0.54370955
-0.72765695	0.54370955
-0.72765695	0.54370955
-0.72765695	0.54370955
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.88925707	-0.00000000
-0.72765695	0.54370955


==> Data/Petals/petals_laplacian_n128_t281.txt <==
x	y
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.72790513	-0.54280035
-0.72790513	-0.54280035
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.72790513	-0.54280035
-0.72790513	-0.54280035
-0.72790513	-0.54280035
-0.72790513	-0.54280035
0.12981124	-0.95875494
0.12981124	-0.95875494
-0.72790513	-0.54280035
-0.72790513	-0.54280035
-0.72790513	-0.54280035
-0.72790513	-0.54280035
-0.72790513	-0.54280035
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.12981124	-0.95875494
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.85924179	0.00000000
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
0.12981124	0.95875494
-0.72790513	0.54280035
-0.72790513	0.54280035
-0.72790513	0.54280035
-0.72790513	0.54280035
-0.72790513	0.54280035
0.12981124	0.95875494
-0.72790513	0.54280035
-0.72790513	0.54280035
-0.72790513	0.54280035
-0.72790513	0.54280035
-0.72790513	0.54280035
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.88874748	-0.00000000
-0.72790513	0.54280035


==> Data/Petals/petals_laplacian_n128_t282.txt <==
x	y
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.72815610	-0.54187857
-0.72815610	-0.54187857
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.72815610	-0.54187857
-0.72815610	-0.54187857
-0.72815610	-0.54187857
-0.72815610	-0.54187857
0.12980387	-0.95875105
0.12980387	-0.95875105
-0.72815610	-0.54187857
-0.72815610	-0.54187857
-0.72815610	-0.54187857
-0.72815610	-0.54187857
-0.72815610	-0.54187857
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.12980387	-0.95875105
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.85924129	0.00000000
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
0.12980387	0.95875105
-0.72815610	0.54187857
-0.72815610	0.54187857
-0.72815610	0.54187857
-0.72815610	0.54187857
-0.72815610	0.54187857
0.12980387	0.95875105
-0.72815610	0.54187857
-0.72815610	0.54187857
-0.72815610	0.54187857
-0.72815610	0.54187857
-0.72815610	0.54187857
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.88823253	-0.00000000
-0.72815610	0.54187857


==> Data/Petals/petals_laplacian_n128_t283.txt <==
x	y
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.72840992	-0.54094391
-0.72840992	-0.54094391
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.72840992	-0.54094391
-0.72840992	-0.54094391
-0.72840992	-0.54094391
-0.72840992	-0.54094391
0.12979658	-0.95874720
0.12979658	-0.95874720
-0.72840992	-0.54094391
-0.72840992	-0.54094391
-0.72840992	-0.54094391
-0.72840992	-0.54094391
-0.72840992	-0.54094391
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.12979658	-0.95874720
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.85924079	0.00000000
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
0.12979658	0.95874720
-0.72840992	0.54094391
-0.72840992	0.54094391
-0.72840992	0.54094391
-0.72840992	0.54094391
-0.72840992	0.54094391
0.12979658	0.95874720
-0.72840992	0.54094391
-0.72840992	0.54094391
-0.72840992	0.54094391
-0.72840992	0.54094391
-0.72840992	0.54094391
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.88771209	-0.00000000
-0.72840992	0.54094391


==> Data/Petals/petals_laplacian_n128_t284.txt <==
x	y
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.72866664	-0.53999600
-0.72866664	-0.53999600
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.72866664	-0.53999600
-0.72866664	-0.53999600
-0.72866664	-0.53999600
-0.72866664	-0.53999600
0.12978937	-0.95874337
0.12978937	-0.95874337
-0.72866664	-0.53999600
-0.72866664	-0.53999600
-0.72866664	-0.53999600
-0.72866664	-0.53999600
-0.72866664	-0.53999600
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.12978937	-0.95874337
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.85924029	0.00000000
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
0.12978937	0.95874337
-0.72866664	0.53999600
-0.72866664	0.53999600
-0.72866664	0.53999600
-0.72866664	0.53999600
-0.72866664	0.53999600
0.12978937	0.95874337
-0.72866664	0.53999600
-0.72866664	0.53999600
-0.72866664	0.53999600
-0.72866664	0.53999600
-0.72866664	0.53999600
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.88718606	-0.00000000
-0.72866664	0.53999600


==> Data/Petals/petals_laplacian_n128_t285.txt <==
x	y
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.72892633	-0.53903450
-0.72892633	-0.53903450
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.72892633	-0.53903450
-0.72892633	-0.53903450
-0.72892633	-0.53903450
-0.72892633	-0.53903450
0.12978224	-0.95873958
0.12978224	-0.95873958
-0.72892633	-0.53903450
-0.72892633	-0.53903450
-0.72892633	-0.53903450
-0.72892633	-0.53903450
-0.72892633	-0.53903450
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.12978224	-0.95873958
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.85923979	0.00000000
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
0.12978224	0.95873958
-0.72892633	0.53903450
-0.72892633	0.53903450
-0.72892633	0.53903450
-0.72892633	0.53903450
-0.72892633	0.53903450
0.12978224	0.95873958
-0.72892633	0.53903450
-0.72892633	0.53903450
-0.72892633	0.53903450
-0.72892633	0.53903450
-0.72892633	0.53903450
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.88665431	-0.00000000
-0.72892633	0.53903450


==> Data/Petals/petals_laplacian_n128_t286.txt <==
x	y
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.72918906	-0.53805905
-0.72918906	-0.53805905
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.72918906	-0.53805905
-0.72918906	-0.53805905
-0.72918906	-0.53805905
-0.72918906	-0.53805905
0.12977518	-0.95873582
0.12977518	-0.95873582
-0.72918906	-0.53805905
-0.72918906	-0.53805905
-0.72918906	-0.53805905
-0.72918906	-0.53805905
-0.72918906	-0.53805905
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.12977518	-0.95873582
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.85923928	0.00000000
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
0.12977518	0.95873582
-0.72918906	0.53805905
-0.72918906	0.53805905
-0.72918906	0.53805905
-0.72918906	0.53805905
-0.72918906	0.53805905
0.12977518	0.95873582
-0.72918906	0.53805905
-0.72918906	0.53805905
-0.72918906	0.53805905
-0.72918906	0.53805905
-0.72918906	0.53805905
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.88611671	-0.00000000
-0.72918906	0.53805905


==> Data/Petals/petals_laplacian_n128_t287.txt <==
x	y
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.72945489	-0.53706925
-0.72945489	-0.53706925
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.72945489	-0.53706925
-0.72945489	-0.53706925
-0.72945489	-0.53706925
-0.72945489	-0.53706925
0.12976821	-0.95873208
0.12976821	-0.95873208
-0.72945489	-0.53706925
-0.72945489	-0.53706925
-0.72945489	-0.53706925
-0.72945489	-0.53706925
-0.72945489	-0.53706925
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.12976821	-0.95873208
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.85923878	0.00000000
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
0.12976821	0.95873208
-0.72945489	0.53706925
-0.72945489	0.53706925
-0.72945489	0.53706925
-0.72945489	0.53706925
-0.72945489	0.53706925
0.12976821	0.95873208
-0.72945489	0.53706925
-0.72945489	0.53706925
-0.72945489	0.53706925
-0.72945489	0.53706925
-0.72945489	0.53706925
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.88557313	-0.00000000
-0.72945489	0.53706925


==> Data/Petals/petals_laplacian_n128_t288.txt <==
x	y
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.72972390	-0.53606472
-0.72972390	-0.53606472
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.72972390	-0.53606472
-0.72972390	-0.53606472
-0.72972390	-0.53606472
-0.72972390	-0.53606472
0.12976131	-0.95872838
0.12976131	-0.95872838
-0.72972390	-0.53606472
-0.72972390	-0.53606472
-0.72972390	-0.53606472
-0.72972390	-0.53606472
-0.72972390	-0.53606472
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.12976131	-0.95872838
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.85923827	0.00000000
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
0.12976131	0.95872838
-0.72972390	0.53606472
-0.72972390	0.53606472
-0.72972390	0.53606472
-0.72972390	0.53606472
-0.72972390	0.53606472
0.12976131	0.95872838
-0.72972390	0.53606472
-0.72972390	0.53606472
-0.72972390	0.53606472
-0.72972390	0.53606472
-0.72972390	0.53606472
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.88502343	-0.00000000
-0.72972390	0.53606472


==> Data/Petals/petals_laplacian_n128_t289.txt <==
x	y
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.72999615	-0.53504504
-0.72999615	-0.53504504
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.72999615	-0.53504504
-0.72999615	-0.53504504
-0.72999615	-0.53504504
-0.72999615	-0.53504504
0.12975449	-0.95872472
0.12975449	-0.95872472
-0.72999615	-0.53504504
-0.72999615	-0.53504504
-0.72999615	-0.53504504
-0.72999615	-0.53504504
-0.72999615	-0.53504504
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.12975449	-0.95872472
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.85923777	0.00000000
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
0.12975449	0.95872472
-0.72999615	0.53504504
-0.72999615	0.53504504
-0.72999615	0.53504504
-0.72999615	0.53504504
-0.72999615	0.53504504
0.12975449	0.95872472
-0.72999615	0.53504504
-0.72999615	0.53504504
-0.72999615	0.53504504
-0.72999615	0.53504504
-0.72999615	0.53504504
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.88446747	-0.00000000
-0.72999615	0.53504504


==> Data/Petals/petals_laplacian_n128_t290.txt <==
x	y
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.73027172	-0.53400977
-0.73027172	-0.53400977
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.73027172	-0.53400977
-0.73027172	-0.53400977
-0.73027172	-0.53400977
-0.73027172	-0.53400977
0.12974775	-0.95872108
0.12974775	-0.95872108
-0.73027172	-0.53400977
-0.73027172	-0.53400977
-0.73027172	-0.53400977
-0.73027172	-0.53400977
-0.73027172	-0.53400977
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.12974775	-0.95872108
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.85923726	0.00000000
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
0.12974775	0.95872108
-0.73027172	0.53400977
-0.73027172	0.53400977
-0.73027172	0.53400977
-0.73027172	0.53400977
-0.73027172	0.53400977
0.12974775	0.95872108
-0.73027172	0.53400977
-0.73027172	0.53400977
-0.73027172	0.53400977
-0.73027172	0.53400977
-0.73027172	0.53400977
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.88390510	-0.00000000
-0.73027172	0.53400977


==> Data/Petals/petals_laplacian_n128_t291.txt <==
x	y
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.73055069	-0.53295847
-0.73055069	-0.53295847
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.73055069	-0.53295847
-0.73055069	-0.53295847
-0.73055069	-0.53295847
-0.73055069	-0.53295847
0.12974109	-0.95871747
0.12974109	-0.95871747
-0.73055069	-0.53295847
-0.73055069	-0.53295847
-0.73055069	-0.53295847
-0.73055069	-0.53295847
-0.73055069	-0.53295847
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.12974109	-0.95871747
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.85923675	0.00000000
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
0.12974109	0.95871747
-0.73055069	0.53295847
-0.73055069	0.53295847
-0.73055069	0.53295847
-0.73055069	0.53295847
-0.73055069	0.53295847
0.12974109	0.95871747
-0.73055069	0.53295847
-0.73055069	0.53295847
-0.73055069	0.53295847
-0.73055069	0.53295847
-0.73055069	0.53295847
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.88333618	-0.00000000
-0.73055069	0.53295847


==> Data/Petals/petals_laplacian_n128_t292.txt <==
x	y
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.73083314	-0.53189067
-0.73083314	-0.53189067
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.73083314	-0.53189067
-0.73083314	-0.53189067
-0.73083314	-0.53189067
-0.73083314	-0.53189067
0.12973451	-0.95871390
0.12973451	-0.95871390
-0.73083314	-0.53189067
-0.73083314	-0.53189067
-0.73083314	-0.53189067
-0.73083314	-0.53189067
-0.73083314	-0.53189067
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.12973451	-0.95871390
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.85923624	0.00000000
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
0.12973451	0.95871390
-0.73083314	0.53189067
-0.73083314	0.53189067
-0.73083314	0.53189067
-0.73083314	0.53189067
-0.73083314	0.53189067
0.12973451	0.95871390
-0.73083314	0.53189067
-0.73083314	0.53189067
-0.73083314	0.53189067
-0.73083314	0.53189067
-0.73083314	0.53189067
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.88276054	-0.00000000
-0.73083314	0.53189067


==> Data/Petals/petals_laplacian_n128_t293.txt <==
x	y
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.73111915	-0.53080588
-0.73111915	-0.53080588
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.73111915	-0.53080588
-0.73111915	-0.53080588
-0.73111915	-0.53080588
-0.73111915	-0.53080588
0.12972800	-0.95871036
0.12972800	-0.95871036
-0.73111915	-0.53080588
-0.73111915	-0.53080588
-0.73111915	-0.53080588
-0.73111915	-0.53080588
-0.73111915	-0.53080588
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.12972800	-0.95871036
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.85923573	0.00000000
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
0.12972800	0.95871036
-0.73111915	0.53080588
-0.73111915	0.53080588
-0.73111915	0.53080588
-0.73111915	0.53080588
-0.73111915	0.53080588
0.12972800	0.95871036
-0.73111915	0.53080588
-0.73111915	0.53080588
-0.73111915	0.53080588
-0.73111915	0.53080588
-0.73111915	0.53080588
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.88217803	-0.00000000
-0.73111915	0.53080588


==> Data/Petals/petals_laplacian_n128_t294.txt <==
x	y
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.73140881	-0.52970359
-0.73140881	-0.52970359
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.73140881	-0.52970359
-0.73140881	-0.52970359
-0.73140881	-0.52970359
-0.73140881	-0.52970359
0.12972158	-0.95870685
0.12972158	-0.95870685
-0.73140881	-0.52970359
-0.73140881	-0.52970359
-0.73140881	-0.52970359
-0.73140881	-0.52970359
-0.73140881	-0.52970359
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.12972158	-0.95870685
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.85923521	0.00000000
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
0.12972158	0.95870685
-0.73140881	0.52970359
-0.73140881	0.52970359
-0.73140881	0.52970359
-0.73140881	0.52970359
-0.73140881	0.52970359
0.12972158	0.95870685
-0.73140881	0.52970359
-0.73140881	0.52970359
-0.73140881	0.52970359
-0.73140881	0.52970359
-0.73140881	0.52970359
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.88158847	-0.00000000
-0.73140881	0.52970359


==> Data/Petals/petals_laplacian_n128_t295.txt <==
x	y
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.73170221	-0.52858327
-0.73170221	-0.52858327
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.73170221	-0.52858327
-0.73170221	-0.52858327
-0.73170221	-0.52858327
-0.73170221	-0.52858327
0.12971524	-0.95870338
0.12971524	-0.95870338
-0.73170221	-0.52858327
-0.73170221	-0.52858327
-0.73170221	-0.52858327
-0.73170221	-0.52858327
-0.73170221	-0.52858327
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.12971524	-0.95870338
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.85923470	0.00000000
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
0.12971524	0.95870338
-0.73170221	0.52858327
-0.73170221	0.52858327
-0.73170221	0.52858327
-0.73170221	0.52858327
-0.73170221	0.52858327
0.12971524	0.95870338
-0.73170221	0.52858327
-0.73170221	0.52858327
-0.73170221	0.52858327
-0.73170221	0.52858327
-0.73170221	0.52858327
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.88099169	-0.00000000
-0.73170221	0.52858327


==> Data/Petals/petals_laplacian_n128_t296.txt <==
x	y
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.73199945	-0.52744436
-0.73199945	-0.52744436
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.73199945	-0.52744436
-0.73199945	-0.52744436
-0.73199945	-0.52744436
-0.73199945	-0.52744436
0.12970898	-0.95869994
0.12970898	-0.95869994
-0.73199945	-0.52744436
-0.73199945	-0.52744436
-0.73199945	-0.52744436
-0.73199945	-0.52744436
-0.73199945	-0.52744436
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.12970898	-0.95869994
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.85923418	0.00000000
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
0.12970898	0.95869994
-0.73199945	0.52744436
-0.73199945	0.52744436
-0.73199945	0.52744436
-0.73199945	0.52744436
-0.73199945	0.52744436
0.12970898	0.95869994
-0.73199945	0.52744436
-0.73199945	0.52744436
-0.73199945	0.52744436
-0.73199945	0.52744436
-0.73199945	0.52744436
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.88038751	-0.00000000
-0.73199945	0.52744436


==> Data/Petals/petals_laplacian_n128_t297.txt <==
x	y
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.73230061	-0.52628628
-0.73230061	-0.52628628
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.73230061	-0.52628628
-0.73230061	-0.52628628
-0.73230061	-0.52628628
-0.73230061	-0.52628628
0.12970280	-0.95869653
0.12970280	-0.95869653
-0.73230061	-0.52628628
-0.73230061	-0.52628628
-0.73230061	-0.52628628
-0.73230061	-0.52628628
-0.73230061	-0.52628628
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.12970280	-0.95869653
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.85923367	0.00000000
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
0.12970280	0.95869653
-0.73230061	0.52628628
-0.73230061	0.52628628
-0.73230061	0.52628628
-0.73230061	0.52628628
-0.73230061	0.52628628
0.12970280	0.95869653
-0.73230061	0.52628628
-0.73230061	0.52628628
-0.73230061	0.52628628
-0.73230061	0.52628628
-0.73230061	0.52628628
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.87977574	-0.00000000
-0.73230061	0.52628628


==> Data/Petals/petals_laplacian_n128_t298.txt <==
x	y
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.73260579	-0.52510843
-0.73260579	-0.52510843
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.73260579	-0.52510843
-0.73260579	-0.52510843
-0.73260579	-0.52510843
-0.73260579	-0.52510843
0.12969671	-0.95869315
0.12969671	-0.95869315
-0.73260579	-0.52510843
-0.73260579	-0.52510843
-0.73260579	-0.52510843
-0.73260579	-0.52510843
-0.73260579	-0.52510843
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.12969671	-0.95869315
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.85923315	0.00000000
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
0.12969671	0.95869315
-0.73260579	0.52510843
-0.73260579	0.52510843
-0.73260579	0.52510843
-0.73260579	0.52510843
-0.73260579	0.52510843
0.12969671	0.95869315
-0.73260579	0.52510843
-0.73260579	0.52510843
-0.73260579	0.52510843
-0.73260579	0.52510843
-0.73260579	0.52510843
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.87915618	-0.00000000
-0.73260579	0.52510843


==> Data/Petals/petals_laplacian_n128_t299.txt <==
x	y
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.73291512	-0.52391015
-0.73291512	-0.52391015
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.73291512	-0.52391015
-0.73291512	-0.52391015
-0.73291512	-0.52391015
-0.73291512	-0.52391015
0.12969069	-0.95868981
0.12969069	-0.95868981
-0.73291512	-0.52391015
-0.73291512	-0.52391015
-0.73291512	-0.52391015
-0.73291512	-0.52391015
-0.73291512	-0.52391015
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.12969069	-0.95868981
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.85923263	0.00000000
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
0.12969069	0.95868981
-0.73291512	0.52391015
-0.73291512	0.52391015
-0.73291512	0.52391015
-0.73291512	0.52391015
-0.73291512	0.52391015
0.12969069	0.95868981
-0.73291512	0.52391015
-0.73291512	0.52391015
-0.73291512	0.52391015
-0.73291512	0.52391015
-0.73291512	0.52391015
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.87852863	-0.00000000
-0.73291512	0.52391015


==> Data/Petals/petals_laplacian_n128_t300.txt <==
x	y
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.73322868	-0.52269080
-0.73322868	-0.52269080
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.73322868	-0.52269080
-0.73322868	-0.52269080
-0.73322868	-0.52269080
-0.73322868	-0.52269080
0.12968476	-0.95868650
0.12968476	-0.95868650
-0.73322868	-0.52269080
-0.73322868	-0.52269080
-0.73322868	-0.52269080
-0.73322868	-0.52269080
-0.73322868	-0.52269080
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.12968476	-0.95868650
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.85923211	0.00000000
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
0.12968476	0.95868650
-0.73322868	0.52269080
-0.73322868	0.52269080
-0.73322868	0.52269080
-0.73322868	0.52269080
-0.73322868	0.52269080
0.12968476	0.95868650
-0.73322868	0.52269080
-0.73322868	0.52269080
-0.73322868	0.52269080
-0.73322868	0.52269080
-0.73322868	0.52269080
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.87789289	-0.00000000
-0.73322868	0.52269080


==> Data/Petals/petals_laplacian_n128_t301.txt <==
x	y
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.73354660	-0.52144967
-0.73354660	-0.52144967
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.73354660	-0.52144967
-0.73354660	-0.52144967
-0.73354660	-0.52144967
-0.73354660	-0.52144967
0.12967890	-0.95868323
0.12967890	-0.95868323
-0.73354660	-0.52144967
-0.73354660	-0.52144967
-0.73354660	-0.52144967
-0.73354660	-0.52144967
-0.73354660	-0.52144967
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.12967890	-0.95868323
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.85923159	0.00000000
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
0.12967890	0.95868323
-0.73354660	0.52144967
-0.73354660	0.52144967
-0.73354660	0.52144967
-0.73354660	0.52144967
-0.73354660	0.52144967
0.12967890	0.95868323
-0.73354660	0.52144967
-0.73354660	0.52144967
-0.73354660	0.52144967
-0.73354660	0.52144967
-0.73354660	0.52144967
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.87724872	-0.00000000
-0.73354660	0.52144967


==> Data/Petals/petals_laplacian_n128_t302.txt <==
x	y
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.73386900	-0.52018602
-0.73386900	-0.52018602
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.73386900	-0.52018602
-0.73386900	-0.52018602
-0.73386900	-0.52018602
-0.73386900	-0.52018602
0.12967314	-0.95867999
0.12967314	-0.95867999
-0.73386900	-0.52018602
-0.73386900	-0.52018602
-0.73386900	-0.52018602
-0.73386900	-0.52018602
-0.73386900	-0.52018602
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.12967314	-0.95867999
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.85923107	0.00000000
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
0.12967314	0.95867999
-0.73386900	0.52018602
-0.73386900	0.52018602
-0.73386900	0.52018602
-0.73386900	0.52018602
-0.73386900	0.52018602
0.12967314	0.95867999
-0.73386900	0.52018602
-0.73386900	0.52018602
-0.73386900	0.52018602
-0.73386900	0.52018602
-0.73386900	0.52018602
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.87659591	-0.00000000
-0.73386900	0.52018602


==> Data/Petals/petals_laplacian_n128_t303.txt <==
x	y
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.73419599	-0.51889908
-0.73419599	-0.51889908
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.73419599	-0.51889908
-0.73419599	-0.51889908
-0.73419599	-0.51889908
-0.73419599	-0.51889908
0.12966745	-0.95867679
0.12966745	-0.95867679
-0.73419599	-0.51889908
-0.73419599	-0.51889908
-0.73419599	-0.51889908
-0.73419599	-0.51889908
-0.73419599	-0.51889908
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.12966745	-0.95867679
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.85923054	0.00000000
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
0.12966745	0.95867679
-0.73419599	0.51889908
-0.73419599	0.51889908
-0.73419599	0.51889908
-0.73419599	0.51889908
-0.73419599	0.51889908
0.12966745	0.95867679
-0.73419599	0.51889908
-0.73419599	0.51889908
-0.73419599	0.51889908
-0.73419599	0.51889908
-0.73419599	0.51889908
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.87593421	-0.00000000
-0.73419599	0.51889908


==> Data/Petals/petals_laplacian_n128_t304.txt <==
x	y
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.73452770	-0.51758805
-0.73452770	-0.51758805
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.73452770	-0.51758805
-0.73452770	-0.51758805
-0.73452770	-0.51758805
-0.73452770	-0.51758805
0.12966185	-0.95867362
0.12966185	-0.95867362
-0.73452770	-0.51758805
-0.73452770	-0.51758805
-0.73452770	-0.51758805
-0.73452770	-0.51758805
-0.73452770	-0.51758805
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.12966185	-0.95867362
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.85923002	0.00000000
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
0.12966185	0.95867362
-0.73452770	0.51758805
-0.73452770	0.51758805
-0.73452770	0.51758805
-0.73452770	0.51758805
-0.73452770	0.51758805
0.12966185	0.95867362
-0.73452770	0.51758805
-0.73452770	0.51758805
-0.73452770	0.51758805
-0.73452770	0.51758805
-0.73452770	0.51758805
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.87526337	-0.00000000
-0.73452770	0.51758805


==> Data/Petals/petals_laplacian_n128_t305.txt <==
x	y
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.73486427	-0.51625208
-0.73486427	-0.51625208
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.73486427	-0.51625208
-0.73486427	-0.51625208
-0.73486427	-0.51625208
-0.73486427	-0.51625208
0.12965632	-0.95867048
0.12965632	-0.95867048
-0.73486427	-0.51625208
-0.73486427	-0.51625208
-0.73486427	-0.51625208
-0.73486427	-0.51625208
-0.73486427	-0.51625208
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.12965632	-0.95867048
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.85922949	0.00000000
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
0.12965632	0.95867048
-0.73486427	0.51625208
-0.73486427	0.51625208
-0.73486427	0.51625208
-0.73486427	0.51625208
-0.73486427	0.51625208
0.12965632	0.95867048
-0.73486427	0.51625208
-0.73486427	0.51625208
-0.73486427	0.51625208
-0.73486427	0.51625208
-0.73486427	0.51625208
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.87458314	-0.00000000
-0.73486427	0.51625208


==> Data/Petals/petals_laplacian_n128_t306.txt <==
x	y
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.73520584	-0.51489026
-0.73520584	-0.51489026
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.73520584	-0.51489026
-0.73520584	-0.51489026
-0.73520584	-0.51489026
-0.73520584	-0.51489026
0.12965089	-0.95866738
0.12965089	-0.95866738
-0.73520584	-0.51489026
-0.73520584	-0.51489026
-0.73520584	-0.51489026
-0.73520584	-0.51489026
-0.73520584	-0.51489026
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.12965089	-0.95866738
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.85922896	0.00000000
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
0.12965089	0.95866738
-0.73520584	0.51489026
-0.73520584	0.51489026
-0.73520584	0.51489026
-0.73520584	0.51489026
-0.73520584	0.51489026
0.12965089	0.95866738
-0.73520584	0.51489026
-0.73520584	0.51489026
-0.73520584	0.51489026
-0.73520584	0.51489026
-0.73520584	0.51489026
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.87389325	-0.00000000
-0.73520584	0.51489026


==> Data/Petals/petals_laplacian_n128_t307.txt <==
x	y
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.73555254	-0.51350167
-0.73555254	-0.51350167
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.73555254	-0.51350167
-0.73555254	-0.51350167
-0.73555254	-0.51350167
-0.73555254	-0.51350167
0.12964554	-0.95866431
0.12964554	-0.95866431
-0.73555254	-0.51350167
-0.73555254	-0.51350167
-0.73555254	-0.51350167
-0.73555254	-0.51350167
-0.73555254	-0.51350167
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.12964554	-0.95866431
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.85922843	0.00000000
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
0.12964554	0.95866431
-0.73555254	0.51350167
-0.73555254	0.51350167
-0.73555254	0.51350167
-0.73555254	0.51350167
-0.73555254	0.51350167
0.12964554	0.95866431
-0.73555254	0.51350167
-0.73555254	0.51350167
-0.73555254	0.51350167
-0.73555254	0.51350167
-0.73555254	0.51350167
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.87319342	-0.00000000
-0.73555254	0.51350167


==> Data/Petals/petals_laplacian_n128_t308.txt <==
x	y
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.73590454	-0.51208530
-0.73590454	-0.51208530
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.73590454	-0.51208530
-0.73590454	-0.51208530
-0.73590454	-0.51208530
-0.73590454	-0.51208530
0.12964027	-0.95866129
0.12964027	-0.95866129
-0.73590454	-0.51208530
-0.73590454	-0.51208530
-0.73590454	-0.51208530
-0.73590454	-0.51208530
-0.73590454	-0.51208530
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.12964027	-0.95866129
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.85922790	0.00000000
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
0.12964027	0.95866129
-0.73590454	0.51208530
-0.73590454	0.51208530
-0.73590454	0.51208530
-0.73590454	0.51208530
-0.73590454	0.51208530
0.12964027	0.95866129
-0.73590454	0.51208530
-0.73590454	0.51208530
-0.73590454	0.51208530
-0.73590454	0.51208530
-0.73590454	0.51208530
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.87248335	-0.00000000
-0.73590454	0.51208530


==> Data/Petals/petals_laplacian_n128_t309.txt <==
x	y
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.73626199	-0.51064011
-0.73626199	-0.51064011
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.73626199	-0.51064011
-0.73626199	-0.51064011
-0.73626199	-0.51064011
-0.73626199	-0.51064011
0.12963508	-0.95865829
0.12963508	-0.95865829
-0.73626199	-0.51064011
-0.73626199	-0.51064011
-0.73626199	-0.51064011
-0.73626199	-0.51064011
-0.73626199	-0.51064011
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.12963508	-0.95865829
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.85922737	0.00000000
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
0.12963508	0.95865829
-0.73626199	0.51064011
-0.73626199	0.51064011
-0.73626199	0.51064011
-0.73626199	0.51064011
-0.73626199	0.51064011
0.12963508	0.95865829
-0.73626199	0.51064011
-0.73626199	0.51064011
-0.73626199	0.51064011
-0.73626199	0.51064011
-0.73626199	0.51064011
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.87176274	-0.00000000
-0.73626199	0.51064011


==> Data/Petals/petals_laplacian_n128_t310.txt <==
x	y
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.73662506	-0.50916499
-0.73662506	-0.50916499
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.73662506	-0.50916499
-0.73662506	-0.50916499
-0.73662506	-0.50916499
-0.73662506	-0.50916499
0.12962998	-0.95865533
0.12962998	-0.95865533
-0.73662506	-0.50916499
-0.73662506	-0.50916499
-0.73662506	-0.50916499
-0.73662506	-0.50916499
-0.73662506	-0.50916499
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.12962998	-0.95865533
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.85922684	0.00000000
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
0.12962998	0.95865533
-0.73662506	0.50916499
-0.73662506	0.50916499
-0.73662506	0.50916499
-0.73662506	0.50916499
-0.73662506	0.50916499
0.12962998	0.95865533
-0.73662506	0.50916499
-0.73662506	0.50916499
-0.73662506	0.50916499
-0.73662506	0.50916499
-0.73662506	0.50916499
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.87103126	-0.00000000
-0.73662506	0.50916499


==> Data/Petals/petals_laplacian_n128_t311.txt <==
x	y
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.73699392	-0.50765877
-0.73699392	-0.50765877
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.73699392	-0.50765877
-0.73699392	-0.50765877
-0.73699392	-0.50765877
-0.73699392	-0.50765877
0.12962497	-0.95865241
0.12962497	-0.95865241
-0.73699392	-0.50765877
-0.73699392	-0.50765877
-0.73699392	-0.50765877
-0.73699392	-0.50765877
-0.73699392	-0.50765877
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.12962497	-0.95865241
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.85922630	0.00000000
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
0.12962497	0.95865241
-0.73699392	0.50765877
-0.73699392	0.50765877
-0.73699392	0.50765877
-0.73699392	0.50765877
-0.73699392	0.50765877
0.12962497	0.95865241
-0.73699392	0.50765877
-0.73699392	0.50765877
-0.73699392	0.50765877
-0.73699392	0.50765877
-0.73699392	0.50765877
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.87028858	-0.00000000
-0.73699392	0.50765877


==> Data/Petals/petals_laplacian_n128_t312.txt <==
x	y
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.73736876	-0.50612023
-0.73736876	-0.50612023
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.73736876	-0.50612023
-0.73736876	-0.50612023
-0.73736876	-0.50612023
-0.73736876	-0.50612023
0.12962004	-0.95864953
0.12962004	-0.95864953
-0.73736876	-0.50612023
-0.73736876	-0.50612023
-0.73736876	-0.50612023
-0.73736876	-0.50612023
-0.73736876	-0.50612023
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.12962004	-0.95864953
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.85922576	0.00000000
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
0.12962004	0.95864953
-0.73736876	0.50612023
-0.73736876	0.50612023
-0.73736876	0.50612023
-0.73736876	0.50612023
-0.73736876	0.50612023
0.12962004	0.95864953
-0.73736876	0.50612023
-0.73736876	0.50612023
-0.73736876	0.50612023
-0.73736876	0.50612023
-0.73736876	0.50612023
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.86953436	-0.00000000
-0.73736876	0.50612023


==> Data/Petals/petals_laplacian_n128_t313.txt <==
x	y
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.73774975	-0.50454805
-0.73774975	-0.50454805
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.73774975	-0.50454805
-0.73774975	-0.50454805
-0.73774975	-0.50454805
-0.73774975	-0.50454805
0.12961520	-0.95864668
0.12961520	-0.95864668
-0.73774975	-0.50454805
-0.73774975	-0.50454805
-0.73774975	-0.50454805
-0.73774975	-0.50454805
-0.73774975	-0.50454805
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.12961520	-0.95864668
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.85922523	0.00000000
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
0.12961520	0.95864668
-0.73774975	0.50454805
-0.73774975	0.50454805
-0.73774975	0.50454805
-0.73774975	0.50454805
-0.73774975	0.50454805
0.12961520	0.95864668
-0.73774975	0.50454805
-0.73774975	0.50454805
-0.73774975	0.50454805
-0.73774975	0.50454805
-0.73774975	0.50454805
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.86876822	-0.00000000
-0.73774975	0.50454805


==> Data/Petals/petals_laplacian_n128_t314.txt <==
x	y
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.73813712	-0.50294084
-0.73813712	-0.50294084
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.73813712	-0.50294084
-0.73813712	-0.50294084
-0.73813712	-0.50294084
-0.73813712	-0.50294084
0.12961044	-0.95864387
0.12961044	-0.95864387
-0.73813712	-0.50294084
-0.73813712	-0.50294084
-0.73813712	-0.50294084
-0.73813712	-0.50294084
-0.73813712	-0.50294084
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.12961044	-0.95864387
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.85922469	0.00000000
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
0.12961044	0.95864387
-0.73813712	0.50294084
-0.73813712	0.50294084
-0.73813712	0.50294084
-0.73813712	0.50294084
-0.73813712	0.50294084
0.12961044	0.95864387
-0.73813712	0.50294084
-0.73813712	0.50294084
-0.73813712	0.50294084
-0.73813712	0.50294084
-0.73813712	0.50294084
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.86798977	-0.00000000
-0.73813712	0.50294084


==> Data/Petals/petals_laplacian_n128_t315.txt <==
x	y
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.73853105	-0.50129714
-0.73853105	-0.50129714
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.73853105	-0.50129714
-0.73853105	-0.50129714
-0.73853105	-0.50129714
-0.73853105	-0.50129714
0.12960577	-0.95864110
0.12960577	-0.95864110
-0.73853105	-0.50129714
-0.73853105	-0.50129714
-0.73853105	-0.50129714
-0.73853105	-0.50129714
-0.73853105	-0.50129714
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.12960577	-0.95864110
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.85922414	0.00000000
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
0.12960577	0.95864110
-0.73853105	0.50129714
-0.73853105	0.50129714
-0.73853105	0.50129714
-0.73853105	0.50129714
-0.73853105	0.50129714
0.12960577	0.95864110
-0.73853105	0.50129714
-0.73853105	0.50129714
-0.73853105	0.50129714
-0.73853105	0.50129714
-0.73853105	0.50129714
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.86719862	-0.00000000
-0.73853105	0.50129714


==> Data/Petals/petals_laplacian_n128_t316.txt <==
x	y
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.73893178	-0.49961538
-0.73893178	-0.49961538
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.73893178	-0.49961538
-0.73893178	-0.49961538
-0.73893178	-0.49961538
-0.73893178	-0.49961538
0.12960119	-0.95863836
0.12960119	-0.95863836
-0.73893178	-0.49961538
-0.73893178	-0.49961538
-0.73893178	-0.49961538
-0.73893178	-0.49961538
-0.73893178	-0.49961538
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.12960119	-0.95863836
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.85922360	0.00000000
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
0.12960119	0.95863836
-0.73893178	0.49961538
-0.73893178	0.49961538
-0.73893178	0.49961538
-0.73893178	0.49961538
-0.73893178	0.49961538
0.12960119	0.95863836
-0.73893178	0.49961538
-0.73893178	0.49961538
-0.73893178	0.49961538
-0.73893178	0.49961538
-0.73893178	0.49961538
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.86639434	-0.00000000
-0.73893178	0.49961538


==> Data/Petals/petals_laplacian_n128_t317.txt <==
x	y
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.73933954	-0.49789390
-0.73933954	-0.49789390
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.73933954	-0.49789390
-0.73933954	-0.49789390
-0.73933954	-0.49789390
-0.73933954	-0.49789390
0.12959669	-0.95863566
0.12959669	-0.95863566
-0.73933954	-0.49789390
-0.73933954	-0.49789390
-0.73933954	-0.49789390
-0.73933954	-0.49789390
-0.73933954	-0.49789390
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.12959669	-0.95863566
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.85922305	0.00000000
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
0.12959669	0.95863566
-0.73933954	0.49789390
-0.73933954	0.49789390
-0.73933954	0.49789390
-0.73933954	0.49789390
-0.73933954	0.49789390
0.12959669	0.95863566
-0.73933954	0.49789390
-0.73933954	0.49789390
-0.73933954	0.49789390
-0.73933954	0.49789390
-0.73933954	0.49789390
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.86557649	-0.00000000
-0.73933954	0.49789390


==> Data/Petals/petals_laplacian_n128_t318.txt <==
x	y
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.73975456	-0.49613095
-0.73975456	-0.49613095
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.73975456	-0.49613095
-0.73975456	-0.49613095
-0.73975456	-0.49613095
-0.73975456	-0.49613095
0.12959228	-0.95863300
0.12959228	-0.95863300
-0.73975456	-0.49613095
-0.73975456	-0.49613095
-0.73975456	-0.49613095
-0.73975456	-0.49613095
-0.73975456	-0.49613095
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.12959228	-0.95863300
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.85922251	0.00000000
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
0.12959228	0.95863300
-0.73975456	0.49613095
-0.73975456	0.49613095
-0.73975456	0.49613095
-0.73975456	0.49613095
-0.73975456	0.49613095
0.12959228	0.95863300
-0.73975456	0.49613095
-0.73975456	0.49613095
-0.73975456	0.49613095
-0.73975456	0.49613095
-0.73975456	0.49613095
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.86474459	-0.00000000
-0.73975456	0.49613095


==> Data/Petals/petals_laplacian_n128_t319.txt <==
x	y
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.74017712	-0.49432462
-0.74017712	-0.49432462
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.74017712	-0.49432462
-0.74017712	-0.49432462
-0.74017712	-0.49432462
-0.74017712	-0.49432462
0.12958796	-0.95863038
0.12958796	-0.95863038
-0.74017712	-0.49432462
-0.74017712	-0.49432462
-0.74017712	-0.49432462
-0.74017712	-0.49432462
-0.74017712	-0.49432462
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.12958796	-0.95863038
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.85922196	0.00000000
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
0.12958796	0.95863038
-0.74017712	0.49432462
-0.74017712	0.49432462
-0.74017712	0.49432462
-0.74017712	0.49432462
-0.74017712	0.49432462
0.12958796	0.95863038
-0.74017712	0.49432462
-0.74017712	0.49432462
-0.74017712	0.49432462
-0.74017712	0.49432462
-0.74017712	0.49432462
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.86389815	-0.00000000
-0.74017712	0.49432462


==> Data/Petals/petals_laplacian_n128_t320.txt <==
x	y
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.74060747	-0.49247292
-0.74060747	-0.49247292
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.74060747	-0.49247292
-0.74060747	-0.49247292
-0.74060747	-0.49247292
-0.74060747	-0.49247292
0.12958373	-0.95862780
0.12958373	-0.95862780
-0.74060747	-0.49247292
-0.74060747	-0.49247292
-0.74060747	-0.49247292
-0.74060747	-0.49247292
-0.74060747	-0.49247292
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.12958373	-0.95862780
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.85922140	0.00000000
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
0.12958373	0.95862780
-0.74060747	0.49247292
-0.74060747	0.49247292
-0.74060747	0.49247292
-0.74060747	0.49247292
-0.74060747	0.49247292
0.12958373	0.95862780
-0.74060747	0.49247292
-0.74060747	0.49247292
-0.74060747	0.49247292
-0.74060747	0.49247292
-0.74060747	0.49247292
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.86303666	-0.00000000
-0.74060747	0.49247292


==> Data/Petals/petals_laplacian_n128_t321.txt <==
x	y
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.74104591	-0.49057369
-0.74104591	-0.49057369
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.74104591	-0.49057369
-0.74104591	-0.49057369
-0.74104591	-0.49057369
-0.74104591	-0.49057369
0.12957958	-0.95862526
0.12957958	-0.95862526
-0.74104591	-0.49057369
-0.74104591	-0.49057369
-0.74104591	-0.49057369
-0.74104591	-0.49057369
-0.74104591	-0.49057369
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.12957958	-0.95862526
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.85922085	0.00000000
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
0.12957958	0.95862526
-0.74104591	0.49057369
-0.74104591	0.49057369
-0.74104591	0.49057369
-0.74104591	0.49057369
-0.74104591	0.49057369
0.12957958	0.95862526
-0.74104591	0.49057369
-0.74104591	0.49057369
-0.74104591	0.49057369
-0.74104591	0.49057369
-0.74104591	0.49057369
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.86215958	-0.00000000
-0.74104591	0.49057369


==> Data/Petals/petals_laplacian_n128_t322.txt <==
x	y
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.74149274	-0.48862464
-0.74149274	-0.48862464
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.74149274	-0.48862464
-0.74149274	-0.48862464
-0.74149274	-0.48862464
-0.74149274	-0.48862464
0.12957553	-0.95862276
0.12957553	-0.95862276
-0.74149274	-0.48862464
-0.74149274	-0.48862464
-0.74149274	-0.48862464
-0.74149274	-0.48862464
-0.74149274	-0.48862464
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.12957553	-0.95862276
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.85922029	0.00000000
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
0.12957553	0.95862276
-0.74149274	0.48862464
-0.74149274	0.48862464
-0.74149274	0.48862464
-0.74149274	0.48862464
-0.74149274	0.48862464
0.12957553	0.95862276
-0.74149274	0.48862464
-0.74149274	0.48862464
-0.74149274	0.48862464
-0.74149274	0.48862464
-0.74149274	0.48862464
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.86126631	-0.00000000
-0.74149274	0.48862464


==> Data/Petals/petals_laplacian_n128_t323.txt <==
x	y
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.74194828	-0.48662331
-0.74194828	-0.48662331
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.74194828	-0.48662331
-0.74194828	-0.48662331
-0.74194828	-0.48662331
-0.74194828	-0.48662331
0.12957156	-0.95862029
0.12957156	-0.95862029
-0.74194828	-0.48662331
-0.74194828	-0.48662331
-0.74194828	-0.48662331
-0.74194828	-0.48662331
-0.74194828	-0.48662331
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.12957156	-0.95862029
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.85921974	0.00000000
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
0.12957156	0.95862029
-0.74194828	0.48662331
-0.74194828	0.48662331
-0.74194828	0.48662331
-0.74194828	0.48662331
-0.74194828	0.48662331
0.12957156	0.95862029
-0.74194828	0.48662331
-0.74194828	0.48662331
-0.74194828	0.48662331
-0.74194828	0.48662331
-0.74194828	0.48662331
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.86035626	-0.00000000
-0.74194828	0.48662331


==> Data/Petals/petals_laplacian_n128_t324.txt <==
x	y
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.74241286	-0.48456705
-0.74241286	-0.48456705
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.74241286	-0.48456705
-0.74241286	-0.48456705
-0.74241286	-0.48456705
-0.74241286	-0.48456705
0.12956768	-0.95861787
0.12956768	-0.95861787
-0.74241286	-0.48456705
-0.74241286	-0.48456705
-0.74241286	-0.48456705
-0.74241286	-0.48456705
-0.74241286	-0.48456705
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.12956768	-0.95861787
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.85921918	0.00000000
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
0.12956768	0.95861787
-0.74241286	0.48456705
-0.74241286	0.48456705
-0.74241286	0.48456705
-0.74241286	0.48456705
-0.74241286	0.48456705
0.12956768	0.95861787
-0.74241286	0.48456705
-0.74241286	0.48456705
-0.74241286	0.48456705
-0.74241286	0.48456705
-0.74241286	0.48456705
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.85942879	-0.00000000
-0.74241286	0.48456705


==> Data/Petals/petals_laplacian_n128_t325.txt <==
x	y
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.74288684	-0.48245303
-0.74288684	-0.48245303
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.74288684	-0.48245303
-0.74288684	-0.48245303
-0.74288684	-0.48245303
-0.74288684	-0.48245303
0.12956389	-0.95861549
0.12956389	-0.95861549
-0.74288684	-0.48245303
-0.74288684	-0.48245303
-0.74288684	-0.48245303
-0.74288684	-0.48245303
-0.74288684	-0.48245303
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.12956389	-0.95861549
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.85921861	0.00000000
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
0.12956389	0.95861549
-0.74288684	0.48245303
-0.74288684	0.48245303
-0.74288684	0.48245303
-0.74288684	0.48245303
-0.74288684	0.48245303
0.12956389	0.95861549
-0.74288684	0.48245303
-0.74288684	0.48245303
-0.74288684	0.48245303
-0.74288684	0.48245303
-0.74288684	0.48245303
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.85848321	-0.00000000
-0.74288684	0.48245303


==> Data/Petals/petals_laplacian_n128_t326.txt <==
x	y
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.74337061	-0.48027818
-0.74337061	-0.48027818
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.74337061	-0.48027818
-0.74337061	-0.48027818
-0.74337061	-0.48027818
-0.74337061	-0.48027818
0.12956019	-0.95861314
0.12956019	-0.95861314
-0.74337061	-0.48027818
-0.74337061	-0.48027818
-0.74337061	-0.48027818
-0.74337061	-0.48027818
-0.74337061	-0.48027818
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.12956019	-0.95861314
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.85921805	0.00000000
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
0.12956019	0.95861314
-0.74337061	0.48027818
-0.74337061	0.48027818
-0.74337061	0.48027818
-0.74337061	0.48027818
-0.74337061	0.48027818
0.12956019	0.95861314
-0.74337061	0.48027818
-0.74337061	0.48027818
-0.74337061	0.48027818
-0.74337061	0.48027818
-0.74337061	0.48027818
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.85751880	-0.00000000
-0.74337061	0.48027818


==> Data/Petals/petals_laplacian_n128_t327.txt <==
x	y
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.74386457	-0.47803922
-0.74386457	-0.47803922
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.74386457	-0.47803922
-0.74386457	-0.47803922
-0.74386457	-0.47803922
-0.74386457	-0.47803922
0.12955659	-0.95861084
0.12955659	-0.95861084
-0.74386457	-0.47803922
-0.74386457	-0.47803922
-0.74386457	-0.47803922
-0.74386457	-0.47803922
-0.74386457	-0.47803922
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.12955659	-0.95861084
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.85921748	0.00000000
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
0.12955659	0.95861084
-0.74386457	0.47803922
-0.74386457	0.47803922
-0.74386457	0.47803922
-0.74386457	0.47803922
-0.74386457	0.47803922
0.12955659	0.95861084
-0.74386457	0.47803922
-0.74386457	0.47803922
-0.74386457	0.47803922
-0.74386457	0.47803922
-0.74386457	0.47803922
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.85653481	-0.00000000
-0.74386457	0.47803922


==> Data/Petals/petals_laplacian_n128_t328.txt <==
x	y
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.74436914	-0.47573258
-0.74436914	-0.47573258
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.74436914	-0.47573258
-0.74436914	-0.47573258
-0.74436914	-0.47573258
-0.74436914	-0.47573258
0.12955307	-0.95860858
0.12955307	-0.95860858
-0.74436914	-0.47573258
-0.74436914	-0.47573258
-0.74436914	-0.47573258
-0.74436914	-0.47573258
-0.74436914	-0.47573258
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.12955307	-0.95860858
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.85921691	0.00000000
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
0.12955307	0.95860858
-0.74436914	0.47573258
-0.74436914	0.47573258
-0.74436914	0.47573258
-0.74436914	0.47573258
-0.74436914	0.47573258
0.12955307	0.95860858
-0.74436914	0.47573258
-0.74436914	0.47573258
-0.74436914	0.47573258
-0.74436914	0.47573258
-0.74436914	0.47573258
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.85553042	-0.00000000
-0.74436914	0.47573258


==> Data/Petals/petals_laplacian_n128_t329.txt <==
x	y
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.74488478	-0.47335442
-0.74488478	-0.47335442
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.74488478	-0.47335442
-0.74488478	-0.47335442
-0.74488478	-0.47335442
-0.74488478	-0.47335442
0.12954964	-0.95860637
0.12954964	-0.95860637
-0.74488478	-0.47335442
-0.74488478	-0.47335442
-0.74488478	-0.47335442
-0.74488478	-0.47335442
-0.74488478	-0.47335442
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.12954964	-0.95860637
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.85921634	0.00000000
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
0.12954964	0.95860637
-0.74488478	0.47335442
-0.74488478	0.47335442
-0.74488478	0.47335442
-0.74488478	0.47335442
-0.74488478	0.47335442
0.12954964	0.95860637
-0.74488478	0.47335442
-0.74488478	0.47335442
-0.74488478	0.47335442
-0.74488478	0.47335442
-0.74488478	0.47335442
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.85450478	-0.00000000
-0.74488478	0.47335442


==> Data/Petals/petals_laplacian_n128_t330.txt <==
x	y
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.74541199	-0.47090054
-0.74541199	-0.47090054
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.74541199	-0.47090054
-0.74541199	-0.47090054
-0.74541199	-0.47090054
-0.74541199	-0.47090054
0.12954631	-0.95860419
0.12954631	-0.95860419
-0.74541199	-0.47090054
-0.74541199	-0.47090054
-0.74541199	-0.47090054
-0.74541199	-0.47090054
-0.74541199	-0.47090054
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.12954631	-0.95860419
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.85921577	0.00000000
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
0.12954631	0.95860419
-0.74541199	0.47090054
-0.74541199	0.47090054
-0.74541199	0.47090054
-0.74541199	0.47090054
-0.74541199	0.47090054
0.12954631	0.95860419
-0.74541199	0.47090054
-0.74541199	0.47090054
-0.74541199	0.47090054
-0.74541199	0.47090054
-0.74541199	0.47090054
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.85345697	-0.00000000
-0.74541199	0.47090054


==> Data/Petals/petals_laplacian_n128_t331.txt <==
x	y
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.74595127	-0.46836642
-0.74595127	-0.46836642
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.74595127	-0.46836642
-0.74595127	-0.46836642
-0.74595127	-0.46836642
-0.74595127	-0.46836642
0.12954307	-0.95860206
0.12954307	-0.95860206
-0.74595127	-0.46836642
-0.74595127	-0.46836642
-0.74595127	-0.46836642
-0.74595127	-0.46836642
-0.74595127	-0.46836642
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.12954307	-0.95860206
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.85921519	0.00000000
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
0.12954307	0.95860206
-0.74595127	0.46836642
-0.74595127	0.46836642
-0.74595127	0.46836642
-0.74595127	0.46836642
-0.74595127	0.46836642
0.12954307	0.95860206
-0.74595127	0.46836642
-0.74595127	0.46836642
-0.74595127	0.46836642
-0.74595127	0.46836642
-0.74595127	0.46836642
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.85238603	-0.00000000
-0.74595127	0.46836642


==> Data/Petals/petals_laplacian_n128_t332.txt <==
x	y
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.74650318	-0.46574712
-0.74650318	-0.46574712
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.74650318	-0.46574712
-0.74650318	-0.46574712
-0.74650318	-0.46574712
-0.74650318	-0.46574712
0.12953992	-0.95859997
0.12953992	-0.95859997
-0.74650318	-0.46574712
-0.74650318	-0.46574712
-0.74650318	-0.46574712
-0.74650318	-0.46574712
-0.74650318	-0.46574712
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.12953992	-0.95859997
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.85921461	0.00000000
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
0.12953992	0.95859997
-0.74650318	0.46574712
-0.74650318	0.46574712
-0.74650318	0.46574712
-0.74650318	0.46574712
-0.74650318	0.46574712
0.12953992	0.95859997
-0.74650318	0.46574712
-0.74650318	0.46574712
-0.74650318	0.46574712
-0.74650318	0.46574712
-0.74650318	0.46574712
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.85129092	-0.00000000
-0.74650318	0.46574712


==> Data/Petals/petals_laplacian_n128_t333.txt <==
x	y
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.74706832	-0.46303723
-0.74706832	-0.46303723
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.74706832	-0.46303723
-0.74706832	-0.46303723
-0.74706832	-0.46303723
-0.74706832	-0.46303723
0.12953686	-0.95859792
0.12953686	-0.95859792
-0.74706832	-0.46303723
-0.74706832	-0.46303723
-0.74706832	-0.46303723
-0.74706832	-0.46303723
-0.74706832	-0.46303723
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.12953686	-0.95859792
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.85921403	0.00000000
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
0.12953686	0.95859792
-0.74706832	0.46303723
-0.74706832	0.46303723
-0.74706832	0.46303723
-0.74706832	0.46303723
-0.74706832	0.46303723
0.12953686	0.95859792
-0.74706832	0.46303723
-0.74706832	0.46303723
-0.74706832	0.46303723
-0.74706832	0.46303723
-0.74706832	0.46303723
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.85017054	-0.00000000
-0.74706832	0.46303723


==> Data/Petals/petals_laplacian_n128_t334.txt <==
x	y
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.74764731	-0.46023087
-0.74764731	-0.46023087
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.74764731	-0.46023087
-0.74764731	-0.46023087
-0.74764731	-0.46023087
-0.74764731	-0.46023087
0.12953389	-0.95859592
0.12953389	-0.95859592
-0.74764731	-0.46023087
-0.74764731	-0.46023087
-0.74764731	-0.46023087
-0.74764731	-0.46023087
-0.74764731	-0.46023087
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.12953389	-0.95859592
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.85921344	0.00000000
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
0.12953389	0.95859592
-0.74764731	0.46023087
-0.74764731	0.46023087
-0.74764731	0.46023087
-0.74764731	0.46023087
-0.74764731	0.46023087
0.12953389	0.95859592
-0.74764731	0.46023087
-0.74764731	0.46023087
-0.74764731	0.46023087
-0.74764731	0.46023087
-0.74764731	0.46023087
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.84902371	-0.00000000
-0.74764731	0.46023087


==> Data/Petals/petals_laplacian_n128_t335.txt <==
x	y
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.74824085	-0.45732157
-0.74824085	-0.45732157
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.74824085	-0.45732157
-0.74824085	-0.45732157
-0.74824085	-0.45732157
-0.74824085	-0.45732157
0.12953102	-0.95859396
0.12953102	-0.95859396
-0.74824085	-0.45732157
-0.74824085	-0.45732157
-0.74824085	-0.45732157
-0.74824085	-0.45732157
-0.74824085	-0.45732157
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.12953102	-0.95859396
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.85921285	0.00000000
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
0.12953102	0.95859396
-0.74824085	0.45732157
-0.74824085	0.45732157
-0.74824085	0.45732157
-0.74824085	0.45732157
-0.74824085	0.45732157
0.12953102	0.95859396
-0.74824085	0.45732157
-0.74824085	0.45732157
-0.74824085	0.45732157
-0.74824085	0.45732157
-0.74824085	0.45732157
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.84784918	-0.00000000
-0.74824085	0.45732157


==> Data/Petals/petals_laplacian_n128_t336.txt <==
x	y
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.74884966	-0.45430221
-0.74884966	-0.45430221
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.74884966	-0.45430221
-0.74884966	-0.45430221
-0.74884966	-0.45430221
-0.74884966	-0.45430221
0.12952824	-0.95859204
0.12952824	-0.95859204
-0.74884966	-0.45430221
-0.74884966	-0.45430221
-0.74884966	-0.45430221
-0.74884966	-0.45430221
-0.74884966	-0.45430221
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.12952824	-0.95859204
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.85921226	0.00000000
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
0.12952824	0.95859204
-0.74884966	0.45430221
-0.74884966	0.45430221
-0.74884966	0.45430221
-0.74884966	0.45430221
-0.74884966	0.45430221
0.12952824	0.95859204
-0.74884966	0.45430221
-0.74884966	0.45430221
-0.74884966	0.45430221
-0.74884966	0.45430221
-0.74884966	0.45430221
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.84664560	-0.00000000
-0.74884966	0.45430221


==> Data/Petals/petals_laplacian_n128_t337.txt <==
x	y
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.74947454	-0.45116496
-0.74947454	-0.45116496
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.74947454	-0.45116496
-0.74947454	-0.45116496
-0.74947454	-0.45116496
-0.74947454	-0.45116496
0.12952556	-0.95859017
0.12952556	-0.95859017
-0.74947454	-0.45116496
-0.74947454	-0.45116496
-0.74947454	-0.45116496
-0.74947454	-0.45116496
-0.74947454	-0.45116496
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.12952556	-0.95859017
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.85921167	0.00000000
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
0.12952556	0.95859017
-0.74947454	0.45116496
-0.74947454	0.45116496
-0.74947454	0.45116496
-0.74947454	0.45116496
-0.74947454	0.45116496
0.12952556	0.95859017
-0.74947454	0.45116496
-0.74947454	0.45116496
-0.74947454	0.45116496
-0.74947454	0.45116496
-0.74947454	0.45116496
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.84541153	-0.00000000
-0.74947454	0.45116496


==> Data/Petals/petals_laplacian_n128_t338.txt <==
x	y
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.75011632	-0.44790115
-0.75011632	-0.44790115
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.75011632	-0.44790115
-0.75011632	-0.44790115
-0.75011632	-0.44790115
-0.75011632	-0.44790115
0.12952297	-0.95858835
0.12952297	-0.95858835
-0.75011632	-0.44790115
-0.75011632	-0.44790115
-0.75011632	-0.44790115
-0.75011632	-0.44790115
-0.75011632	-0.44790115
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.12952297	-0.95858835
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.85921107	0.00000000
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
0.12952297	0.95858835
-0.75011632	0.44790115
-0.75011632	0.44790115
-0.75011632	0.44790115
-0.75011632	0.44790115
-0.75011632	0.44790115
0.12952297	0.95858835
-0.75011632	0.44790115
-0.75011632	0.44790115
-0.75011632	0.44790115
-0.75011632	0.44790115
-0.75011632	0.44790115
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.84414543	-0.00000000
-0.75011632	0.44790115


==> Data/Petals/petals_laplacian_n128_t339.txt <==
x	y
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.75077594	-0.44450117
-0.75077594	-0.44450117
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.75077594	-0.44450117
-0.75077594	-0.44450117
-0.75077594	-0.44450117
-0.75077594	-0.44450117
0.12952048	-0.95858657
0.12952048	-0.95858657
-0.75077594	-0.44450117
-0.75077594	-0.44450117
-0.75077594	-0.44450117
-0.75077594	-0.44450117
-0.75077594	-0.44450117
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.12952048	-0.95858657
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.85921047	0.00000000
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
0.12952048	0.95858657
-0.75077594	0.44450117
-0.75077594	0.44450117
-0.75077594	0.44450117
-0.75077594	0.44450117
-0.75077594	0.44450117
0.12952048	0.95858657
-0.75077594	0.44450117
-0.75077594	0.44450117
-0.75077594	0.44450117
-0.75077594	0.44450117
-0.75077594	0.44450117
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.84284562	-0.00000000
-0.75077594	0.44450117


==> Data/Petals/petals_laplacian_n128_t340.txt <==
x	y
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.75145437	-0.44095432
-0.75145437	-0.44095432
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.75145437	-0.44095432
-0.75145437	-0.44095432
-0.75145437	-0.44095432
-0.75145437	-0.44095432
0.12951807	-0.95858484
0.12951807	-0.95858484
-0.75145437	-0.44095432
-0.75145437	-0.44095432
-0.75145437	-0.44095432
-0.75145437	-0.44095432
-0.75145437	-0.44095432
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.12951807	-0.95858484
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.85920986	0.00000000
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
0.12951807	0.95858484
-0.75145437	0.44095432
-0.75145437	0.44095432
-0.75145437	0.44095432
-0.75145437	0.44095432
-0.75145437	0.44095432
0.12951807	0.95858484
-0.75145437	0.44095432
-0.75145437	0.44095432
-0.75145437	0.44095432
-0.75145437	0.44095432
-0.75145437	0.44095432
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.84151034	-0.00000000
-0.75145437	0.44095432


==> Data/Petals/petals_laplacian_n128_t341.txt <==
x	y
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.75215270	-0.43724865
-0.75215270	-0.43724865
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.75215270	-0.43724865
-0.75215270	-0.43724865
-0.75215270	-0.43724865
-0.75215270	-0.43724865
0.12951577	-0.95858315
0.12951577	-0.95858315
-0.75215270	-0.43724865
-0.75215270	-0.43724865
-0.75215270	-0.43724865
-0.75215270	-0.43724865
-0.75215270	-0.43724865
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.12951577	-0.95858315
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.85920925	0.00000000
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
0.12951577	0.95858315
-0.75215270	0.43724865
-0.75215270	0.43724865
-0.75215270	0.43724865
-0.75215270	0.43724865
-0.75215270	0.43724865
0.12951577	0.95858315
-0.75215270	0.43724865
-0.75215270	0.43724865
-0.75215270	0.43724865
-0.75215270	0.43724865
-0.75215270	0.43724865
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.84013766	-0.00000000
-0.75215270	0.43724865


==> Data/Petals/petals_laplacian_n128_t342.txt <==
x	y
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.75287209	-0.43337078
-0.75287209	-0.43337078
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.75287209	-0.43337078
-0.75287209	-0.43337078
-0.75287209	-0.43337078
-0.75287209	-0.43337078
0.12951356	-0.95858152
0.12951356	-0.95858152
-0.75287209	-0.43337078
-0.75287209	-0.43337078
-0.75287209	-0.43337078
-0.75287209	-0.43337078
-0.75287209	-0.43337078
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.12951356	-0.95858152
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.85920864	0.00000000
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
0.12951356	0.95858152
-0.75287209	0.43337078
-0.75287209	0.43337078
-0.75287209	0.43337078
-0.75287209	0.43337078
-0.75287209	0.43337078
0.12951356	0.95858152
-0.75287209	0.43337078
-0.75287209	0.43337078
-0.75287209	0.43337078
-0.75287209	0.43337078
-0.75287209	0.43337078
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.83872551	-0.00000000
-0.75287209	0.43337078


==> Data/Petals/petals_laplacian_n128_t343.txt <==
x	y
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.75361381	-0.42930563
-0.75361381	-0.42930563
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.75361381	-0.42930563
-0.75361381	-0.42930563
-0.75361381	-0.42930563
-0.75361381	-0.42930563
0.12951145	-0.95857993
0.12951145	-0.95857993
-0.75361381	-0.42930563
-0.75361381	-0.42930563
-0.75361381	-0.42930563
-0.75361381	-0.42930563
-0.75361381	-0.42930563
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.12951145	-0.95857993
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.85920802	0.00000000
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
0.12951145	0.95857993
-0.75361381	0.42930563
-0.75361381	0.42930563
-0.75361381	0.42930563
-0.75361381	0.42930563
-0.75361381	0.42930563
0.12951145	0.95857993
-0.75361381	0.42930563
-0.75361381	0.42930563
-0.75361381	0.42930563
-0.75361381	0.42930563
-0.75361381	0.42930563
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.83727166	-0.00000000
-0.75361381	0.42930563


==> Data/Petals/petals_laplacian_n128_t344.txt <==
x	y
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.75437924	-0.42503617
-0.75437924	-0.42503617
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.75437924	-0.42503617
-0.75437924	-0.42503617
-0.75437924	-0.42503617
-0.75437924	-0.42503617
0.12950943	-0.95857838
0.12950943	-0.95857838
-0.75437924	-0.42503617
-0.75437924	-0.42503617
-0.75437924	-0.42503617
-0.75437924	-0.42503617
-0.75437924	-0.42503617
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.12950943	-0.95857838
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.85920740	0.00000000
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
0.12950943	0.95857838
-0.75437924	0.42503617
-0.75437924	0.42503617
-0.75437924	0.42503617
-0.75437924	0.42503617
-0.75437924	0.42503617
0.12950943	0.95857838
-0.75437924	0.42503617
-0.75437924	0.42503617
-0.75437924	0.42503617
-0.75437924	0.42503617
-0.75437924	0.42503617
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.83577371	-0.00000000
-0.75437924	0.42503617


==> Data/Petals/petals_laplacian_n128_t345.txt <==
x	y
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.75516988	-0.42054306
-0.75516988	-0.42054306
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.75516988	-0.42054306
-0.75516988	-0.42054306
-0.75516988	-0.42054306
-0.75516988	-0.42054306
0.12950751	-0.95857689
0.12950751	-0.95857689
-0.75516988	-0.42054306
-0.75516988	-0.42054306
-0.75516988	-0.42054306
-0.75516988	-0.42054306
-0.75516988	-0.42054306
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.12950751	-0.95857689
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.85920677	0.00000000
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
0.12950751	0.95857689
-0.75516988	0.42054306
-0.75516988	0.42054306
-0.75516988	0.42054306
-0.75516988	0.42054306
-0.75516988	0.42054306
0.12950751	0.95857689
-0.75516988	0.42054306
-0.75516988	0.42054306
-0.75516988	0.42054306
-0.75516988	0.42054306
-0.75516988	0.42054306
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.83422907	-0.00000000
-0.75516988	0.42054306


==> Data/Petals/petals_laplacian_n128_t346.txt <==
x	y
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.75598739	-0.41580425
-0.75598739	-0.41580425
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.75598739	-0.41580425
-0.75598739	-0.41580425
-0.75598739	-0.41580425
-0.75598739	-0.41580425
0.12950568	-0.95857545
0.12950568	-0.95857545
-0.75598739	-0.41580425
-0.75598739	-0.41580425
-0.75598739	-0.41580425
-0.75598739	-0.41580425
-0.75598739	-0.41580425
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.12950568	-0.95857545
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.85920614	0.00000000
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
0.12950568	0.95857545
-0.75598739	0.41580425
-0.75598739	0.41580425
-0.75598739	0.41580425
-0.75598739	0.41580425
-0.75598739	0.41580425
0.12950568	0.95857545
-0.75598739	0.41580425
-0.75598739	0.41580425
-0.75598739	0.41580425
-0.75598739	0.41580425
-0.75598739	0.41580425
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.83263492	-0.00000000
-0.75598739	0.41580425


==> Data/Petals/petals_laplacian_n128_t347.txt <==
x	y
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.75683357	-0.41079441
-0.75683357	-0.41079441
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.75683357	-0.41079441
-0.75683357	-0.41079441
-0.75683357	-0.41079441
-0.75683357	-0.41079441
0.12950395	-0.95857405
0.12950395	-0.95857405
-0.75683357	-0.41079441
-0.75683357	-0.41079441
-0.75683357	-0.41079441
-0.75683357	-0.41079441
-0.75683357	-0.41079441
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.12950395	-0.95857405
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.85920550	0.00000000
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
0.12950395	0.95857405
-0.75683357	0.41079441
-0.75683357	0.41079441
-0.75683357	0.41079441
-0.75683357	0.41079441
-0.75683357	0.41079441
0.12950395	0.95857405
-0.75683357	0.41079441
-0.75683357	0.41079441
-0.75683357	0.41079441
-0.75683357	0.41079441
-0.75683357	0.41079441
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.83098825	-0.00000000
-0.75683357	0.41079441


==> Data/Petals/petals_laplacian_n128_t348.txt <==
x	y
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.75771040	-0.40548434
-0.75771040	-0.40548434
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.75771040	-0.40548434
-0.75771040	-0.40548434
-0.75771040	-0.40548434
-0.75771040	-0.40548434
0.12950232	-0.95857271
0.12950232	-0.95857271
-0.75771040	-0.40548434
-0.75771040	-0.40548434
-0.75771040	-0.40548434
-0.75771040	-0.40548434
-0.75771040	-0.40548434
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.12950232	-0.95857271
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.85920486	0.00000000
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
0.12950232	0.95857271
-0.75771040	0.40548434
-0.75771040	0.40548434
-0.75771040	0.40548434
-0.75771040	0.40548434
-0.75771040	0.40548434
0.12950232	0.95857271
-0.75771040	0.40548434
-0.75771040	0.40548434
-0.75771040	0.40548434
-0.75771040	0.40548434
-0.75771040	0.40548434
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.82928580	-0.00000000
-0.75771040	0.40548434


==> Data/Petals/petals_laplacian_n128_t349.txt <==
x	y
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.75862004	-0.39984016
-0.75862004	-0.39984016
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.75862004	-0.39984016
-0.75862004	-0.39984016
-0.75862004	-0.39984016
-0.75862004	-0.39984016
0.12950079	-0.95857142
0.12950079	-0.95857142
-0.75862004	-0.39984016
-0.75862004	-0.39984016
-0.75862004	-0.39984016
-0.75862004	-0.39984016
-0.75862004	-0.39984016
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.12950079	-0.95857142
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.85920421	0.00000000
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
0.12950079	0.95857142
-0.75862004	0.39984016
-0.75862004	0.39984016
-0.75862004	0.39984016
-0.75862004	0.39984016
-0.75862004	0.39984016
0.12950079	0.95857142
-0.75862004	0.39984016
-0.75862004	0.39984016
-0.75862004	0.39984016
-0.75862004	0.39984016
-0.75862004	0.39984016
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.82752406	-0.00000000
-0.75862004	0.39984016


==> Data/Petals/petals_laplacian_n128_t350.txt <==
x	y
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.75956490	-0.39382225
-0.75956490	-0.39382225
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.75956490	-0.39382225
-0.75956490	-0.39382225
-0.75956490	-0.39382225
-0.75956490	-0.39382225
0.12949935	-0.95857018
0.12949935	-0.95857018
-0.75956490	-0.39382225
-0.75956490	-0.39382225
-0.75956490	-0.39382225
-0.75956490	-0.39382225
-0.75956490	-0.39382225
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.12949935	-0.95857018
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.85920356	0.00000000
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
0.12949935	0.95857018
-0.75956490	0.39382225
-0.75956490	0.39382225
-0.75956490	0.39382225
-0.75956490	0.39382225
-0.75956490	0.39382225
0.12949935	0.95857018
-0.75956490	0.39382225
-0.75956490	0.39382225
-0.75956490	0.39382225
-0.75956490	0.39382225
-0.75956490	0.39382225
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.82569925	-0.00000000
-0.75956490	0.39382225


==> Data/Petals/petals_laplacian_n128_t351.txt <==
x	y
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.76054759	-0.38738397
-0.76054759	-0.38738397
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.76054759	-0.38738397
-0.76054759	-0.38738397
-0.76054759	-0.38738397
-0.76054759	-0.38738397
0.12949801	-0.95856899
0.12949801	-0.95856899
-0.76054759	-0.38738397
-0.76054759	-0.38738397
-0.76054759	-0.38738397
-0.76054759	-0.38738397
-0.76054759	-0.38738397
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.12949801	-0.95856899
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.85920290	0.00000000
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
0.12949801	0.95856899
-0.76054759	0.38738397
-0.76054759	0.38738397
-0.76054759	0.38738397
-0.76054759	0.38738397
-0.76054759	0.38738397
0.12949801	0.95856899
-0.76054759	0.38738397
-0.76054759	0.38738397
-0.76054759	0.38738397
-0.76054759	0.38738397
-0.76054759	0.38738397
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.82380737	-0.00000000
-0.76054759	0.38738397


==> Data/Petals/petals_laplacian_n128_t352.txt <==
x	y
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.76157100	-0.38046999
-0.76157100	-0.38046999
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.76157100	-0.38046999
-0.76157100	-0.38046999
-0.76157100	-0.38046999
-0.76157100	-0.38046999
0.12949677	-0.95856785
0.12949677	-0.95856785
-0.76157100	-0.38046999
-0.76157100	-0.38046999
-0.76157100	-0.38046999
-0.76157100	-0.38046999
-0.76157100	-0.38046999
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.12949677	-0.95856785
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.85920223	0.00000000
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
0.12949677	0.95856785
-0.76157100	0.38046999
-0.76157100	0.38046999
-0.76157100	0.38046999
-0.76157100	0.38046999
-0.76157100	0.38046999
0.12949677	0.95856785
-0.76157100	0.38046999
-0.76157100	0.38046999
-0.76157100	0.38046999
-0.76157100	0.38046999
-0.76157100	0.38046999
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.82184413	-0.00000000
-0.76157100	0.38046999


==> Data/Petals/petals_laplacian_n128_t353.txt <==
x	y
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.76263832	-0.37301405
-0.76263832	-0.37301405
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.76263832	-0.37301405
-0.76263832	-0.37301405
-0.76263832	-0.37301405
-0.76263832	-0.37301405
0.12949563	-0.95856677
0.12949563	-0.95856677
-0.76263832	-0.37301405
-0.76263832	-0.37301405
-0.76263832	-0.37301405
-0.76263832	-0.37301405
-0.76263832	-0.37301405
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.12949563	-0.95856677
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.85920156	0.00000000
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
0.12949563	0.95856677
-0.76263832	0.37301405
-0.76263832	0.37301405
-0.76263832	0.37301405
-0.76263832	0.37301405
-0.76263832	0.37301405
0.12949563	0.95856677
-0.76263832	0.37301405
-0.76263832	0.37301405
-0.76263832	0.37301405
-0.76263832	0.37301405
-0.76263832	0.37301405
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.81980509	-0.00000000
-0.76263832	0.37301405


==> Data/Petals/petals_laplacian_n128_t354.txt <==
x	y
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.76375301	-0.36493607
-0.76375301	-0.36493607
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.76375301	-0.36493607
-0.76375301	-0.36493607
-0.76375301	-0.36493607
-0.76375301	-0.36493607
0.12949458	-0.95856574
0.12949458	-0.95856574
-0.76375301	-0.36493607
-0.76375301	-0.36493607
-0.76375301	-0.36493607
-0.76375301	-0.36493607
-0.76375301	-0.36493607
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.12949458	-0.95856574
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.85920088	0.00000000
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
0.12949458	0.95856574
-0.76375301	0.36493607
-0.76375301	0.36493607
-0.76375301	0.36493607
-0.76375301	0.36493607
-0.76375301	0.36493607
0.12949458	0.95856574
-0.76375301	0.36493607
-0.76375301	0.36493607
-0.76375301	0.36493607
-0.76375301	0.36493607
-0.76375301	0.36493607
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.81768562	-0.00000000
-0.76375301	0.36493607


==> Data/Petals/petals_laplacian_n128_t355.txt <==
x	y
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.76491885	-0.35613824
-0.76491885	-0.35613824
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.76491885	-0.35613824
-0.76491885	-0.35613824
-0.76491885	-0.35613824
-0.76491885	-0.35613824
0.12949363	-0.95856477
0.12949363	-0.95856477
-0.76491885	-0.35613824
-0.76491885	-0.35613824
-0.76491885	-0.35613824
-0.76491885	-0.35613824
-0.76491885	-0.35613824
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.12949363	-0.95856477
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.85920019	0.00000000
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
0.12949363	0.95856477
-0.76491885	0.35613824
-0.76491885	0.35613824
-0.76491885	0.35613824
-0.76491885	0.35613824
-0.76491885	0.35613824
0.12949363	0.95856477
-0.76491885	0.35613824
-0.76491885	0.35613824
-0.76491885	0.35613824
-0.76491885	0.35613824
-0.76491885	0.35613824
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.81548113	-0.00000000
-0.76491885	0.35613824


==> Data/Petals/petals_laplacian_n128_t356.txt <==
x	y
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.76613993	-0.34649966
-0.76613993	-0.34649966
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.76613993	-0.34649966
-0.76613993	-0.34649966
-0.76613993	-0.34649966
-0.76613993	-0.34649966
0.12949277	-0.95856385
0.12949277	-0.95856385
-0.76613993	-0.34649966
-0.76613993	-0.34649966
-0.76613993	-0.34649966
-0.76613993	-0.34649966
-0.76613993	-0.34649966
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.12949277	-0.95856385
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.85919949	0.00000000
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
0.12949277	0.95856385
-0.76613993	0.34649966
-0.76613993	0.34649966
-0.76613993	0.34649966
-0.76613993	0.34649966
-0.76613993	0.34649966
0.12949277	0.95856385
-0.76613993	0.34649966
-0.76613993	0.34649966
-0.76613993	0.34649966
-0.76613993	0.34649966
-0.76613993	0.34649966
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.81318723	-0.00000000
-0.76613993	0.34649966


==> Data/Petals/petals_laplacian_n128_t357.txt <==
x	y
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.76742058	-0.33586899
-0.76742058	-0.33586899
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.76742058	-0.33586899
-0.76742058	-0.33586899
-0.76742058	-0.33586899
-0.76742058	-0.33586899
0.12949201	-0.95856298
0.12949201	-0.95856298
-0.76742058	-0.33586899
-0.76742058	-0.33586899
-0.76742058	-0.33586899
-0.76742058	-0.33586899
-0.76742058	-0.33586899
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.12949201	-0.95856298
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.85919878	0.00000000
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
0.12949201	0.95856298
-0.76742058	0.33586899
-0.76742058	0.33586899
-0.76742058	0.33586899
-0.76742058	0.33586899
-0.76742058	0.33586899
0.12949201	0.95856298
-0.76742058	0.33586899
-0.76742058	0.33586899
-0.76742058	0.33586899
-0.76742058	0.33586899
-0.76742058	0.33586899
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.81080015	-0.00000000
-0.76742058	0.33586899


==> Data/Petals/petals_laplacian_n128_t358.txt <==
x	y
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.76876522	-0.32405405
-0.76876522	-0.32405405
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.76876522	-0.32405405
-0.76876522	-0.32405405
-0.76876522	-0.32405405
-0.76876522	-0.32405405
0.12949135	-0.95856217
0.12949135	-0.95856217
-0.76876522	-0.32405405
-0.76876522	-0.32405405
-0.76876522	-0.32405405
-0.76876522	-0.32405405
-0.76876522	-0.32405405
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.12949135	-0.95856217
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.85919807	0.00000000
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
0.12949135	0.95856217
-0.76876522	0.32405405
-0.76876522	0.32405405
-0.76876522	0.32405405
-0.76876522	0.32405405
-0.76876522	0.32405405
0.12949135	0.95856217
-0.76876522	0.32405405
-0.76876522	0.32405405
-0.76876522	0.32405405
-0.76876522	0.32405405
-0.76876522	0.32405405
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.80831736	-0.00000000
-0.76876522	0.32405405


==> Data/Petals/petals_laplacian_n128_t359.txt <==
x	y
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.77017816	-0.31080698
-0.77017816	-0.31080698
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.77017816	-0.31080698
-0.77017816	-0.31080698
-0.77017816	-0.31080698
-0.77017816	-0.31080698
0.12949078	-0.95856142
0.12949078	-0.95856142
-0.77017816	-0.31080698
-0.77017816	-0.31080698
-0.77017816	-0.31080698
-0.77017816	-0.31080698
-0.77017816	-0.31080698
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.12949078	-0.95856142
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.85919734	0.00000000
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
0.12949078	0.95856142
-0.77017816	0.31080698
-0.77017816	0.31080698
-0.77017816	0.31080698
-0.77017816	0.31080698
-0.77017816	0.31080698
0.12949078	0.95856142
-0.77017816	0.31080698
-0.77017816	0.31080698
-0.77017816	0.31080698
-0.77017816	0.31080698
-0.77017816	0.31080698
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.80573857	-0.00000000
-0.77017816	0.31080698


==> Data/Petals/petals_laplacian_n128_t360.txt <==
x	y
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.77166307	-0.29580271
-0.77166307	-0.29580271
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.77166307	-0.29580271
-0.77166307	-0.29580271
-0.77166307	-0.29580271
-0.77166307	-0.29580271
0.12949030	-0.95856073
0.12949030	-0.95856073
-0.77166307	-0.29580271
-0.77166307	-0.29580271
-0.77166307	-0.29580271
-0.77166307	-0.29580271
-0.77166307	-0.29580271
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.12949030	-0.95856073
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.85919660	0.00000000
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
0.12949030	0.95856073
-0.77166307	0.29580271
-0.77166307	0.29580271
-0.77166307	0.29580271
-0.77166307	0.29580271
-0.77166307	0.29580271
0.12949030	0.95856073
-0.77166307	0.29580271
-0.77166307	0.29580271
-0.77166307	0.29580271
-0.77166307	0.29580271
-0.77166307	0.29580271
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.80306747	-0.00000000
-0.77166307	0.29580271


==> Data/Petals/petals_laplacian_n128_t361.txt <==
x	y
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.77322202	-0.27860730
-0.77322202	-0.27860730
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.77322202	-0.27860730
-0.77322202	-0.27860730
-0.77322202	-0.27860730
-0.77322202	-0.27860730
0.12948991	-0.95856009
0.12948991	-0.95856009
-0.77322202	-0.27860730
-0.77322202	-0.27860730
-0.77322202	-0.27860730
-0.77322202	-0.27860730
-0.77322202	-0.27860730
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.12948991	-0.95856009
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.85919585	0.00000000
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
0.12948991	0.95856009
-0.77322202	0.27860730
-0.77322202	0.27860730
-0.77322202	0.27860730
-0.77322202	0.27860730
-0.77322202	0.27860730
0.12948991	0.95856009
-0.77322202	0.27860730
-0.77322202	0.27860730
-0.77322202	0.27860730
-0.77322202	0.27860730
-0.77322202	0.27860730
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.80031446	-0.00000000
-0.77322202	0.27860730


==> Data/Petals/petals_laplacian_n128_t362.txt <==
x	y
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.77485368	-0.25863168
-0.77485368	-0.25863168
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.77485368	-0.25863168
-0.77485368	-0.25863168
-0.77485368	-0.25863168
-0.77485368	-0.25863168
0.12948960	-0.95855950
0.12948960	-0.95855950
-0.77485368	-0.25863168
-0.77485368	-0.25863168
-0.77485368	-0.25863168
-0.77485368	-0.25863168
-0.77485368	-0.25863168
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.12948960	-0.95855950
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.85919508	0.00000000
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
0.12948960	0.95855950
-0.77485368	0.25863168
-0.77485368	0.25863168
-0.77485368	0.25863168
-0.77485368	0.25863168
-0.77485368	0.25863168
0.12948960	0.95855950
-0.77485368	0.25863168
-0.77485368	0.25863168
-0.77485368	0.25863168
-0.77485368	0.25863168
-0.77485368	0.25863168
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.79750127	-0.00000000
-0.77485368	0.25863168


==> Data/Petals/petals_laplacian_n128_t363.txt <==
x	y
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.77654984	-0.23506631
-0.77654984	-0.23506631
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.77654984	-0.23506631
-0.77654984	-0.23506631
-0.77654984	-0.23506631
-0.77654984	-0.23506631
0.12948938	-0.95855897
0.12948938	-0.95855897
-0.77654984	-0.23506631
-0.77654984	-0.23506631
-0.77654984	-0.23506631
-0.77654984	-0.23506631
-0.77654984	-0.23506631
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.12948938	-0.95855897
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.85919430	0.00000000
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
0.12948938	0.95855897
-0.77654984	0.23506631
-0.77654984	0.23506631
-0.77654984	0.23506631
-0.77654984	0.23506631
-0.77654984	0.23506631
0.12948938	0.95855897
-0.77654984	0.23506631
-0.77654984	0.23506631
-0.77654984	0.23506631
-0.77654984	0.23506631
-0.77654984	0.23506631
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.79466831	-0.00000000
-0.77654984	0.23506631


==> Data/Petals/petals_laplacian_n128_t364.txt <==
x	y
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.77828867	-0.20680235
-0.77828867	-0.20680235
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.77828867	-0.20680235
-0.77828867	-0.20680235
-0.77828867	-0.20680235
-0.77828867	-0.20680235
0.12948924	-0.95855850
0.12948924	-0.95855850
-0.77828867	-0.20680235
-0.77828867	-0.20680235
-0.77828867	-0.20680235
-0.77828867	-0.20680235
-0.77828867	-0.20680235
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.12948924	-0.95855850
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.85919350	0.00000000
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
0.12948924	0.95855850
-0.77828867	0.20680235
-0.77828867	0.20680235
-0.77828867	0.20680235
-0.77828867	0.20680235
-0.77828867	0.20680235
0.12948924	0.95855850
-0.77828867	0.20680235
-0.77828867	0.20680235
-0.77828867	0.20680235
-0.77828867	0.20680235
-0.77828867	0.20680235
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.79188629	-0.00000000
-0.77828867	0.20680235


==> Data/Petals/petals_laplacian_n128_t365.txt <==
x	y
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78002161	-0.17239980
-0.78002161	-0.17239980
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78002161	-0.17239980
-0.78002161	-0.17239980
-0.78002161	-0.17239980
-0.78002161	-0.17239980
0.12948917	-0.95855808
0.12948917	-0.95855808
-0.78002161	-0.17239980
-0.78002161	-0.17239980
-0.78002161	-0.17239980
-0.78002161	-0.17239980
-0.78002161	-0.17239980
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.12948917	-0.95855808
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.85919269	0.00000000
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
0.12948917	0.95855808
-0.78002161	0.17239980
-0.78002161	0.17239980
-0.78002161	0.17239980
-0.78002161	0.17239980
-0.78002161	0.17239980
0.12948917	0.95855808
-0.78002161	0.17239980
-0.78002161	0.17239980
-0.78002161	0.17239980
-0.78002161	0.17239980
-0.78002161	0.17239980
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78927255	-0.00000000
-0.78002161	0.17239980


==> Data/Petals/petals_laplacian_n128_t366.txt <==
x	y
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78164937	-0.13041045
-0.78164937	-0.13041045
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78164937	-0.13041045
-0.78164937	-0.13041045
-0.78164937	-0.13041045
-0.78164937	-0.13041045
0.12948916	-0.95855770
0.12948916	-0.95855770
-0.78164937	-0.13041045
-0.78164937	-0.13041045
-0.78164937	-0.13041045
-0.78164937	-0.13041045
-0.78164937	-0.13041045
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.12948916	-0.95855770
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.85919186	0.00000000
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
0.12948916	0.95855770
-0.78164937	0.13041045
-0.78164937	0.13041045
-0.78164937	0.13041045
-0.78164937	0.13041045
-0.78164937	0.13041045
0.12948916	0.95855770
-0.78164937	0.13041045
-0.78164937	0.13041045
-0.78164937	0.13041045
-0.78164937	0.13041045
-0.78164937	0.13041045
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78700727	-0.00000000
-0.78164937	0.13041045


==> Data/Petals/petals_laplacian_n128_t367.txt <==
x	y
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78299033	-0.08126975
-0.78299033	-0.08126975
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78299033	-0.08126975
-0.78299033	-0.08126975
-0.78299033	-0.08126975
-0.78299033	-0.08126975
0.12948920	-0.95855737
0.12948920	-0.95855737
-0.78299033	-0.08126975
-0.78299033	-0.08126975
-0.78299033	-0.08126975
-0.78299033	-0.08126975
-0.78299033	-0.08126975
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.12948920	-0.95855737
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.85919102	0.00000000
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
0.12948920	0.95855737
-0.78299033	0.08126975
-0.78299033	0.08126975
-0.78299033	0.08126975
-0.78299033	0.08126975
-0.78299033	0.08126975
0.12948920	0.95855737
-0.78299033	0.08126975
-0.78299033	0.08126975
-0.78299033	0.08126975
-0.78299033	0.08126975
-0.78299033	0.08126975
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78532347	-0.00000000
-0.78299033	0.08126975


==> Data/Petals/petals_laplacian_n128_t368.txt <==
x	y
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78380794	-0.03330061
-0.78380794	-0.03330061
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78380794	-0.03330061
-0.78380794	-0.03330061
-0.78380794	-0.03330061
-0.78380794	-0.03330061
0.12948929	-0.95855707
0.12948929	-0.95855707
-0.78380794	-0.03330061
-0.78380794	-0.03330061
-0.78380794	-0.03330061
-0.78380794	-0.03330061
-0.78380794	-0.03330061
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.12948929	-0.95855707
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.85919018	0.00000000
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
0.12948929	0.95855707
-0.78380794	0.03330061
-0.78380794	0.03330061
-0.78380794	0.03330061
-0.78380794	0.03330061
-0.78380794	0.03330061
0.12948929	0.95855707
-0.78380794	0.03330061
-0.78380794	0.03330061
-0.78380794	0.03330061
-0.78380794	0.03330061
-0.78380794	0.03330061
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78439955	-0.00000000
-0.78380794	0.03330061


==> Data/Petals/petals_laplacian_n128_t369.txt <==
x	y
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78406877	-0.00549205
-0.78406877	-0.00549205
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78406877	-0.00549205
-0.78406877	-0.00549205
-0.78406877	-0.00549205
-0.78406877	-0.00549205
0.12948939	-0.95855679
0.12948939	-0.95855679
-0.78406877	-0.00549205
-0.78406877	-0.00549205
-0.78406877	-0.00549205
-0.78406877	-0.00549205
-0.78406877	-0.00549205
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.12948939	-0.95855679
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.85918937	0.00000000
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
0.12948939	0.95855679
-0.78406877	0.00549205
-0.78406877	0.00549205
-0.78406877	0.00549205
-0.78406877	0.00549205
-0.78406877	0.00549205
0.12948939	0.95855679
-0.78406877	0.00549205
-0.78406877	0.00549205
-0.78406877	0.00549205
-0.78406877	0.00549205
-0.78406877	0.00549205
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78412190	0.00000000
-0.78406877	0.00549205


==> Data/Petals/petals_laplacian_n128_t370.txt <==
x	y
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409383	-0.00014276
-0.78409383	-0.00014276
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409383	-0.00014276
-0.78409383	-0.00014276
-0.78409383	-0.00014276
-0.78409383	-0.00014276
0.12948950	-0.95855651
0.12948950	-0.95855651
-0.78409383	-0.00014276
-0.78409383	-0.00014276
-0.78409383	-0.00014276
-0.78409383	-0.00014276
-0.78409383	-0.00014276
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.12948950	-0.95855651
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.85918858	0.00000000
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
0.12948950	0.95855651
-0.78409383	0.00014276
-0.78409383	0.00014276
-0.78409383	0.00014276
-0.78409383	0.00014276
-0.78409383	0.00014276
0.12948950	0.95855651
-0.78409383	0.00014276
-0.78409383	0.00014276
-0.78409383	0.00014276
-0.78409383	0.00014276
-0.78409383	0.00014276
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409452	0.00000000
-0.78409383	0.00014276


==> Data/Petals/petals_laplacian_n128_t371.txt <==
x	y
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	-0.00000010
-0.78409361	-0.00000010
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	-0.00000010
-0.78409361	-0.00000010
-0.78409361	-0.00000010
-0.78409361	-0.00000010
0.12948961	-0.95855624
0.12948961	-0.95855624
-0.78409361	-0.00000010
-0.78409361	-0.00000010
-0.78409361	-0.00000010
-0.78409361	-0.00000010
-0.78409361	-0.00000010
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.12948961	-0.95855624
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.85918780	0.00000000
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
0.12948961	0.95855624
-0.78409361	0.00000010
-0.78409361	0.00000010
-0.78409361	0.00000010
-0.78409361	0.00000010
-0.78409361	0.00000010
0.12948961	0.95855624
-0.78409361	0.00000010
-0.78409361	0.00000010
-0.78409361	0.00000010
-0.78409361	0.00000010
-0.78409361	0.00000010
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000000
-0.78409361	0.00000010


==> Data/Petals/petals_laplacian_n128_t372.txt <==
x	y
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
0.12948972	-0.95855597
0.12948972	-0.95855597
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.12948972	-0.95855597
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.85918702	0.00000000
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
0.12948972	0.95855597
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
0.12948972	0.95855597
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000
-0.78409305	0.00000000


==> Data/Petals/petals_laplacian_n128_t373.txt <==
x	y
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
0.12948983	-0.95855570
0.12948983	-0.95855570
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.12948983	-0.95855570
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.85918624	0.00000000
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
0.12948983	0.95855570
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
0.12948983	0.95855570
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000
-0.78409249	0.00000000


==> Data/Petals/petals_laplacian_n128_t374.txt <==
x	y
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
0.12963890	-0.95764602
0.12963890	-0.95764602
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.12963890	-0.95764602
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.85764022	0.00000000
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
0.12963890	0.95764602
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
0.12963890	0.95764602
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000
-0.78284542	0.00000000


==> Data/Petals/petals_laplacian_n128_t375.txt <==
x	y
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
0.12978970	-0.95672793
0.12978970	-0.95672793
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.12978970	-0.95672793
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.85607799	0.00000000
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
0.12978970	0.95672793
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
0.12978970	0.95672793
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000
-0.78158559	0.00000000


==> Data/Petals/petals_laplacian_n128_t376.txt <==
x	y
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
0.12994224	-0.95580125
0.12994224	-0.95580125
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.12994224	-0.95580125
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.85449921	0.00000000
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
0.12994224	0.95580125
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
0.12994224	0.95580125
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000
-0.78031273	0.00000000


==> Data/Petals/petals_laplacian_n128_t377.txt <==
x	y
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
0.13009657	-0.95486581
0.13009657	-0.95486581
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.13009657	-0.95486581
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.85290355	0.00000000
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
0.13009657	0.95486581
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
0.13009657	0.95486581
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000
-0.77902658	0.00000000


==> Data/Petals/petals_laplacian_n128_t378.txt <==
x	y
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
0.13025272	-0.95392144
0.13025272	-0.95392144
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.13025272	-0.95392144
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.85129064	0.00000000
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
0.13025272	0.95392144
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
0.13025272	0.95392144
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000
-0.77772686	0.00000000


==> Data/Petals/petals_laplacian_n128_t379.txt <==
x	y
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
0.13041074	-0.95296797
0.13041074	-0.95296797
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.13041074	-0.95296797
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.84966012	0.00000000
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
0.13041074	0.95296797
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
0.13041074	0.95296797
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000
-0.77641328	0.00000000


==> Data/Petals/petals_laplacian_n128_t380.txt <==
x	y
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
0.13057066	-0.95200520
0.13057066	-0.95200520
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.13057066	-0.95200520
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.84801162	0.00000000
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
0.13057066	0.95200520
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
0.13057066	0.95200520
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000
-0.77508554	0.00000000


==> Data/Petals/petals_laplacian_n128_t381.txt <==
x	y
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
0.13073253	-0.95103295
0.13073253	-0.95103295
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.13073253	-0.95103295
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.84634475	0.00000000
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
0.13073253	0.95103295
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
0.13073253	0.95103295
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000
-0.77374334	0.00000000


==> Data/Petals/petals_laplacian_n128_t382.txt <==
x	y
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
0.13089638	-0.95005102
0.13089638	-0.95005102
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.13089638	-0.95005102
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.84465910	0.00000000
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
0.13089638	0.95005102
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
0.13089638	0.95005102
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000
-0.77238637	0.00000000


==> Data/Petals/petals_laplacian_n128_t383.txt <==
x	y
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
0.13106226	-0.94905920
0.13106226	-0.94905920
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.13106226	-0.94905920
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.84295427	0.00000000
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
0.13106226	0.94905920
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
0.13106226	0.94905920
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000
-0.77101429	0.00000000


==> Data/Petals/petals_laplacian_n128_t384.txt <==
x	y
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
0.13123021	-0.94805730
0.13123021	-0.94805730
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.13123021	-0.94805730
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.84122982	0.00000000
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
0.13123021	0.94805730
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
0.13123021	0.94805730
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000
-0.76962677	0.00000000


==> Data/Petals/petals_laplacian_n128_t385.txt <==
x	y
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
0.13140029	-0.94704508
0.13140029	-0.94704508
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.13140029	-0.94704508
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.83948532	0.00000000
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
0.13140029	0.94704508
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
0.13140029	0.94704508
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000
-0.76822346	0.00000000


==> Data/Petals/petals_laplacian_n128_t386.txt <==
x	y
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
0.13157253	-0.94602234
0.13157253	-0.94602234
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.13157253	-0.94602234
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.83772030	0.00000000
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
0.13157253	0.94602234
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
0.13157253	0.94602234
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000
-0.76680400	0.00000000


==> Data/Petals/petals_laplacian_n128_t387.txt <==
x	y
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
0.13174699	-0.94498883
0.13174699	-0.94498883
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.13174699	-0.94498883
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.83593430	0.00000000
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
0.13174699	0.94498883
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
0.13174699	0.94498883
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000
-0.76536802	0.00000000


==> Data/Petals/petals_laplacian_n128_t388.txt <==
x	y
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
0.13192371	-0.94394433
0.13192371	-0.94394433
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.13192371	-0.94394433
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.83412682	0.00000000
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
0.13192371	0.94394433
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
0.13192371	0.94394433
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000
-0.76391513	0.00000000


==> Data/Petals/petals_laplacian_n128_t389.txt <==
x	y
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
0.13210276	-0.94288857
0.13210276	-0.94288857
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.13210276	-0.94288857
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.83229736	0.00000000
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
0.13210276	0.94288857
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
0.13210276	0.94288857
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000
-0.76244493	0.00000000


==> Data/Petals/petals_laplacian_n128_t390.txt <==
x	y
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
0.13228418	-0.94182132
0.13228418	-0.94182132
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.13228418	-0.94182132
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.83044540	0.00000000
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
0.13228418	0.94182132
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
0.13228418	0.94182132
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000
-0.76095701	0.00000000


==> Data/Petals/petals_laplacian_n128_t391.txt <==
x	y
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
0.13246803	-0.94074230
0.13246803	-0.94074230
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.13246803	-0.94074230
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.82857039	0.00000000
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
0.13246803	0.94074230
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
0.13246803	0.94074230
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000
-0.75945094	0.00000000


==> Data/Petals/petals_laplacian_n128_t392.txt <==
x	y
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
0.13265437	-0.93965124
0.13265437	-0.93965124
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.13265437	-0.93965124
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.82667177	0.00000000
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
0.13265437	0.93965124
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
0.13265437	0.93965124
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000
-0.75792628	0.00000000


==> Data/Petals/petals_laplacian_n128_t393.txt <==
x	y
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
0.13284327	-0.93854786
0.13284327	-0.93854786
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.13284327	-0.93854786
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.82474896	0.00000000
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
0.13284327	0.93854786
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
0.13284327	0.93854786
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000
-0.75638256	0.00000000


==> Data/Petals/petals_laplacian_n128_t394.txt <==
x	y
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
0.13303477	-0.93743186
0.13303477	-0.93743186
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.13303477	-0.93743186
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.82280135	0.00000000
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
0.13303477	0.93743186
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
0.13303477	0.93743186
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000
-0.75481930	0.00000000


==> Data/Petals/petals_laplacian_n128_t395.txt <==
x	y
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
0.13322895	-0.93630294
0.13322895	-0.93630294
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.13322895	-0.93630294
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.82082833	0.00000000
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
0.13322895	0.93630294
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
0.13322895	0.93630294
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000
-0.75323603	0.00000000


==> Data/Petals/petals_laplacian_n128_t396.txt <==
x	y
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
0.13342587	-0.93516080
0.13342587	-0.93516080
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.13342587	-0.93516080
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.81882923	0.00000000
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
0.13342587	0.93516080
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
0.13342587	0.93516080
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000
-0.75163220	0.00000000


==> Data/Petals/petals_laplacian_n128_t397.txt <==
x	y
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
0.13362561	-0.93400509
0.13362561	-0.93400509
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.13362561	-0.93400509
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.81680338	0.00000000
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
0.13362561	0.93400509
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
0.13362561	0.93400509
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000
-0.75000730	0.00000000


==> Data/Petals/petals_laplacian_n128_t398.txt <==
x	y
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
0.13382823	-0.93283548
0.13382823	-0.93283548
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.13382823	-0.93283548
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.81475009	0.00000000
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
0.13382823	0.93283548
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
0.13382823	0.93283548
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000
-0.74836077	0.00000000


==> Data/Petals/petals_laplacian_n128_t399.txt <==
x	y
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
0.13403381	-0.93165161
0.13403381	-0.93165161
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.13403381	-0.93165161
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.81266862	0.00000000
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
0.13403381	0.93165161
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
0.13403381	0.93165161
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000
-0.74669203	0.00000000


==> Data/Petals/petals_laplacian_n128_t400.txt <==
x	y
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
0.13424243	-0.93045313
0.13424243	-0.93045313
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.13424243	-0.93045313
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.81055821	0.00000000
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
0.13424243	0.93045313
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
0.13424243	0.93045313
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000
-0.74500047	0.00000000


==> Data/Petals/petals_laplacian_n128_t401.txt <==
x	y
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
0.13445416	-0.92923965
0.13445416	-0.92923965
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.13445416	-0.92923965
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.80841808	0.00000000
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
0.13445416	0.92923965
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
0.13445416	0.92923965
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000
-0.74328548	0.00000000


==> Data/Petals/petals_laplacian_n128_t402.txt <==
x	y
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
0.13466910	-0.92801077
0.13466910	-0.92801077
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.13466910	-0.92801077
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.80624740	0.00000000
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
0.13466910	0.92801077
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
0.13466910	0.92801077
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000
-0.74154640	0.00000000


==> Data/Petals/petals_laplacian_n128_t403.txt <==
x	y
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
0.13488732	-0.92676609
0.13488732	-0.92676609
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.13488732	-0.92676609
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.80404533	0.00000000
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
0.13488732	0.92676609
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
0.13488732	0.92676609
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000
-0.73978255	0.00000000


==> Data/Petals/petals_laplacian_n128_t404.txt <==
x	y
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
0.13510892	-0.92550516
0.13510892	-0.92550516
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.13510892	-0.92550516
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.80181096	0.00000000
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
0.13510892	0.92550516
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
0.13510892	0.92550516
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000
-0.73799323	0.00000000


==> Data/Petals/petals_laplacian_n128_t405.txt <==
x	y
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
0.13533399	-0.92422756
0.13533399	-0.92422756
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.13533399	-0.92422756
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.79954338	0.00000000
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
0.13533399	0.92422756
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
0.13533399	0.92422756
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000
-0.73617769	0.00000000


==> Data/Petals/petals_laplacian_n128_t406.txt <==
x	y
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
0.13556262	-0.92293280
0.13556262	-0.92293280
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.13556262	-0.92293280
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.79724161	0.00000000
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
0.13556262	0.92293280
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
0.13556262	0.92293280
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000
-0.73433517	0.00000000


==> Data/Petals/petals_laplacian_n128_t407.txt <==
x	y
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
0.13579493	-0.92162041
0.13579493	-0.92162041
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.13579493	-0.92162041
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.79490464	0.00000000
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
0.13579493	0.92162041
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
0.13579493	0.92162041
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000
-0.73246486	0.00000000


==> Data/Petals/petals_laplacian_n128_t408.txt <==
x	y
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
0.13603102	-0.92028987
0.13603102	-0.92028987
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.13603102	-0.92028987
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.79253142	0.00000000
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
0.13603102	0.92028987
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
0.13603102	0.92028987
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000
-0.73056593	0.00000000


==> Data/Petals/petals_laplacian_n128_t409.txt <==
x	y
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
0.13627099	-0.91894066
0.13627099	-0.91894066
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.13627099	-0.91894066
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.79012083	0.00000000
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
0.13627099	0.91894066
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
0.13627099	0.91894066
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000
-0.72863749	0.00000000


==> Data/Petals/petals_laplacian_n128_t410.txt <==
x	y
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
0.13651496	-0.91757223
0.13651496	-0.91757223
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.13651496	-0.91757223
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.78767174	0.00000000
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
0.13651496	0.91757223
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
0.13651496	0.91757223
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000
-0.72667862	0.00000000


==> Data/Petals/petals_laplacian_n128_t411.txt <==
x	y
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
0.13676305	-0.91618398
0.13676305	-0.91618398
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.13676305	-0.91618398
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.78518293	0.00000000
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
0.13676305	0.91618398
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
0.13676305	0.91618398
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000
-0.72468836	0.00000000


==> Data/Petals/petals_laplacian_n128_t412.txt <==
x	y
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
0.13701539	-0.91477533
0.13701539	-0.91477533
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.13701539	-0.91477533
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.78265314	0.00000000
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
0.13701539	0.91477533
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
0.13701539	0.91477533
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000
-0.72266570	0.00000000


==> Data/Petals/petals_laplacian_n128_t413.txt <==
x	y
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
0.13727211	-0.91334564
0.13727211	-0.91334564
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.13727211	-0.91334564
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.78008104	0.00000000
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
0.13727211	0.91334564
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
0.13727211	0.91334564
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000
-0.72060958	0.00000000


==> Data/Petals/petals_laplacian_n128_t414.txt <==
x	y
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
0.13753334	-0.91189423
0.13753334	-0.91189423
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.13753334	-0.91189423
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.77746525	0.00000000
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
0.13753334	0.91189423
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
0.13753334	0.91189423
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000
-0.71851890	0.00000000


==> Data/Petals/petals_laplacian_n128_t415.txt <==
x	y
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
0.13779922	-0.91042042
0.13779922	-0.91042042
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.13779922	-0.91042042
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.77480430	0.00000000
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
0.13779922	0.91042042
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
0.13779922	0.91042042
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000
-0.71639249	0.00000000


==> Data/Petals/petals_laplacian_n128_t416.txt <==
x	y
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
0.13806992	-0.90892347
0.13806992	-0.90892347
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.13806992	-0.90892347
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.77209668	0.00000000
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
0.13806992	0.90892347
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
0.13806992	0.90892347
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000
-0.71422912	0.00000000


==> Data/Petals/petals_laplacian_n128_t417.txt <==
x	y
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
0.13834557	-0.90740261
0.13834557	-0.90740261
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.13834557	-0.90740261
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.76934076	0.00000000
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
0.13834557	0.90740261
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
0.13834557	0.90740261
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000
-0.71202751	0.00000000


==> Data/Petals/petals_laplacian_n128_t418.txt <==
x	y
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
0.13862635	-0.90585705
0.13862635	-0.90585705
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.13862635	-0.90585705
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.76653486	0.00000000
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
0.13862635	0.90585705
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
0.13862635	0.90585705
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000
-0.70978629	0.00000000


==> Data/Petals/petals_laplacian_n128_t419.txt <==
x	y
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
0.13891243	-0.90428592
0.13891243	-0.90428592
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.13891243	-0.90428592
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.76367720	0.00000000
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
0.13891243	0.90428592
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
0.13891243	0.90428592
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000
-0.70750405	0.00000000


==> Data/Petals/petals_laplacian_n128_t420.txt <==
x	y
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
0.13920399	-0.90268833
0.13920399	-0.90268833
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.13920399	-0.90268833
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.76076590	0.00000000
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
0.13920399	0.90268833
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
0.13920399	0.90268833
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000
-0.70517926	0.00000000


==> Data/Petals/petals_laplacian_n128_t421.txt <==
x	y
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
0.13950121	-0.90106335
0.13950121	-0.90106335
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.13950121	-0.90106335
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.75779899	0.00000000
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
0.13950121	0.90106335
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
0.13950121	0.90106335
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000
-0.70281036	0.00000000


==> Data/Petals/petals_laplacian_n128_t422.txt <==
x	y
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
0.13980431	-0.89940997
0.13980431	-0.89940997
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.13980431	-0.89940997
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.75477438	0.00000000
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
0.13980431	0.89940997
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
0.13980431	0.89940997
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000
-0.70039565	0.00000000


==> Data/Petals/petals_laplacian_n128_t423.txt <==
x	y
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
0.14011347	-0.89772715
0.14011347	-0.89772715
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.14011347	-0.89772715
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.75168986	0.00000000
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
0.14011347	0.89772715
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
0.14011347	0.89772715
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000
-0.69793335	0.00000000


==> Data/Petals/petals_laplacian_n128_t424.txt <==
x	y
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
0.14042894	-0.89601378
0.14042894	-0.89601378
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.14042894	-0.89601378
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.74854310	0.00000000
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
0.14042894	0.89601378
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
0.14042894	0.89601378
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000
-0.69542160	0.00000000


==> Data/Petals/petals_laplacian_n128_t425.txt <==
x	y
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
0.14075093	-0.89426868
0.14075093	-0.89426868
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.14075093	-0.89426868
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.74533163	0.00000000
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
0.14075093	0.89426868
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
0.14075093	0.89426868
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000
-0.69285839	0.00000000


==> Data/Petals/petals_laplacian_n128_t426.txt <==
x	y
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
0.14107969	-0.89249062
0.14107969	-0.89249062
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.14107969	-0.89249062
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.74205285	0.00000000
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
0.14107969	0.89249062
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
0.14107969	0.89249062
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000
-0.69024161	0.00000000


==> Data/Petals/petals_laplacian_n128_t427.txt <==
x	y
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
0.14141548	-0.89067826
0.14141548	-0.89067826
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.14141548	-0.89067826
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.73870396	0.00000000
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
0.14141548	0.89067826
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
0.14141548	0.89067826
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000
-0.68756902	0.00000000


==> Data/Petals/petals_laplacian_n128_t428.txt <==
x	y
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
0.14175857	-0.88883021
0.14175857	-0.88883021
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.14175857	-0.88883021
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.73528204	0.00000000
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
0.14175857	0.88883021
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
0.14175857	0.88883021
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000
-0.68483824	0.00000000


==> Data/Petals/petals_laplacian_n128_t429.txt <==
x	y
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
0.14210925	-0.88694499
0.14210925	-0.88694499
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.14210925	-0.88694499
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.73178393	0.00000000
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
0.14210925	0.88694499
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
0.14210925	0.88694499
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000
-0.68204671	0.00000000


==> Data/Petals/petals_laplacian_n128_t430.txt <==
x	y
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
0.14246782	-0.88502100
0.14246782	-0.88502100
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.14246782	-0.88502100
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.72820631	0.00000000
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
0.14246782	0.88502100
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
0.14246782	0.88502100
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000
-0.67919174	0.00000000


==> Data/Petals/petals_laplacian_n128_t431.txt <==
x	y
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
0.14283461	-0.88305656
0.14283461	-0.88305656
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.14283461	-0.88305656
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.72454563	0.00000000
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
0.14283461	0.88305656
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
0.14283461	0.88305656
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000
-0.67627042	0.00000000


==> Data/Petals/petals_laplacian_n128_t432.txt <==
x	y
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
0.14320994	-0.88104987
0.14320994	-0.88104987
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.14320994	-0.88104987
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.72079808	0.00000000
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
0.14320994	0.88104987
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
0.14320994	0.88104987
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000
-0.67327968	0.00000000


==> Data/Petals/petals_laplacian_n128_t433.txt <==
x	y
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
0.14359419	-0.87899899
0.14359419	-0.87899899
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.14359419	-0.87899899
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.71695961	0.00000000
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
0.14359419	0.87899899
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
0.14359419	0.87899899
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000
-0.67021620	0.00000000


==> Data/Petals/petals_laplacian_n128_t434.txt <==
x	y
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
0.14398774	-0.87690188
0.14398774	-0.87690188
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.14398774	-0.87690188
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.71302588	0.00000000
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
0.14398774	0.87690188
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
0.14398774	0.87690188
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000
-0.66707644	0.00000000


==> Data/Petals/petals_laplacian_n128_t435.txt <==
x	y
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
0.14439099	-0.87475632
0.14439099	-0.87475632
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.14439099	-0.87475632
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.70899223	0.00000000
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
0.14439099	0.87475632
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
0.14439099	0.87475632
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000
-0.66385659	0.00000000


==> Data/Petals/petals_laplacian_n128_t436.txt <==
x	y
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
0.14480438	-0.87255993
0.14480438	-0.87255993
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.14480438	-0.87255993
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.70485367	0.00000000
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
0.14480438	0.87255993
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
0.14480438	0.87255993
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000
-0.66055256	0.00000000


==> Data/Petals/petals_laplacian_n128_t437.txt <==
x	y
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
0.14522837	-0.87031017
0.14522837	-0.87031017
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.14522837	-0.87031017
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.70060481	0.00000000
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
0.14522837	0.87031017
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
0.14522837	0.87031017
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000
-0.65715993	0.00000000


==> Data/Petals/petals_laplacian_n128_t438.txt <==
x	y
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
0.14566346	-0.86800429
0.14566346	-0.86800429
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.14566346	-0.86800429
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.69623987	0.00000000
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
0.14566346	0.86800429
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
0.14566346	0.86800429
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000
-0.65367395	0.00000000


==> Data/Petals/petals_laplacian_n128_t439.txt <==
x	y
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
0.14611016	-0.86563931
0.14611016	-0.86563931
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.14611016	-0.86563931
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.69175260	0.00000000
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
0.14611016	0.86563931
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
0.14611016	0.86563931
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000
-0.65008946	0.00000000


==> Data/Petals/petals_laplacian_n128_t440.txt <==
x	y
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
0.14656904	-0.86321202
0.14656904	-0.86321202
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.14656904	-0.86321202
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.68713624	0.00000000
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
0.14656904	0.86321202
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
0.14656904	0.86321202
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000
-0.64640089	0.00000000


==> Data/Petals/petals_laplacian_n128_t441.txt <==
x	y
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
0.14704071	-0.86071894
0.14704071	-0.86071894
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.14704071	-0.86071894
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.68238347	0.00000000
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
0.14704071	0.86071894
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
0.14704071	0.86071894
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000
-0.64260220	0.00000000


==> Data/Petals/petals_laplacian_n128_t442.txt <==
x	y
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
0.14752580	-0.85815629
0.14752580	-0.85815629
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.14752580	-0.85815629
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.67748633	0.00000000
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
0.14752580	0.85815629
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
0.14752580	0.85815629
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000
-0.63868678	0.00000000


==> Data/Petals/petals_laplacian_n128_t443.txt <==
x	y
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
0.14802500	-0.85551995
0.14802500	-0.85551995
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.14802500	-0.85551995
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.67243619	0.00000000
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
0.14802500	0.85551995
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
0.14802500	0.85551995
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000
-0.63464745	0.00000000


==> Data/Petals/petals_laplacian_n128_t444.txt <==
x	y
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
0.14853907	-0.85280543
0.14853907	-0.85280543
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.14853907	-0.85280543
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.66722360	0.00000000
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
0.14853907	0.85280543
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
0.14853907	0.85280543
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000
-0.63047638	0.00000000


==> Data/Petals/petals_laplacian_n128_t445.txt <==
x	y
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
0.14906879	-0.85000781
0.14906879	-0.85000781
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.14906879	-0.85000781
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.66183825	0.00000000
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
0.14906879	0.85000781
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
0.14906879	0.85000781
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000
-0.62616494	0.00000000


==> Data/Petals/petals_laplacian_n128_t446.txt <==
x	y
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
0.14961503	-0.84712168
0.14961503	-0.84712168
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.14961503	-0.84712168
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.65626884	0.00000000
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
0.14961503	0.84712168
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
0.14961503	0.84712168
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000
-0.62170368	0.00000000


==> Data/Petals/petals_laplacian_n128_t447.txt <==
x	y
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
0.15017872	-0.84414112
0.15017872	-0.84414112
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.15017872	-0.84414112
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.65050294	0.00000000
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
0.15017872	0.84414112
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
0.15017872	0.84414112
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000
-0.61708218	0.00000000


==> Data/Petals/petals_laplacian_n128_t448.txt <==
x	y
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
0.15076086	-0.84105956
0.15076086	-0.84105956
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.15076086	-0.84105956
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.64452686	0.00000000
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
0.15076086	0.84105956
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
0.15076086	0.84105956
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000
-0.61228891	0.00000000


==> Data/Petals/petals_laplacian_n128_t449.txt <==
x	y
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
0.15136254	-0.83786973
0.15136254	-0.83786973
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.15136254	-0.83786973
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.63832546	0.00000000
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
0.15136254	0.83786973
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
0.15136254	0.83786973
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000
-0.60731111	0.00000000


==> Data/Petals/petals_laplacian_n128_t450.txt <==
x	y
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
0.15198492	-0.83456358
0.15198492	-0.83456358
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.15198492	-0.83456358
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.63188194	0.00000000
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
0.15198492	0.83456358
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
0.15198492	0.83456358
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000
-0.60213456	0.00000000


==> Data/Petals/petals_laplacian_n128_t451.txt <==
x	y
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
0.15262928	-0.83113210
0.15262928	-0.83113210
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.15262928	-0.83113210
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.62517763	0.00000000
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
0.15262928	0.83113210
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
0.15262928	0.83113210
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000
-0.59674339	0.00000000


==> Data/Petals/petals_laplacian_n128_t452.txt <==
x	y
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
0.15329700	-0.82756521
0.15329700	-0.82756521
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.15329700	-0.82756521
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.61819162	0.00000000
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
0.15329700	0.82756521
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
0.15329700	0.82756521
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000
-0.59111979	0.00000000


==> Data/Petals/petals_laplacian_n128_t453.txt <==
x	y
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
0.15398958	-0.82385157
0.15398958	-0.82385157
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.15398958	-0.82385157
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.61090052	0.00000000
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
0.15398958	0.82385157
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
0.15398958	0.82385157
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000
-0.58524373	0.00000000


==> Data/Petals/petals_laplacian_n128_t454.txt <==
x	y
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
0.15470866	-0.81997838
0.15470866	-0.81997838
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.15470866	-0.81997838
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.60327795	0.00000000
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
0.15470866	0.81997838
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
0.15470866	0.81997838
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000
-0.57909256	0.00000000


==> Data/Petals/petals_laplacian_n128_t455.txt <==
x	y
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
0.15545600	-0.81593110
0.15545600	-0.81593110
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.15545600	-0.81593110
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.59529407	0.00000000
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
0.15545600	0.81593110
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
0.15545600	0.81593110
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000
-0.57264055	0.00000000


==> Data/Petals/petals_laplacian_n128_t456.txt <==
x	y
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
0.15623352	-0.81169313
0.15623352	-0.81169313
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.15623352	-0.81169313
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.58691497	0.00000000
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
0.15623352	0.81169313
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
0.15623352	0.81169313
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000
-0.56585831	0.00000000


==> Data/Petals/petals_laplacian_n128_t457.txt <==
x	y
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
0.15704333	-0.80724541
0.15704333	-0.80724541
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.15704333	-0.80724541
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.57810191	0.00000000
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
0.15704333	0.80724541
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
0.15704333	0.80724541
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000
-0.55871210	0.00000000


==> Data/Petals/petals_laplacian_n128_t458.txt <==
x	y
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
0.15788767	-0.80256596
0.15788767	-0.80256596
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.15788767	-0.80256596
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.56881036	0.00000000
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
0.15788767	0.80256596
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
0.15788767	0.80256596
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000
-0.55116294	0.00000000


==> Data/Petals/petals_laplacian_n128_t459.txt <==
x	y
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
0.15876899	-0.79762917
0.15876899	-0.79762917
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.15876899	-0.79762917
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.55898885	0.00000000
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
0.15876899	0.79762917
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
0.15876899	0.79762917
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000
-0.54316555	0.00000000


==> Data/Petals/petals_laplacian_n128_t460.txt <==
x	y
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
0.15968990	-0.79240507
0.15968990	-0.79240507
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.15968990	-0.79240507
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.54857749	0.00000000
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
0.15968990	0.79240507
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
0.15968990	0.79240507
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000
-0.53466688	0.00000000


==> Data/Petals/petals_laplacian_n128_t461.txt <==
x	y
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
0.16065318	-0.78685824
0.16065318	-0.78685824
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.16065318	-0.78685824
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.53750610	0.00000000
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
0.16065318	0.78685824
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
0.16065318	0.78685824
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000
-0.52560441	0.00000000


==> Data/Petals/petals_laplacian_n128_t462.txt <==
x	y
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
0.16166173	-0.78094648
0.16166173	-0.78094648
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.16166173	-0.78094648
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.52569182	0.00000000
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
0.16166173	0.78094648
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
0.16166173	0.78094648
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000
-0.51590378	0.00000000


==> Data/Petals/petals_laplacian_n128_t463.txt <==
x	y
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
0.16271847	-0.77461902
0.16271847	-0.77461902
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.16271847	-0.77461902
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.51303597	0.00000000
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
0.16271847	0.77461902
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
0.16271847	0.77461902
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000
-0.50547577	0.00000000


==> Data/Petals/petals_laplacian_n128_t464.txt <==
x	y
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
0.16382625	-0.76781408
0.16382625	-0.76781408
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.16382625	-0.76781408
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.49942004	0.00000000
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
0.16382625	0.76781408
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
0.16382625	0.76781408
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000
-0.49421231	0.00000000


==> Data/Petals/petals_laplacian_n128_t465.txt <==
x	y
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
0.16498755	-0.76045556
0.16498755	-0.76045556
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.16498755	-0.76045556
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.48470021	0.00000000
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
0.16498755	0.76045556
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
0.16498755	0.76045556
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000
-0.48198108	0.00000000


==> Data/Petals/petals_laplacian_n128_t466.txt <==
x	y
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
0.16620405	-0.75244853
0.16620405	-0.75244853
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.16620405	-0.75244853
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.46870020	0.00000000
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
0.16620405	0.75244853
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
0.16620405	0.75244853
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000
-0.46861822	0.00000000


==> Data/Petals/petals_laplacian_n128_t467.txt <==
x	y
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
0.16747585	-0.74367268
0.16747585	-0.74367268
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.16747585	-0.74367268
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.45120149	0.00000000
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
0.16747585	0.74367268
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
0.16747585	0.74367268
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000
-0.45391826	0.00000000


==> Data/Petals/petals_laplacian_n128_t468.txt <==
x	y
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
0.16880011	-0.73397298
0.16880011	-0.73397298
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.16880011	-0.73397298
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.43193006	0.00000000
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
0.16880011	0.73397298
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
0.16880011	0.73397298
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000
-0.43762018	0.00000000


==> Data/Petals/petals_laplacian_n128_t469.txt <==
x	y
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
0.17016861	-0.72314589
0.17016861	-0.72314589
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.17016861	-0.72314589
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.41053827	0.00000000
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
0.17016861	0.72314589
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
0.17016861	0.72314589
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000
-0.41938777	0.00000000


==> Data/Petals/petals_laplacian_n128_t470.txt <==
x	y
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
0.17156329	-0.71091839
0.17156329	-0.71091839
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.17156329	-0.71091839
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.38658056	0.00000000
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
0.17156329	0.71091839
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
0.17156329	0.71091839
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000
-0.39878215	0.00000000


==> Data/Petals/petals_laplacian_n128_t471.txt <==
x	y
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
0.17294795	-0.69691568
0.17294795	-0.69691568
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.17294795	-0.69691568
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.35948187	0.00000000
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
0.17294795	0.69691568
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
0.17294795	0.69691568
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000
-0.37522369	0.00000000


==> Data/Petals/petals_laplacian_n128_t472.txt <==
x	y
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
0.17425236	-0.68061009
0.17425236	-0.68061009
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.17425236	-0.68061009
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.32850170	0.00000000
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
0.17425236	0.68061009
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
0.17425236	0.68061009
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000
-0.34794192	0.00000000


==> Data/Petals/petals_laplacian_n128_t473.txt <==
x	y
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
0.17534070	-0.66123925
0.17534070	-0.66123925
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.17534070	-0.66123925
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.29270992	0.00000000
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
0.17534070	0.66123925
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
0.17534070	0.66123925
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000
-0.31591974	0.00000000


==> Data/Petals/petals_laplacian_n128_t474.txt <==
x	y
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
0.17594810	-0.63767631
0.17594810	-0.63767631
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.17594810	-0.63767631
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.25103794	0.00000000
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
0.17594810	0.63767631
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
0.17594810	0.63767631
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000
-0.27786831	0.00000000


==> Data/Petals/petals_laplacian_n128_t475.txt <==
x	y
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
0.17555298	-0.60823649
0.17555298	-0.60823649
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.17555298	-0.60823649
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.20261941	0.00000000
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
0.17555298	0.60823649
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
0.17555298	0.60823649
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000
-0.23236858	0.00000000


==> Data/Petals/petals_laplacian_n128_t476.txt <==
x	y
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
0.17314120	-0.57045230
0.17314120	-0.57045230
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.17314120	-0.57045230
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.14805358	0.00000000
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
0.17314120	0.57045230
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
0.17314120	0.57045230
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000
-0.17859055	0.00000000


==> Data/Petals/petals_laplacian_n128_t477.txt <==
x	y
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
0.16726300	-0.52825536
0.16726300	-0.52825536
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.16726300	-0.52825536
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.09138330	0.00000000
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
0.16726300	0.52825535
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
0.16726300	0.52825535
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000
-0.11758710	0.00000000


==> Data/Petals/petals_laplacian_n128_t478.txt <==
x	y
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
0.15839920	-0.48722826
0.15839920	-0.48722826
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.15839920	-0.48722826
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.04105586	0.00000000
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
0.15839920	0.48722826
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
0.15839920	0.48722826
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000
-0.05674240	0.00000000


==> Data/Petals/petals_laplacian_n128_t479.txt <==
x	y
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
0.14794600	-0.44497643
0.14794600	-0.44497643
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.14794600	-0.44497643
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.01437976	0.00000000
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
0.14794600	0.44497643
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
0.14794600	0.44497643
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000
-0.01143511	0.00000000


==> Data/Petals/petals_laplacian_n128_t480.txt <==
x	y
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.13662824	-0.39693852
0.13662824	-0.39693852
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.13662824	-0.39693852
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.01643551	0.00000000
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.13662824	0.39693852
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.13662824	0.39693852
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000
0.01333087	0.00000000


==> Data/Petals/petals_laplacian_n128_t481.txt <==
x	y
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.12380506	-0.33682029
0.12380506	-0.33682029
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.12380506	-0.33682029
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.03030182	0.00000000
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.12380506	0.33682029
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.12380506	0.33682029
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000
0.03006868	0.00000000


==> Data/Petals/petals_laplacian_n128_t482.txt <==
x	y
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.10885054	-0.25813845
0.10885054	-0.25813845
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.10885054	-0.25813845
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.04556717	0.00000000
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.10885054	0.25813845
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.10885054	0.25813845
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000
0.04555176	0.00000000


==> Data/Petals/petals_laplacian_n128_t483.txt <==
x	y
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.09233841	-0.15787291
0.09233841	-0.15787291
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.09233841	-0.15787291
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.05917418	0.00000000
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.09233841	0.15787291
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.09233841	0.15787291
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000
0.05917334	0.00000000


==> Data/Petals/petals_laplacian_n128_t484.txt <==
x	y
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.07828064	-0.05620474
0.07828064	-0.05620474
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.07828064	-0.05620474
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.06836612	0.00000000
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.07828064	0.05620474
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.07828064	0.05620474
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000
0.06836610	0.00000000


==> Data/Petals/petals_laplacian_n128_t485.txt <==
x	y
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07256565	-0.00598547
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07256565	0.00598547
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07256565	0.00598547
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000
0.07168157	-0.00000000


==> Data/Petals/petals_laplacian_n128_t486.txt <==
x	y
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200775	-0.00006041
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200775	0.00006041
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200775	0.00006041
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000
0.07200041	-0.00000000


==> Data/Petals/petals_laplacian_n128_t487.txt <==
x	y
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000001
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	0.00000001
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	0.00000001
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000


==> Data/Petals/petals_laplacian_n128_t488.txt <==
x	y
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000


==> Data/Petals/petals_laplacian_n128_t489.txt <==
x	y
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000


==> Data/Petals/petals_laplacian_n128_t490.txt <==
x	y
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000
0.07200308	-0.00000000


==> Data/Petals/petals_laplacian_n128_total_persistence.txt <==
time	total_persistence
0.00000000	0.00000000
1.00000000	0.00000000
2.00000000	0.00000000
3.00000000	0.00848547
4.00000000	0.00848547
5.00000000	0.00848547
6.00000000	0.01002828
7.00000000	0.01722808
8.00000000	0.03368475
9.00000000	0.07071227
10.00000000	0.11185395
11.00000000	0.17973772
12.00000000	0.21676524
13.00000000	0.23013628
14.00000000	0.24813577
15.00000000	0.26356390
16.00000000	0.26356390
17.00000000	0.26356390
18.00000000	0.26356390
19.00000000	0.26356390
20.00000000	0.26356390
21.00000000	0.26356390
22.00000000	0.26356390
23.00000000	0.27539213
24.00000000	0.27539213
25.00000000	0.28824891
26.00000000	0.30161995
27.00000000	0.30161995
28.00000000	0.30161995
29.00000000	0.30161995
30.00000000	0.30161995
31.00000000	0.30161995
32.00000000	0.30161995
33.00000000	0.30161995
34.00000000	0.30161995
35.00000000	0.30161995
36.00000000	0.30161995
37.00000000	0.30161995
38.00000000	0.30161995
39.00000000	0.30161995
40.00000000	0.30161995
41.00000000	0.30161995
42.00000000	0.30161995
43.00000000	0.30161995
44.00000000	0.30161995
45.00000000	0.30161995
46.00000000	0.30161995
47.00000000	0.30161995
48.00000000	0.30161995
49.00000000	0.30161995
50.00000000	0.32733350
51.00000000	0.32733350
52.00000000	0.32733350
53.00000000	0.32733350
54.00000000	0.32733350
55.00000000	0.32733350
56.00000000	0.32733350
57.00000000	0.32733350
58.00000000	0.32733350
59.00000000	0.32733350
60.00000000	0.32733350
61.00000000	0.32733350
62.00000000	0.32733350
63.00000000	0.32733350
64.00000000	0.32733350
65.00000000	0.32733350
66.00000000	0.32733350
67.00000000	0.32733350
68.00000000	0.32733350
69.00000000	0.32733350
70.00000000	0.32733350
71.00000000	0.32733350
72.00000000	0.32733350
73.00000000	0.32733350
74.00000000	0.32733350
75.00000000	0.32733350
76.00000000	0.32733350
77.00000000	0.32733350
78.00000000	0.32733350
79.00000000	0.32733350
80.00000000	0.32733350
81.00000000	0.32733350
82.00000000	0.32733350
83.00000000	0.32733350
84.00000000	0.32733350
85.00000000	0.32733350
86.00000000	0.32733350
87.00000000	0.32733350
88.00000000	0.32733350
89.00000000	0.32733350
90.00000000	0.32733350
91.00000000	0.32733350
92.00000000	0.32733350
93.00000000	0.32733350
94.00000000	0.32733350
95.00000000	0.32733350
96.00000000	0.32733350
97.00000000	0.32733350
98.00000000	0.32733350
99.00000000	0.32733350
100.00000000	0.32733350
101.00000000	0.32733350
102.00000000	0.32733350
103.00000000	0.32733350
104.00000000	0.32733350
105.00000000	0.32733350
106.00000000	0.32733350
107.00000000	0.32733350
108.00000000	0.32733350
109.00000000	0.32733350
110.00000000	0.32733350
111.00000000	0.32733350
112.00000000	0.32733350
113.00000000	0.32733350
114.00000000	0.32733350
115.00000000	0.32733350
116.00000000	0.32733350
117.00000000	0.32733350
118.00000000	0.32733350
119.00000000	0.32733350
120.00000000	0.32733350
121.00000000	0.32733350
122.00000000	0.32733350
123.00000000	0.32733350
124.00000000	0.32733350
125.00000000	0.32733350
126.00000000	0.32733350
127.00000000	0.32733350
128.00000000	0.32733350
129.00000000	0.32733350
130.00000000	0.32733350
131.00000000	0.32733350
132.00000000	0.32733350
133.00000000	0.32733350
134.00000000	0.32733350
135.00000000	0.32733350
136.00000000	0.32733350
137.00000000	0.32733350
138.00000000	0.32733350
139.00000000	0.32733350
140.00000000	0.32733350
141.00000000	0.32733350
142.00000000	0.32733350
143.00000000	0.32733350
144.00000000	0.32733350
145.00000000	0.32733350
146.00000000	0.32733350
147.00000000	0.32733350
148.00000000	0.32733350
149.00000000	0.32733350
150.00000000	0.32733350
151.00000000	0.32733350
152.00000000	0.32733350
153.00000000	0.32733350
154.00000000	0.32733350
155.00000000	0.32733350
156.00000000	0.32733350
157.00000000	0.32733350
158.00000000	0.32733350
159.00000000	0.32733350
160.00000000	0.32733350
161.00000000	0.32733350
162.00000000	0.32733350
163.00000000	0.32733350
164.00000000	0.32733350
165.00000000	0.32733350
166.00000000	0.32733350
167.00000000	0.32733350
168.00000000	0.32733350
169.00000000	0.32733350
170.00000000	0.32733350
171.00000000	0.32733350
172.00000000	0.32733350
173.00000000	0.32733350
174.00000000	0.32733350
175.00000000	0.32733350
176.00000000	0.32733350
177.00000000	0.32733350
178.00000000	0.32733350
179.00000000	0.32733350
180.00000000	0.32733350
181.00000000	0.32733350
182.00000000	0.32733350
183.00000000	0.32733350
184.00000000	0.32733350
185.00000000	0.32733350
186.00000000	0.32733350
187.00000000	0.32733350
188.00000000	0.32733350
189.00000000	0.32733350
190.00000000	0.32733350
191.00000000	0.32733350
192.00000000	0.32733350
193.00000000	0.32733350
194.00000000	0.32733350
195.00000000	0.32733350
196.00000000	0.32733350
197.00000000	0.32733350
198.00000000	0.32733350
199.00000000	0.32733350
200.00000000	0.32733350
201.00000000	0.32733350
202.00000000	0.32733350
203.00000000	0.32733350
204.00000000	0.32733350
205.00000000	0.32733350
206.00000000	0.32733350
207.00000000	0.32733350
208.00000000	0.32733350
209.00000000	0.43481615
210.00000000	0.43481615
211.00000000	0.43481615
212.00000000	0.43481615
213.00000000	0.43481615
214.00000000	0.43481615
215.00000000	0.43481615
216.00000000	0.43481615
217.00000000	0.43481615
218.00000000	0.43481615
219.00000000	0.43481615
220.00000000	0.43481615
221.00000000	0.43481615
222.00000000	0.43481615
223.00000000	0.43481615
224.00000000	0.43481615
225.00000000	0.43481615
226.00000000	0.43481615
227.00000000	0.43481615
228.00000000	0.43481615
229.00000000	0.43481615
230.00000000	0.43481615
231.00000000	0.43481615
232.00000000	0.43481615
233.00000000	0.43481615
234.00000000	0.43481615
235.00000000	0.43481615
236.00000000	0.43481615
237.00000000	0.43481615
238.00000000	0.43481615
239.00000000	0.43481615
240.00000000	0.43481615
241.00000000	0.43481615
242.00000000	0.43481615
243.00000000	0.43481615
244.00000000	0.43481615
245.00000000	0.43481615
246.00000000	0.43481615
247.00000000	0.43481615
248.00000000	0.43481615
249.00000000	0.43481615
250.00000000	0.43481615
251.00000000	0.43481615
252.00000000	0.43481615
253.00000000	0.43481615
254.00000000	0.43481615
255.00000000	0.43481615
256.00000000	0.43481615
257.00000000	0.43481615
258.00000000	0.43481615
259.00000000	0.43481615
260.00000000	0.43481615
261.00000000	0.43481615
262.00000000	0.43481615
263.00000000	0.43481615
264.00000000	0.43481615
265.00000000	0.43481615
266.00000000	0.43481615
267.00000000	0.43481615
268.00000000	0.43481615
269.00000000	0.43481615
270.00000000	0.43481615
271.00000000	0.43481615
272.00000000	0.43481615
273.00000000	0.43481615
274.00000000	0.43481615
275.00000000	0.43481615
276.00000000	0.43481615
277.00000000	0.43481615
278.00000000	0.43481615
279.00000000	0.43481615
280.00000000	0.43481615
281.00000000	0.43481615
282.00000000	0.43481615
283.00000000	0.43481615
284.00000000	0.43481615
285.00000000	0.43481615
286.00000000	0.43481615
287.00000000	0.43481615
288.00000000	0.43481615
289.00000000	0.43481615
290.00000000	0.43481615
291.00000000	0.43481615
292.00000000	0.43481615
293.00000000	0.43481615
294.00000000	0.43481615
295.00000000	0.43481615
296.00000000	0.43481615
297.00000000	0.43481615
298.00000000	0.43481615
299.00000000	0.43481615
300.00000000	0.43481615
301.00000000	0.43481615
302.00000000	0.43481615
303.00000000	0.43481615
304.00000000	0.43481615
305.00000000	0.43481615
306.00000000	0.43481615
307.00000000	0.43481615
308.00000000	0.43481615
309.00000000	0.43481615
310.00000000	0.43481615
311.00000000	0.43481615
312.00000000	0.43481615
313.00000000	0.43481615
314.00000000	0.43481615
315.00000000	0.43481615
316.00000000	0.43481615
317.00000000	0.43481615
318.00000000	0.43481615
319.00000000	0.43481615
320.00000000	0.43481615
321.00000000	0.43481615
322.00000000	0.43481615
323.00000000	0.43481615
324.00000000	0.43481615
325.00000000	0.43481615
326.00000000	0.43481615
327.00000000	0.43481615
328.00000000	0.43481615
329.00000000	0.43481615
330.00000000	0.43481615
331.00000000	0.43481615
332.00000000	0.43481615
333.00000000	0.43481615
334.00000000	0.43481615
335.00000000	0.43481615
336.00000000	0.43481615
337.00000000	0.43481615
338.00000000	0.43481615
339.00000000	0.43481615
340.00000000	0.43481615
341.00000000	0.43481615
342.00000000	0.43481615
343.00000000	0.43481615
344.00000000	0.43481615
345.00000000	0.43481615
346.00000000	0.43481615
347.00000000	0.43481615
348.00000000	0.43481615
349.00000000	0.43481615
350.00000000	0.43481615
351.00000000	0.43481615
352.00000000	0.43481615
353.00000000	0.43481615
354.00000000	0.43481615
355.00000000	0.43481615
356.00000000	0.43481615
357.00000000	0.43481615
358.00000000	0.43481615
359.00000000	0.43481615
360.00000000	0.43481615
361.00000000	0.43481615
362.00000000	0.43481615
363.00000000	0.43481615
364.00000000	0.43481615
365.00000000	0.43481615
366.00000000	0.43481615
367.00000000	0.43481615
368.00000000	0.43481615
369.00000000	0.43481615
370.00000000	0.43481615
371.00000000	0.62561070
372.00000000	0.62561070
373.00000000	0.62561070
374.00000000	0.62561070
375.00000000	0.62561070
376.00000000	0.62561070
377.00000000	0.62561070
378.00000000	0.62561070
379.00000000	0.62561070
380.00000000	0.62561070
381.00000000	0.62561070
382.00000000	0.62561070
383.00000000	0.62561070
384.00000000	0.62561070
385.00000000	0.62561070
386.00000000	0.62561070
387.00000000	0.62561070
388.00000000	0.62561070
389.00000000	0.62561070
390.00000000	0.62561070
391.00000000	0.62561070
392.00000000	0.62561070
393.00000000	0.62561070
394.00000000	0.62561070
395.00000000	0.62561070
396.00000000	0.62561070
397.00000000	0.62561070
398.00000000	0.62561070
399.00000000	0.62561070
400.00000000	0.62561070
401.00000000	0.62561070
402.00000000	0.62561070
403.00000000	0.62561070
404.00000000	0.62561070
405.00000000	0.62561070
406.00000000	0.62561070
407.00000000	0.62561070
408.00000000	0.62561070
409.00000000	0.62561070
410.00000000	0.62561070
411.00000000	0.62561070
412.00000000	0.62561070
413.00000000	0.62561070
414.00000000	0.62561070
415.00000000	0.62561070
416.00000000	0.62561070
417.00000000	0.62561070
418.00000000	0.62561070
419.00000000	0.62561070
420.00000000	0.62561070
421.00000000	0.62561070
422.00000000	0.62561070
423.00000000	0.62561070
424.00000000	0.62561070
425.00000000	0.62561070
426.00000000	0.62561070
427.00000000	0.62561070
428.00000000	0.62561070
429.00000000	0.62561070
430.00000000	0.62561070
431.00000000	0.62561070
432.00000000	0.62561070
433.00000000	0.62561070
434.00000000	0.62561070
435.00000000	0.62561070
436.00000000	0.62561070
437.00000000	0.62561070
438.00000000	0.62561070
439.00000000	0.62561070
440.00000000	0.62561070
441.00000000	0.62561070
442.00000000	0.62561070
443.00000000	0.62561070
444.00000000	0.62561070
445.00000000	0.62561070
446.00000000	0.62561070
447.00000000	0.62561070
448.00000000	0.62561070
449.00000000	0.62561070
450.00000000	0.62561070
451.00000000	0.62561070
452.00000000	0.62561070
453.00000000	0.62561070
454.00000000	0.62561070
455.00000000	0.62561070
456.00000000	0.62561070
457.00000000	0.62561070
458.00000000	0.62561070
459.00000000	0.62561070
460.00000000	0.62561070
461.00000000	0.62561070
462.00000000	0.62561070
463.00000000	0.62561070
464.00000000	0.62561070
465.00000000	0.62561070
466.00000000	0.62561070
467.00000000	0.62561070
468.00000000	0.62561070
469.00000000	0.62561070
470.00000000	0.62561070
471.00000000	0.62561070
472.00000000	0.62561070
473.00000000	0.62561070
474.00000000	0.62561070
475.00000000	0.62561070
476.00000000	0.62561070
477.00000000	0.62561070
478.00000000	0.62561070
479.00000000	0.62561070
480.00000000	0.62561070
481.00000000	0.62561070
482.00000000	0.74955001
483.00000000	0.74955001
484.00000000	0.74955001
485.00000000	0.74955001
486.00000000	0.74955001
487.00000000	1.00000000
488.00000000	1.00000000
489.00000000	1.00000000
490.00000000	1.00000000


==> Data/Point_Cloud/point_cloud_t00.txt <==
x	y
0.89000000	1.59000000
0.96000000	2.06000000
1.62000000	1.56000000
1.59000000	0.60000000
2.38000000	0.96000000
2.50000000	1.76000000
2.85000000	2.21000000
2.50000000	2.66000000
2.23000000	3.59000000
2.79000000	4.29000000
1.90000000	4.50000000
0.55000000	4.38000000
0.54000000	3.53000000
0.49000000	2.71000000
1.20000000	3.15000000
1.25000000	4.03000000


==> Data/Point_Cloud/point_cloud_t01.txt <==
x	y
1.16812249	1.73379973
1.08719709	2.07706345
1.66263821	1.56036267
1.72134488	0.98089493
2.11796827	1.21626317
2.33835080	1.79836285
2.53290482	2.17000833
2.39684446	2.55480137
2.12640145	3.67744670
2.45247380	4.14197687
1.90095915	4.18167211
0.82787877	4.06558609
0.80686038	3.53649779
0.79496472	2.77751072
1.14941865	3.22218823
1.26327180	3.92839551


==> Data/Point_Cloud/point_cloud_t02.txt <==
x	y
1.47509666	1.83373197
1.35402684	2.10296033
1.74806419	1.66739190
1.79301328	1.41992556
1.92949062	1.52088828
2.08481566	1.83567889
2.20622096	2.08632629
2.16207256	2.39946485
1.91564226	3.72655666
2.09469893	3.94738775
1.81764617	3.91740328
1.13924046	3.76160965
1.08955690	3.51962272
1.08577214	2.88192396
1.21654535	3.31057080
1.34985856	3.75766940


==> Data/Point_Cloud/point_cloud_t03.txt <==
x	y
1.73300527	1.94586037
1.66264285	2.12349216
1.80039416	1.86171915
1.81469250	1.79262571
1.83461961	1.81569636
1.85804545	1.90995377
1.87575750	2.01627087
1.84163001	2.23715034
1.64540286	3.63246892
1.71620928	3.71823948
1.63195074	3.68577536
1.41461058	3.57421826
1.38266825	3.48155056
1.39961721	3.01492717
1.40721096	3.37420479
1.47296506	3.59284528


==> Data/Point_Cloud/point_cloud_t04.txt <==
x	y
1.77117867	2.08536457
1.75122961	2.17496731
1.77910810	2.05197251
1.78357816	2.03175138
1.78273857	2.03671979
1.77737063	2.06335976
1.76965336	2.10127815
1.74443875	2.22171660
1.53904946	3.44510038
1.54071648	3.47093462
1.53777261	3.46222616
1.53097465	3.42952058
1.53220185	3.39493148
1.57370435	3.08210607
1.53805503	3.34337257
1.53292144	3.43479673


==> Data/Point_Cloud/point_cloud_t05.txt <==
x	y
1.73522457	2.28835244
1.72753147	2.33117058
1.73780146	2.27403024
1.73928236	2.26580453
1.73892691	2.26777857
1.73695311	2.27874437
1.73397259	2.29531544
1.72310289	2.35585652
1.57032862	3.21945156
1.56857692	3.22958403
1.56912973	3.22638203
1.57133552	3.21362541
1.57392181	3.19870536
1.60561870	3.01737952
1.57813857	3.17443698
1.57098175	3.21567088


==> Data/Point_Cloud/point_cloud_t06.txt <==
x	y
1.68639483	2.56385014
1.68371326	2.57898441
1.68727352	2.55889107
1.68777392	2.55606691
1.68765412	2.55674306
1.68698533	2.56051751
1.68596429	2.56628003
1.68213136	2.58791238
1.62184462	2.92820891
1.62122367	2.93171451
1.62141938	2.93060959
1.62220377	2.92618135
1.62313050	2.92094949
1.63511418	2.85329871
1.62465888	2.91232118
1.62207750	2.92689419


==> Data/Point_Cloud/point_cloud_t07.txt <==
x	y
1.65697803	2.72989474
1.65680743	2.73085770
1.65703390	2.72957937
1.65706571	2.72939981
1.65705809	2.72944279
1.65701558	2.72968279
1.65695065	2.73004929
1.65670673	2.73142611
1.65285598	2.75316190
1.65281639	2.75338536
1.65282887	2.75331493
1.65287888	2.75303264
1.65293798	2.75269906
1.65370308	2.74838039
1.65303547	2.75214878
1.65287083	2.75307809


==> Data/Point_Cloud/point_cloud_t08.txt <==
x	y
1.65497200	2.74121791
1.65497195	2.74121816
1.65497201	2.74121782
1.65497202	2.74121778
1.65497202	2.74121779
1.65497201	2.74121785
1.65497199	2.74121795
1.65497193	2.74121831
1.65497092	2.74122397
1.65497091	2.74122403
1.65497091	2.74122401
1.65497093	2.74122394
1.65497094	2.74122385
1.65497114	2.74122273
1.65497097	2.74122371
1.65497093	2.74122395


==> Data/Point_Cloud/point_cloud_t09.txt <==
x	y
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086


==> Data/Point_Cloud/point_cloud_t10.txt <==
x	y
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086


==> Data/Point_Cloud/point_cloud_t11.txt <==
x	y
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086
1.65497147	2.74122086


==> SMindex.txt <==


<body>



<p><b>Index of Supplementary Materials</b></p>



<p>Title of paper: <i>Time-inhomogeneous diffusion geometry and topology</i></p>



<p>Authors: <i>Guillaume Huguet, Alexander Tong, Bastian Rieck, Jessie Huang, Manik Kuchroo, Matthew Hirn, Guy Wolf, and Smita Krishnaswamy</i></p>





<!-- Repeat the lines below as many times as needed. -->



<p>File: <a href="supplementary_material_dc.pdf">supplementary_material_dc.pdf</a></p>  <!-- same name twice -->



<p>Type: PDF </p>



<p>Contents: additional proofs and brief review of relevant topological data analysis. </p>



<!-- Repeat the lines above as many times as needed. -->





</body>
